Exploring the Pareto front of multi-objective COVID-19 mitigation policies using reinforcement learning

Infectious disease outbreaks can have a disruptive impact on public health and societal processes. As decision making in the context of epidemic mitigation is hard, reinforcement learning provides a methodology to automatically learn prevention strategies in combination with complex epidemic models. Current research focuses on optimizing policies w.r.t. a single objective, such as the pathogen's attack rate. However, as the mitigation of epidemics involves distinct, and possibly conflicting criteria (i.a., prevalence, mortality, morbidity, cost), a multi-objective approach is warranted to learn balanced policies. To lift this decision-making process to real-world epidemic models, we apply deep multi-objective reinforcement learning and build upon a state-of-the-art algorithm, Pareto Conditioned Networks (PCN), to learn a set of solutions that approximates the Pareto front of the decision problem. We consider the first wave of the Belgian COVID-19 epidemic, which was mitigated by a lockdown, and study different deconfinement strategies, aiming to minimize both COVID-19 cases (i.e., infections and hospitalizations) and the societal burden that is induced by the applied mitigation measures. We contribute a multi-objective Markov decision process that encapsulates the stochastic compartment model that was used to inform policy makers during the COVID-19 epidemic. As these social mitigation measures are implemented in a continuous action space that modulates the contact matrix of the age-structured epidemic model, we extend PCN to this setting. We evaluate the solution returned by PCN, and observe that it correctly learns to reduce the social burden whenever the hospitalization rates are sufficiently low. In this work, we thus show that multi-objective reinforcement learning is attainable in complex epidemiological models and provides essential insights to balance complex mitigation policies.

==> data/cs/arh/cs_binomial.csv <==
,o_0,o_1,o_2,o_3,o_4,o_5
0,-2539643.8598632812,-42899.99961853027,-350.3136873245239,-72.40270614624023,-292.5222635269165,-715.2387142181396
1,-3924714.6606445312,-72986.00196838379,-258.4561347961426,-47.471537590026855,-179.3853998184204,-485.313081741333
2,-1367314.9108886719,-11346.999406814575,-406.6965579986572,-99.8542594909668,-322.5048542022705,-829.0556907653809
3,-6554644.775390625,-131025.99143981934,-55.57973384857178,-36.10498905181885,-75.00891089439392,-166.69363975524902
4,-7180319.2138671875,-146838.99879455566,-39.464086294174194,-23.83324384689331,-25.664207339286804,-88.96154165267944
5,-7260366.8212890625,-149223.99520874023,-34.03797447681427,-21.330413818359375,-22.858378291130066,-78.2267689704895
6,-6366713.333129883,-129163.00773620605,-81.90447092056274,-43.77570152282715,-70.46340703964233,-196.14357948303223
7,-6484782.409667969,-131457.00454711914,-62.055933475494385,-34.70513582229614,-69.20613646507263,-165.96720218658447
8,-425294.01779174805,-4401.000440120697,-444.9941635131836,-100.00786781311035,-355.6344509124756,-900.6364822387695
9,-6648002.624511719,-134573.01139831543,-61.76234483718872,-39.03240442276001,-51.39999985694885,-152.19475030899048
10,-7262163.543701172,-147581.9969177246,-40.802377462387085,-15.748875141143799,-30.583029985427856,-87.13427782058716
11,-3045881.462097168,-27067.995071411133,-392.77172088623047,-93.88047218322754,-309.44957733154297,-796.1016654968262
12,-5689342.880249023,-110950.01220703125,-131.6269040107727,-39.31551933288574,-134.68230962753296,-305.62472343444824
13,-3165271.3775634766,-56553.001403808594,-273.37470054626465,-58.52126121520996,-231.50651454925537,-563.4025573730469
14,-256312.99018859863,-3510.0001096725464,-481.9540500640869,-90.40900230407715,-362.034273147583,-934.3973159790039
15,-7402400.970458984,-152140.99884033203,-28.0556857585907,-16.500895023345947,-25.363948941230774,-69.92052793502808
16,-5708778.762817383,-114248.00872802734,-140.53800106048584,-43.14312934875488,-109.23296213150024,-292.9141044616699
17,-482124.0425109863,-4651.000201702118,-436.18412017822266,-98.94773483276367,-343.12517642974854,-878.2569885253906
18,-1163366.0316467285,-9654.99997138977,-411.942195892334,-99.77128982543945,-323.3405113220215,-835.0539207458496
19,-5701140.975952148,-113534.98458862305,-142.91951656341553,-44.71132755279541,-112.90844678878784,-300.5392789840698
20,-2629046.4401245117,-23027.000427246094,-400.1540184020996,-87.24709510803223,-319.2200183868408,-806.6210746765137
21,-762069.9882507324,-6635.000109672546,-434.61689949035645,-102.15055465698242,-323.13361167907715,-859.9010467529297
22,-7011313.629150391,-142452.00157165527,-40.68041443824768,-31.93324565887451,-42.78682470321655,-115.40048122406006
23,-5413348.388671875,-105113.00086975098,-135.75721979141235,-42.31451988220215,-128.68762016296387,-306.7593574523926
24,-1546076.0116577148,-13768.997192382812,-397.47629165649414,-102.91501998901367,-319.3347454071045,-819.7260856628418
25,-363243.0076599121,-4106.000065803528,-451.4842987060547,-96.7369270324707,-356.5525770187378,-904.7738075256348
26,-6704161.071777344,-135697.9751586914,-48.87986779212952,-33.521666526794434,-42.3174262046814,-124.71896409988403
27,-4988124.847412109,-95471.01020812988,-160.35497188568115,-40.84761619567871,-115.07878303527832,-316.2813901901245
28,-6680611.419677734,-134210.99662780762,-68.61695647239685,-32.58798599243164,-53.998541831970215,-155.2034854888916
29,-2906479.072570801,-49932.003021240234,-299.8980760574341,-53.04279804229736,-224.74212646484375,-577.6829242706299
30,-1954052.9251098633,-38392.9967880249,-377.6438236236572,-84.36203002929688,-253.7130832672119,-715.7189846038818
31,-317684.0543746948,-3866.9997453689575,-483.98475646972656,-91.6574764251709,-356.1314344406128,-931.7736625671387
32,-6522820.281982422,-132153.99742126465,-62.08617687225342,-34.886465072631836,-61.952853202819824,-158.9254856109619
33,-2612360.5728149414,-23127.999305725098,-384.93878841400146,-96.53584480285645,-317.4199342727661,-798.8945960998535
34,-536024.9042510986,-5340.00039100647,-432.962703704834,-93.9117431640625,-350.2988815307617,-877.1733283996582
35,-7427658.843994141,-151669.9981689453,-29.993417859077454,-16.178741455078125,-25.255972146987915,-71.42812609672546
36,-4368631.744384766,-80807.99102783203,-222.00798988342285,-43.528666496276855,-177.94134616851807,-443.47801208496094
37,-4897342.681884766,-92519.00672912598,-199.28224086761475,-47.293782234191895,-181.57100677490234,-428.147029876709
38,-4726333.6181640625,-86106.00471496582,-185.79866886138916,-46.80436134338379,-204.4018268585205,-437.0048522949219
39,-7291177.3681640625,-147898.99826049805,-29.502910375595093,-18.04540753364563,-38.857436180114746,-86.40575408935547
40,-7239328.0029296875,-148285.9992980957,-35.41014790534973,-16.99199914932251,-29.531461000442505,-81.93360567092896
41,-196094.012260437,-2963.9998078346252,-477.6616096496582,-87.89122581481934,-383.05718898773193,-948.6100196838379
42,-1520647.90725708,-12565.000057220459,-409.729528427124,-102.54639625549316,-316.52750968933105,-828.803539276123
43,-2655031.967163086,-24443.00413131714,-393.21086406707764,-97.84391403198242,-306.2931537628174,-797.3479270935059
44,-3197623.062133789,-61194.00501251221,-287.6047372817993,-61.86343193054199,-207.78076648712158,-557.2488784790039
45,-1586619.0910339355,-12977.999448776245,-407.62572288513184,-99.35988426208496,-313.6215925216675,-820.6071853637695
46,-7095610.809326172,-143845.99685668945,-43.09365451335907,-24.974098205566406,-31.967031955718994,-100.03478527069092
47,-821197.0329284668,-6978.0004024505615,-421.9381809234619,-98.51079940795898,-336.21442317962646,-856.6634178161621
48,-2601210.594177246,-23562.004566192627,-388.96758556365967,-94.85246658325195,-314.88943099975586,-798.7094879150391
49,-3397611.618041992,-32120.001316070557,-384.6249580383301,-102.23640441894531,-283.0106496810913,-769.8720455169678
50,-3120871.5438842773,-28499.996662139893,-389.9330139160156,-97.85232543945312,-294.94481086730957,-782.7301979064941
51,-6155469.131469727,-124105.99708557129,-99.45217370986938,-39.58991765975952,-93.87266635894775,-232.91475772857666
52,-3479028.3203125,-63039.99423980713,-267.2834634780884,-47.13131904602051,-202.06007957458496,-516.4748191833496
53,-940420.8183288574,-8518.999814987183,-421.83852195739746,-101.35187149047852,-317.1867847442627,-840.3772354125977
54,-7022518.157958984,-142941.9994354248,-39.735788106918335,-26.72642946243286,-37.93324530124664,-104.3954610824585
55,-370593.9531326294,-4046.9998121261597,-447.96743392944336,-89.8743724822998,-375.0690221786499,-912.9107475280762
56,-623833.0364227295,-6026.000380516052,-425.7314682006836,-101.82491302490234,-337.6330375671387,-865.1893615722656
57,-7394902.801513672,-151488.9907836914,-32.00209140777588,-16.721103191375732,-25.326257944107056,-74.04944896697998
58,-6391481.018066406,-127338.00888061523,-99.16859865188599,-35.25317192077637,-84.74932909011841,-219.17109489440918
59,-192826.0087966919,-2831.999957561493,-502.1402359008789,-85.62469482421875,-376.7758846282959,-964.5408630371094
60,-5923822.784423828,-119235.99243164062,-100.61057806015015,-41.60080909729004,-97.12141752243042,-239.33279514312744
61,-7321617.889404297,-148930.99784851074,-36.33047342300415,-19.027554988861084,-26.57213807106018,-81.93017244338989
62,-261278.00941467285,-3445.0000524520874,-467.6449775695801,-95.9943962097168,-372.148060798645,-935.7873916625977
63,-2543943.977355957,-23788.99574279785,-398.1614112854004,-99.28862571716309,-300.01749992370605,-797.4675178527832
64,-920969.0093994141,-7811.999320983887,-416.80493354797363,-103.53126525878906,-330.7474374771118,-851.0835647583008
65,-5628501.510620117,-112780.00831604004,-139.3105387687683,-46.847243309020996,-117.7916407585144,-303.9494514465332
66,-1552960.8726501465,-12567.999362945557,-410.17045974731445,-97.2382926940918,-314.29286003112793,-821.7015266418457
67,-6987193.298339844,-140982.99026489258,-43.017032742500305,-26.551213264465332,-47.18309044837952,-116.7513370513916
68,-2874539.1845703125,-25707.004070281982,-396.33641242980957,-97.9487419128418,-301.83725357055664,-796.122407913208
69,-7127494.812011719,-145031.00395202637,-31.12914264202118,-24.462194442749023,-34.403637051582336,-89.99497890472412
70,-2530624.008178711,-48489.00318145752,-340.2555227279663,-65.44437408447266,-269.42362785339355,-675.1235485076904
71,-652593.0404663086,-5920.000672340393,-440.00697135925293,-99.48057174682617,-335.2543592453003,-874.7418403625488
72,-2412277.7938842773,-46640.9969329834,-370.6592559814453,-70.66738605499268,-260.2847099304199,-701.6113758087158
73,-7255610.656738281,-147402.97317504883,-31.25784993171692,-21.221089363098145,-35.968080163002014,-88.44701647758484
74,-3077304.0771484375,-56517.9967880249,-281.04701042175293,-66.55027866363525,-228.4895420074463,-576.0868072509766
75,-6842192.077636719,-138697.0043182373,-49.1931676864624,-28.40750217437744,-44.76012885570526,-122.36080169677734
76,-7176666.259765625,-147066.00189208984,-35.111287236213684,-26.873037815093994,-26.642805337905884,-88.62712383270264
77,-4252471.923828125,-75067.0051574707,-224.59566593170166,-48.56698036193848,-197.0810890197754,-470.2437400817871
78,-7350191.497802734,-150142.0021057129,-34.02848839759827,-17.684762477874756,-24.439460039138794,-76.15270614624023
79,-3171138.0004882812,-30068.998336791992,-369.95091438293457,-101.98321342468262,-307.81562328338623,-779.7498226165771


==> data/cs/arh/cs_ode.csv <==
,o_0,o_1,o_2,o_3,o_4,o_5
0,-257565.23609161377,-2992.664873600006,-449.9781131744385,-104.6611213684082,-357.1601152420044,-911.7993354797363
1,-2661741.256713867,-19250.16164779663,-377.70864963531494,-110.07104873657227,-292.70265102386475,-780.482292175293
2,-1724886.5127563477,-11880.619525909424,-400.04796981811523,-110.80009460449219,-298.07002544403076,-808.9181900024414
3,-143379.8909187317,-2391.011416912079,-459.99178886413574,-111.94320678710938,-364.5042896270752,-936.4392280578613
4,-106431.18619918823,-2205.492854118347,-475.5049705505371,-111.63606643676758,-364.46380615234375,-951.6048431396484
5,-5821044.540405273,-95299.47280883789,-163.98342847824097,-47.705955505371094,-129.06471490859985,-340.7541275024414
6,-3829361.343383789,-62307.6057434082,-273.323130607605,-80.55908203125,-219.2140817642212,-573.0962753295898
7,-8616146.087646484,-147887.85934448242,-24.793080985546112,-10.979769229888916,-31.78461790084839,-67.55747199058533
8,-3550018.310546875,-27606.64939880371,-381.0978174209595,-104.04097557067871,-282.5949430465698,-767.7337169647217
9,-4094800.9490966797,-65107.2883605957,-290.29788970947266,-42.48520851135254,-233.2205295562744,-566.0036087036133
10,-6018770.599365234,-100078.44924926758,-150.54080486297607,-42.71343231201172,-130.22286891937256,-323.4771251678467
11,-118953.2995223999,-2297.7620363235474,-472.50757217407227,-114.06238555908203,-357.3378562927246,-943.9078330993652
12,-6878517.150878906,-114773.47373962402,-110.93789339065552,-31.57634735107422,-84.96543169021606,-227.4796485900879
13,-70468.008518219,-1944.4449245929718,-499.314022064209,-112.75151252746582,-366.74585342407227,-978.8113594055176
14,-188062.3698234558,-2708.1745862960815,-454.6511650085449,-112.6955509185791,-349.90978240966797,-917.2565460205078
15,-612689.7811889648,-4823.528826236725,-429.087495803833,-110.09744644165039,-318.6840772628784,-857.8690528869629
16,-4931884.384155273,-79663.06686401367,-217.81187057495117,-44.60582256317139,-165.3752565383911,-427.79297828674316
17,-3509499.3591308594,-28261.69490814209,-364.5177364349365,-107.79641151428223,-292.8985357284546,-765.2127742767334
18,-729634.8094940186,-5501.272678375244,-415.85426330566406,-113.31596374511719,-318.9073324203491,-848.0775833129883
19,-8390782.165527344,-142971.9638824463,-33.76654088497162,-12.732542753219604,-42.0204758644104,-88.51956129074097
20,-41529.786586761475,-1808.156669139862,-603.1418800354004,-112.42904663085938,-468.7522888183594,-1184.3233108520508
21,-5316609.954833984,-85083.38928222656,-197.32815027236938,-51.00873947143555,-143.04407835006714,-391.38097763061523
22,-1646373.9395141602,-11313.787698745728,-402.1022319793701,-105.75222969055176,-308.39054584503174,-816.2449836730957
23,-1518876.4572143555,-10663.070678710938,-395.49717903137207,-107.21183776855469,-317.0337677001953,-819.7427749633789
24,-977090.4541015625,-6990.87381362915,-387.679648399353,-115.58228492736816,-329.370641708374,-832.6324462890625
25,-4090610.885620117,-34148.27108383179,-352.3418188095093,-110.05856513977051,-284.5094919204712,-746.9098567962646
26,-1621471.5957641602,-11567.007303237915,-394.1642999649048,-108.06109428405762,-311.8810176849365,-814.1063690185547
27,-1129928.8749694824,-8118.177056312561,-408.54077339172363,-109.43873405456543,-312.4654293060303,-830.4449081420898
28,-489649.6772766113,-4354.9975752830505,-416.1707401275635,-111.94168090820312,-347.48027324676514,-875.5927085876465
29,-536371.7079162598,-4510.9546184539795,-433.6779594421387,-104.72450256347656,-337.0445728302002,-875.4469871520996
30,-180498.08740615845,-2601.7016172409058,-465.1123523712158,-109.92341041564941,-350.1305103302002,-925.1662254333496
31,-277361.6552352905,-3037.1177196502686,-444.4272041320801,-106.34933471679688,-359.0963125228882,-909.8728179931641
32,-5279316.711425781,-85213.7279510498,-188.35498094558716,-51.65786266326904,-127.31173038482666,-367.3245429992676
33,-6327687.072753906,-103658.5807800293,-121.68964147567749,-42.0113468170166,-102.32875347137451,-266.0297155380249
34,-1715627.670288086,-11870.88131904602,-395.9947109222412,-109.39164161682129,-306.51185512542725,-811.8982315063477
35,-8291294.097900391,-141651.611328125,-45.22156119346619,-21.629056930541992,-34.71381962299347,-101.56443119049072
36,-2532719.2306518555,-18703.888654708862,-374.6652603149414,-111.21580123901367,-295.85607051849365,-781.7371368408203
37,-3466990.280151367,-26348.17361831665,-368.867826461792,-106.23993873596191,-294.23089027404785,-769.3386554718018
38,-2156427.3834228516,-15510.02025604248,-392.23194122314453,-110.5246639251709,-290.32394886016846,-793.0805206298828
39,-45400.16055107117,-1818.7491595745087,-534.4029426574707,-111.83507919311523,-413.0589008331299,-1059.2968940734863
40,-43529.7429561615,-1810.036301612854,-552.3154735565186,-114.94902610778809,-420.21336555480957,-1087.4778747558594
41,-40813.5324716568,-1794.8472499847412,-622.7814197540283,-114.70670700073242,-489.3514156341553,-1226.839542388916
42,-8212583.160400391,-139094.0761566162,-48.63157272338867,-20.027503967285156,-51.69490575790405,-120.35398483276367
43,-880998.8021850586,-6570.11866569519,-414.2054557800293,-111.49919509887695,-312.29166984558105,-837.9962921142578
44,-368885.54096221924,-3660.1239442825317,-435.6475353240967,-115.18720626831055,-334.93621349334717,-885.7708930969238
45,-1424223.8998413086,-9728.285670280457,-395.3059911727905,-110.52387237548828,-317.08123683929443,-822.9110717773438
46,-135859.85898971558,-2365.1519417762756,-466.80126190185547,-112.11127281188965,-358.8787078857422,-937.7912521362305
47,-297125.1964569092,-3368.8807487487793,-459.2956066131592,-112.59740829467773,-323.63483905792236,-895.5278396606445
48,-2528810.1196289062,-41360.38780212402,-405.5753707885742,-59.591898918151855,-252.4359941482544,-717.6032066345215
49,-143668.22242736816,-2420.8350479602814,-464.0111446380615,-111.94576263427734,-358.5942029953003,-934.5511436462402
50,-7354789.733886719,-126016.76940917969,-84.93831753730774,-48.38919639587402,-83.34226608276367,-216.66977405548096
51,-1462635.7078552246,-10277.711153030396,-385.589337348938,-108.13507080078125,-327.05795764923096,-820.7823753356934
52,-41936.349868774414,-1801.7899990081787,-613.3073329925537,-109.6989917755127,-471.37207984924316,-1194.37837600708
53,-1791493.797302246,-12209.465503692627,-379.23357486724854,-110.12153625488281,-315.9886121749878,-805.3436279296875
54,-2175433.5403442383,-14762.330055236816,-388.5300874710083,-108.87078285217285,-298.7102270126343,-796.1110591888428
55,-674929.5234680176,-5477.308630943298,-416.28828048706055,-112.39169120788574,-328.75683307647705,-857.4367523193359
56,-3361131.6680908203,-25438.199043273926,-368.21866035461426,-105.1860237121582,-298.8090991973877,-772.2137928009033
57,-1225139.7132873535,-8432.100415229797,-401.27763748168945,-110.8613395690918,-312.2947692871094,-824.433708190918
58,-418001.5563964844,-3923.1133460998535,-422.82233238220215,-113.13032150268555,-342.84284114837646,-878.7955284118652
59,-102130.43689727783,-2136.1708641052246,-472.3297119140625,-110.07177352905273,-375.5633592605591,-957.9648017883301
60,-4803726.577758789,-77254.28581237793,-226.4251708984375,-44.19651508331299,-160.9247088432312,-431.54640197753906
61,-532969.2840576172,-4529.079794883728,-440.9536838531494,-105.65546989440918,-327.7266025543213,-874.3356704711914
62,-52811.163663864136,-1862.8421425819397,-518.7688827514648,-111.93143844604492,-387.9204034805298,-1018.6206817626953
63,-265947.2465515137,-3048.222064971924,-452.9923439025879,-107.61960983276367,-348.8931179046631,-909.5049858093262
64,-8278752.136230469,-140843.1339263916,-58.08933973312378,-20.77467679977417,-30.23170232772827,-109.09571647644043
65,-375559.92603302,-3673.720359802246,-434.4477653503418,-112.72929191589355,-334.429669380188,-881.6066741943359
66,-40876.516699790955,-1801.1775612831116,-625.2302169799805,-114.69247817993164,-479.5639991760254,-1219.4867134094238
67,-2571731.5673828125,-18219.988346099854,-387.17782497406006,-110.60019493103027,-288.6040449142456,-786.3820552825928
68,-333595.70503234863,-3437.3322129249573,-429.04133796691895,-107.11153984069824,-357.9231023788452,-894.075870513916
69,-7825463.8671875,-132508.9168548584,-66.43980741500854,-23.775594234466553,-54.988932609558105,-145.20432949066162
70,-241236.40060424805,-2902.1963477134705,-446.3550090789795,-109.17248725891113,-358.08749198913574,-913.6149406433105
71,-8186811.065673828,-139604.63523864746,-41.57002568244934,-23.368651866912842,-52.877140045166016,-117.8158164024353
72,-3740214.157104492,-29494.781494140625,-361.58177852630615,-105.00041961669922,-294.002628326416,-760.5847835540771
73,-107017.31443405151,-2147.3218500614166,-491.51949882507324,-111.40748023986816,-351.51050090789795,-954.4374465942383
74,-790229.1297912598,-5919.157266616821,-404.3534755706787,-113.07811737060547,-330.0346374511719,-847.4661827087402
75,-133273.9233970642,-2305.881679058075,-458.90040397644043,-110.77237129211426,-370.986270904541,-940.6591415405273
76,-81379.09173965454,-2025.5444943904877,-489.65697288513184,-111.94633483886719,-370.7250118255615,-972.3282814025879
77,-57547.67060279846,-1881.532371044159,-522.7956771850586,-105.34152030944824,-390.0023937225342,-1018.1395530700684
78,-412446.0697174072,-3858.9125871658325,-435.3015899658203,-110.63511848449707,-334.79859828948975,-880.7353019714355
79,-7832400.5126953125,-134038.58184814453,-60.23474335670471,-28.080744743347168,-35.982733964920044,-124.2982268333435
80,-825441.1697387695,-6150.194406509399,-414.1426086425781,-110.75066566467285,-321.7820644378662,-846.6753005981445
81,-1494898.8914489746,-10311.02180480957,-402.297306060791,-107.93561935424805,-309.76977348327637,-820.0027465820312
82,-3741948.699951172,-30445.43504714966,-368.24591159820557,-108.39640617370605,-282.3852062225342,-759.0275287628174
83,-109131.24084472656,-2176.7570078372955,-473.285436630249,-110.21394729614258,-368.84918212890625,-952.348518371582
84,-98543.68567466736,-2128.3532679080963,-479.1015625,-111.95459365844727,-369.6734428405762,-960.7295989990234
85,-7460272.979736328,-127027.54020690918,-97.55480885505676,-42.61117935180664,-66.19575023651123,-206.3617467880249
86,-2014995.7656860352,-14058.256149291992,-393.6504125595093,-109.6194076538086,-297.5628852844238,-800.8326530456543
87,-351816.7972564697,-3474.5290875434875,-448.59485626220703,-108.57065200805664,-336.46883964538574,-893.6343193054199
88,-151838.40990066528,-2442.927062511444,-465.4865264892578,-113.69287490844727,-347.7536678314209,-926.9330978393555
89,-2768069.076538086,-20596.725940704346,-374.67284202575684,-113.0325698852539,-288.42248916625977,-776.1279582977295
90,-365375.5187988281,-3551.0432720184326,-438.6901378631592,-109.73786354064941,-342.83857345581055,-891.2665367126465
91,-61671.76365852356,-1909.6218049526215,-496.1329936981201,-109.02922630310059,-401.8918514251709,-1007.0540428161621
92,-57979.7625541687,-1888.72829079628,-502.30674743652344,-109.47592735290527,-397.0201015472412,-1008.8027000427246
93,-2316497.4212646484,-16586.201190948486,-387.05859184265137,-112.0516300201416,-289.2822027206421,-788.392448425293
94,-4003302.764892578,-33423.731327056885,-365.98567962646484,-106.10429763793945,-279.86979484558105,-751.959753036499
95,-251409.10148620605,-3008.6061358451843,-461.2576484680176,-108.50286483764648,-341.5794372558594,-911.3399505615234
96,-273322.7729797363,-3099.687099456787,-449.8692989349365,-104.57418441772461,-351.76854133605957,-906.212043762207
97,-8249154.6630859375,-140664.8063659668,-54.76168990135193,-19.700380563735962,-35.68481206893921,-110.14688014984131
98,-128321.57611846924,-2279.9398005008698,-472.54161834716797,-109.71899032592773,-365.0662899017334,-947.3268508911133
99,-8234323.883056641,-139801.9790649414,-48.938995599746704,-17.41330623626709,-49.643564224243164,-115.99586009979248
100,-7615185.546875,-129830.04570007324,-82.5418472290039,-33.695247173309326,-50.71156620979309,-166.948664188385
101,-61336.225271224976,-1912.9925966262817,-499.0783214569092,-110.58809280395508,-394.61965560913086,-1004.286003112793
102,-355051.8035888672,-3650.341033935547,-433.30345153808594,-111.60618782043457,-343.8548803329468,-888.7645721435547
103,-3457483.673095703,-55961.9140625,-301.1626720428467,-68.69139671325684,-210.36601066589355,-580.2200794219971
104,-7374938.201904297,-125610.17990112305,-104.45214509963989,-34.968132972717285,-84.97105240821838,-224.3913173675537
105,-184239.23254013062,-2587.122917175293,-466.455602645874,-110.98200798034668,-349.0288257598877,-926.4663696289062
106,-3648300.552368164,-39415.98415374756,-391.5959596633911,-69.41640853881836,-269.77195739746094,-730.7843685150146
107,-2790492.630004883,-45883.474349975586,-305.5870056152344,-66.60420894622803,-267.94962882995605,-640.1407718658447
108,-3573765.5639648438,-45441.12682342529,-365.8658742904663,-65.75827121734619,-233.0418825149536,-664.6659851074219
109,-188352.3941040039,-2611.449360847473,-455.6403160095215,-109.70399856567383,-356.8070888519287,-922.1513748168945
110,-2042349.0524291992,-14518.810510635376,-391.39044284820557,-111.09254837036133,-297.30775356292725,-799.7907161712646
111,-120696.92611694336,-2257.3301196098328,-466.6293144226074,-109.8094367980957,-372.381591796875,-948.8204002380371
112,-4113691.3299560547,-65323.20499420166,-297.48120307922363,-53.21018695831299,-211.206316947937,-561.8977546691895
113,-8488188.171386719,-146258.82148742676,-28.36991548538208,-20.59718608856201,-29.451876878738403,-78.4189760684967
114,-3067795.181274414,-24145.78914642334,-365.4125452041626,-109.37211036682129,-297.5600242614746,-772.3446369171143
115,-206465.84033966064,-2746.7748522758484,-463.2216453552246,-109.53473091125488,-341.10405445098877,-913.8604164123535
116,-47501.81436538696,-1836.3180756568909,-537.5864028930664,-111.65949821472168,-399.2553234100342,-1048.5013008117676
117,-40206.91514015198,-1788.3345484733582,-630.4622173309326,-115.15177726745605,-488.68560791015625,-1234.299659729004
118,-5689068.984985352,-93654.74700927734,-162.9619836807251,-56.788668632507324,-127.32161283493042,-347.07229137420654
119,-6952874.755859375,-116735.85891723633,-112.01530694961548,-40.39772987365723,-73.15301895141602,-225.56607723236084
120,-250871.1576461792,-2943.825125694275,-445.725154876709,-108.65041732788086,-357.61001110076904,-911.9854927062988
121,-6717693.328857422,-112177.08587646484,-112.41283416748047,-36.88573122024536,-107.80661106109619,-257.1051836013794
122,-7747770.690917969,-131613.6360168457,-68.20489168167114,-33.65692615509033,-50.94306468963623,-152.80487537384033
123,-1261436.8438720703,-8666.314482688904,-420.1786518096924,-108.88304710388184,-294.25859451293945,-823.3202934265137
124,-2734640.5029296875,-45302.886962890625,-280.59232234954834,-84.18622016906738,-304.01906967163086,-668.7976360321045
125,-61806.47015571594,-1916.2693619728088,-494.02379989624023,-115.03608703613281,-381.8920135498047,-990.9519195556641
126,-3347832.489013672,-25574.121475219727,-372.16954231262207,-105.89826583862305,-292.7986145019531,-770.8664894104004
127,-4176222.2290039062,-68470.90721130371,-260.6768846511841,-59.02797222137451,-188.92465829849243,-508.62951278686523
128,-695208.9309692383,-5493.095517158508,-410.76526641845703,-110.68474769592285,-334.4845771789551,-855.9346199035645
129,-89319.71192359924,-2037.4959707260132,-481.9215774536133,-110.60168266296387,-370.5585479736328,-963.0818367004395
130,-4350888.442993164,-38204.243183135986,-359.1794490814209,-110.57634353637695,-270.735502243042,-740.4912948608398
131,-2427461.2426757812,-17491.084337234497,-374.42705631256104,-113.21500778198242,-298.83737564086914,-786.4794731140137
132,-8344417.572021484,-142150.0015258789,-47.035202383995056,-15.753812789916992,-37.703949213027954,-100.49296617507935
133,-48270.31493186951,-1842.9650366306305,-506.1145782470703,-114.10494804382324,-417.02070236206055,-1037.240219116211
134,-358440.4945373535,-3561.6308450698853,-439.2923355102539,-108.07038307189941,-343.1253433227539,-890.4880523681641
135,-535156.4884185791,-4560.981094837189,-422.63522148132324,-111.95508003234863,-329.48474884033203,-864.0750885009766
136,-8457350.158691406,-145132.40814208984,-37.6166969537735,-15.16198992729187,-32.932621240615845,-85.71131229400635
137,-7844820.404052734,-133873.65341186523,-59.97423529624939,-28.55808734893799,-46.09406590461731,-134.6263885498047
138,-321156.38256073,-3503.468930721283,-438.1962776184082,-110.88321685791016,-344.33624744415283,-893.4157371520996
139,-5356148.147583008,-84847.5170135498,-202.0582914352417,-54.93466377258301,-157.05831050872803,-414.0512466430664


==> data/cs/ari/cs_binomial.csv <==
,o_0,o_1,o_2,o_3,o_4,o_5
0,-6417891.693115234,-130131.01577758789,-89.40407037734985,-42.373108863830566,-62.92460560798645,-194.70176696777344
1,-75920.99905014038,-2214.999943971634,-499.8191833496094,-107.74557113647461,-367.55101680755615,-975.1158714294434
2,-377176.97620391846,-4450.99949836731,-436.31482124328613,-104.21031951904297,-347.21219539642334,-887.7373695373535
3,-35135.99932193756,-1825.0000476837158,-569.4516181945801,-112.75322914123535,-442.7527904510498,-1124.9577522277832
4,-41374.99928474426,-1915.999948978424,-506.0758113861084,-108.45541000366211,-415.9517765045166,-1030.483055114746
5,-7308154.296875,-149767.0078277588,-29.67158854007721,-20.352275371551514,-31.11787736415863,-81.14174604415894
6,-3332143.020629883,-61176.9962310791,-300.19450187683105,-31.549158096313477,-232.27596282958984,-564.0196323394775
7,-1169438.8389587402,-9907.000064849854,-408.85610580444336,-101.5491771697998,-324.95532035827637,-835.3605270385742
8,-5842963.409423828,-117630.0048828125,-135.13522148132324,-45.47053337097168,-132.96890258789062,-313.5746479034424
9,-141887.00914382935,-2569.9999928474426,-478.27444076538086,-108.61506462097168,-344.61231231689453,-931.5018653869629
10,-2667618.942260742,-48013.99230957031,-334.58776473999023,-53.38981628417969,-266.2169933319092,-654.1944980621338
11,-2829008.102416992,-56660.003662109375,-319.51286792755127,-70.1409387588501,-245.1138973236084,-634.7675800323486
12,-67027.99797058105,-2090.9999310970306,-508.86645317077637,-105.48561096191406,-374.62384700775146,-988.976001739502
13,-7012220.764160156,-141723.00338745117,-36.830535531044006,-27.95799493789673,-39.266303181648254,-104.0548324584961
14,-6099544.906616211,-123657.01675415039,-124.94975328445435,-46.0830020904541,-83.512943983078,-254.5457124710083
15,-4733149.719238281,-92202.9972076416,-209.7423553466797,-55.537123680114746,-175.63321590423584,-440.91267585754395
16,-130329.00094985962,-2615.000009536743,-477.81505584716797,-101.2200927734375,-365.45000076293945,-944.4850921630859
17,-40662.99796104431,-1860.9999120235443,-534.8973274230957,-107.88177490234375,-415.8566951751709,-1058.6357116699219
18,-207006.00147247314,-3163.0000472068787,-463.5054588317871,-100.96497535705566,-349.7420072555542,-914.2124176025391
19,-6989028.9306640625,-144184.00764465332,-40.838342905044556,-33.33918333053589,-31.564047932624817,-105.74157238006592
20,-7394132.232666016,-150965.99578857422,-29.527515172958374,-15.052324533462524,-25.56985914707184,-70.14970183372498
21,-5286717.224121094,-105729.99954223633,-160.43649911880493,-49.07815456390381,-143.4514284133911,-352.9660701751709
22,-48084.99813079834,-1981.000006198883,-522.7797508239746,-100.41125297546387,-406.9209098815918,-1030.1118850708008
23,-3416968.1549072266,-66329.00714874268,-227.02383995056152,-59.28940773010254,-252.84442901611328,-539.1577243804932
24,-7121822.357177734,-143936.98692321777,-44.28539276123047,-21.418986320495605,-36.10718846321106,-101.81156396865845
25,-5285832.595825195,-104856.00471496582,-184.90296602249146,-49.13341999053955,-140.63045978546143,-374.6668338775635
26,-53285.00270843506,-2094.999998807907,-522.6471424102783,-108.65334510803223,-392.61062145233154,-1023.9109039306641
27,-191313.99393081665,-2901.9999504089355,-452.655029296875,-104.09017562866211,-367.1106815338135,-923.8558769226074
28,-979597.9499816895,-8235.000371932983,-416.53475761413574,-110.06898880004883,-311.48154735565186,-838.0852699279785
29,-40683.99965763092,-1865.99999666214,-542.6797866821289,-105.11557579040527,-407.1110725402832,-1054.9063682556152
30,-2143903.923034668,-42150.99811553955,-407.7116012573242,-62.300710678100586,-281.96587562561035,-751.9781589508057
31,-61588.99664878845,-2245.9998726844788,-515.8345699310303,-101.10823631286621,-395.62227725982666,-1012.5651359558105
32,-432085.9909057617,-4614.00032043457,-444.77081298828125,-105.34342765808105,-328.0879259109497,-878.2021522521973
33,-7053344.7265625,-144193.00079345703,-50.24935007095337,-26.337833404541016,-27.030116319656372,-103.61729860305786
34,-123510.00308990479,-2461.9999527931213,-465.82818031311035,-104.01400566101074,-391.05024337768555,-960.8924865722656
35,-7264630.126953125,-148437.00408935547,-36.40310764312744,-17.601404190063477,-32.493793964385986,-86.4983081817627
36,-6957251.739501953,-142416.00036621094,-44.92218494415283,-28.512701988220215,-43.80515813827515,-117.24003553390503
37,-88600.00371932983,-2518.00000667572,-495.17202377319336,-109.12359237670898,-369.2044734954834,-973.5002517700195
38,-205627.01225280762,-3054.00013923645,-460.03899574279785,-103.23747634887695,-353.50208282470703,-916.7784690856934
39,-56374.00150299072,-2017.0000195503235,-518.2931423187256,-96.47106170654297,-401.54266357421875,-1016.3069725036621
40,-353860.0206375122,-3956.9997787475586,-447.50523567199707,-104.2095947265625,-338.3445978164673,-890.0593757629395
41,-60407.00674057007,-2145.9999680519104,-515.0959968566895,-104.28413391113281,-393.35789680480957,-1012.7379417419434
42,-125483.0002784729,-2603.999972343445,-470.24593353271484,-105.55655479431152,-369.8679447174072,-945.6704139709473
43,-599448.9669799805,-5578.000545501709,-426.1659622192383,-101.24396324157715,-342.6234245300293,-870.0333595275879
44,-6555797.576904297,-133948.99368286133,-75.24679899215698,-39.70613956451416,-68.07359457015991,-183.02655220031738
45,-6211869.430541992,-125440.98854064941,-95.55642604827881,-47.75235176086426,-96.73499464988708,-240.0437831878662
46,-7179420.471191406,-147711.00044250488,-40.784093737602234,-26.44056797027588,-28.810161352157593,-96.03482484817505
47,-92664.00337219238,-2363.000065088272,-483.76216888427734,-101.53454780578613,-385.271692276001,-970.5683708190918
48,-7143368.5302734375,-147471.99058532715,-44.87196207046509,-28.569443225860596,-26.12724006175995,-99.56865310668945
49,-5843284.606933594,-116507.00569152832,-140.98620414733887,-44.38149929046631,-114.80482816696167,-300.1725196838379
50,-3122829.055786133,-58165.998458862305,-341.6499614715576,-66.47496700286865,-223.746657371521,-631.8716526031494
51,-7240230.560302734,-147492.00820922852,-37.01061010360718,-19.301302433013916,-32.234764099121094,-88.54668140411377
52,-40732.00225830078,-1958.9999318122864,-547.6900100708008,-105.24831771850586,-400.71940422058105,-1053.6578178405762
53,-4068069.076538086,-76663.00773620605,-230.46021461486816,-55.48049449920654,-188.29143047332764,-474.2321491241455
54,-6783473.205566406,-138563.99536132812,-67.62011647224426,-36.44692659378052,-41.400736570358276,-145.46778202056885
55,-3373881.5307617188,-63046.99897766113,-268.74451637268066,-55.209455490112305,-225.22335052490234,-549.1773128509521
56,-7284871.673583984,-149337.98789978027,-28.112691640853882,-22.472424507141113,-32.894471287727356,-83.4795892238617
57,-959677.9823303223,-8078.9995193481445,-426.80373191833496,-99.92268562316895,-325.0205993652344,-851.7470359802246
58,-3323196.029663086,-62504.987716674805,-300.093412399292,-62.704410552978516,-262.2525691986084,-625.0504016876221
59,-1609615.135192871,-12898.999452590942,-395.85416316986084,-109.79283332824707,-302.75371074676514,-808.4007263183594
60,-664762.1154785156,-6285.000443458557,-434.2569351196289,-103.7325382232666,-318.9790725708008,-856.9684982299805
61,-5449907.684326172,-107453.0029296875,-163.81696462631226,-47.36576557159424,-132.54759311676025,-343.7303304672241
62,-5571737.6708984375,-113145.9903717041,-156.28235340118408,-54.684996604919434,-126.24270915985107,-337.2100353240967
63,-185284.99603271484,-2838.0000591278076,-488.48581314086914,-101.21432304382324,-339.9625062942505,-929.6627044677734
64,-38164.00170326233,-1861.9999289512634,-561.2133979797363,-114.33651924133301,-419.31910514831543,-1094.8691368103027
65,-52366.00041389465,-1914.999932050705,-506.0826301574707,-104.06309127807617,-419.67382431030273,-1029.8195838928223
66,-1896482.0861816406,-16085.002422332764,-394.7051525115967,-105.39219856262207,-304.1245222091675,-804.2218208312988
67,-1244342.9946899414,-10245.000123977661,-423.0039596557617,-97.84072875976562,-310.17374992370605,-831.0184478759766
68,-6245102.310180664,-126397.00889587402,-109.83482599258423,-37.05842971801758,-86.70471906661987,-233.5979461669922
69,-593362.9512786865,-5875.000357627869,-444.2464828491211,-98.74310493469238,-329.31013107299805,-872.2996711730957
70,-252983.9277267456,-3411.000072956085,-453.0832767486572,-104.68587875366211,-355.84213733673096,-913.6113166809082
71,-36676.00154876709,-1864.9999797344208,-562.096643447876,-105.55832862854004,-438.43464851379395,-1106.0897827148438
72,-654241.943359375,-6116.999983787537,-431.3617706298828,-108.02138328552246,-320.42622566223145,-859.809398651123
73,-53997.99942970276,-2074.0000903606415,-515.672492980957,-109.35504913330078,-395.7010746002197,-1020.7286834716797
74,-2099474.9069213867,-18837.99910545349,-412.7054214477539,-96.38928413391113,-292.54751205444336,-801.6423225402832
75,-275664.9971008301,-3518.9998149871826,-465.7996654510498,-98.61955642700195,-343.9636707305908,-908.3828926086426
76,-139836.0013961792,-2513.9999389648438,-465.78121185302734,-104.66292381286621,-372.7287292480469,-943.1728363037109
77,-4749563.217163086,-91847.00965881348,-211.7220163345337,-60.85574150085449,-153.29850912094116,-425.8762836456299
78,-1653075.7904052734,-13516.000509262085,-389.1080141067505,-103.2281494140625,-314.44406509399414,-806.7801475524902
79,-4377509.689331055,-84586.00044250488,-221.09265327453613,-52.8242826461792,-173.87449741363525,-447.7914810180664
80,-6865258.026123047,-137912.00637817383,-56.83295726776123,-24.132847785949707,-48.87198805809021,-129.83779907226562
81,-1588397.0260620117,-14069.99945640564,-404.02355194091797,-102.07947731018066,-305.01277446746826,-811.1157417297363
82,-5601137.542724609,-112155.99060058594,-153.43273878097534,-38.53799343109131,-122.71121740341187,-314.6819591522217
83,-6472492.980957031,-131270.99990844727,-97.82882332801819,-33.740878105163574,-57.87593126296997,-189.44562673568726
84,-96581.99548721313,-2470.9999561309814,-491.59679412841797,-100.95438003540039,-376.7231225967407,-969.2742347717285
85,-7187800.598144531,-147190.00816345215,-33.835285902023315,-26.3718581199646,-31.69882297515869,-91.9059693813324
86,-5555609.512329102,-110774.01161193848,-162.35473155975342,-49.54252243041992,-128.72047424316406,-340.6177282333374
87,-3790089.0350341797,-68822.00241088867,-253.8804054260254,-52.19959259033203,-212.11247444152832,-518.1924343109131
88,-55937.99948692322,-2088.0000293254852,-530.817985534668,-95.74337005615234,-393.87829303741455,-1020.439624786377
89,-7277544.403076172,-148643.99909973145,-33.99507999420166,-24.472126960754395,-27.40457057952881,-85.87177991867065
90,-115295.9942817688,-2338.00008893013,-479.9191951751709,-107.51790046691895,-376.78449153900146,-964.2216682434082
91,-411835.9565734863,-4398.999810218811,-435.6431007385254,-109.07325744628906,-335.9462022781372,-880.6625366210938
92,-1308623.8861083984,-10951.999425888062,-409.7602367401123,-105.42780876159668,-310.5120658874512,-825.7001876831055
93,-5218898.773193359,-103607.99789428711,-164.13280963897705,-49.393062591552734,-165.0348424911499,-378.5606861114502
94,-3302925.1098632812,-65020.999908447266,-300.4786968231201,-75.50026893615723,-250.9178876876831,-626.896858215332
95,-7357982.635498047,-151238.01231384277,-26.05900466442108,-22.433855533599854,-30.919688940048218,-79.4125497341156
96,-530581.9988250732,-5302.000045776367,-416.3581371307373,-103.47174644470215,-355.50694465637207,-875.3368377685547
97,-36950.99949836731,-1735.0000143051147,-564.7298812866211,-110.06792068481445,-431.07447624206543,-1105.8722496032715
98,-4583484.268188477,-88965.98815917969,-214.88018035888672,-44.059486389160156,-188.6823534965515,-447.62206077575684
99,-4979735.946655273,-98373.00300598145,-206.518292427063,-49.867544174194336,-162.60933876037598,-418.99518966674805
100,-6912465.667724609,-141742.00057983398,-60.07773280143738,-30.195538997650146,-34.409040212631226,-124.68230724334717


==> data/cs/ari/cs_ode.csv <==
,o_0,o_1,o_2,o_3,o_4,o_5
0,-65262.77661323547,-1930.5482506752014,-495.464563369751,-112.03656196594238,-387.76302337646484,-995.2640533447266
1,-48149.168491363525,-1835.2529406547546,-515.6028270721436,-113.01603317260742,-410.4339122772217,-1039.052677154541
2,-130213.96398544312,-2265.452742576599,-472.8731632232666,-111.18167877197266,-354.2229652404785,-938.2778167724609
3,-828131.3896179199,-6219.9413776397705,-416.4876937866211,-113.6751651763916,-316.54298305511475,-846.7058181762695
4,-1781297.492980957,-12379.159927368164,-377.41966247558594,-114.48013305664062,-309.41805839538574,-801.3178825378418
5,-7827347.564697266,-134377.88009643555,-61.32907271385193,-41.306047439575195,-57.88147449493408,-160.5165719985962
6,-2954786.491394043,-47764.883041381836,-383.32767486572266,-70.62103748321533,-228.41238975524902,-682.3610782623291
7,-127774.70350265503,-2294.8792576789856,-466.0897731781006,-115.59613227844238,-357.84268379211426,-939.5285606384277
8,-79006.83879852295,-2056.5786957740784,-496.02503776550293,-110.21153450012207,-376.71236991882324,-982.9490661621094
9,-104278.14722061157,-2118.229418992996,-457.7352046966553,-112.89167404174805,-379.60448265075684,-950.2313613891602
10,-757711.64894104,-5716.643929481506,-420.7089424133301,-112.56065368652344,-316.6560649871826,-849.925708770752
11,-59005.54656982422,-1882.5913965702057,-494.7611331939697,-113.3198356628418,-391.1794424057007,-999.2603302001953
12,-181433.84456634521,-2560.086250305176,-456.45008087158203,-108.69284629821777,-357.84640312194824,-922.9893684387207
13,-648059.0343475342,-5135.297775268555,-413.4627342224121,-112.10895538330078,-332.3068618774414,-857.8784942626953
14,-8325187.683105469,-144841.4707183838,-37.54761219024658,-28.438286781311035,-30.718109011650085,-96.70401215553284
15,-5353713.226318359,-86132.80296325684,-224.39703941345215,-46.80398464202881,-180.80720901489258,-452.0082473754883
16,-672090.5303955078,-5420.181155204773,-426.7902374267578,-112.63229370117188,-316.7006015777588,-856.123161315918
17,-142674.80373382568,-2373.107373714447,-455.9317111968994,-110.45821189880371,-369.71967220306396,-936.1095428466797
18,-853315.3533935547,-6400.599479675293,-424.9927043914795,-111.23453140258789,-302.1193265914917,-838.3465766906738
19,-6231720.733642578,-103618.92700195312,-168.4016227722168,-39.17537212371826,-128.12870740890503,-335.70568561553955
20,-8101352.691650391,-139094.6388244629,-45.29107213020325,-30.929298400878906,-48.51410388946533,-124.73447322845459
21,-5658001.708984375,-93228.9981842041,-199.04433488845825,-52.864389419555664,-165.60293436050415,-417.5116539001465
22,-74499.86338615417,-1981.8539917469025,-491.0652160644531,-109.48373794555664,-386.65153980255127,-987.2004508972168
23,-8018299.865722656,-139278.70750427246,-49.79103207588196,-37.12043762207031,-49.52344000339508,-136.4349126815796
24,-46463.94848823547,-1854.9765646457672,-545.576810836792,-108.67242813110352,-415.8742904663086,-1070.12357711792
25,-3422031.784057617,-54212.942123413086,-359.88802909851074,-49.87349987030029,-205.1494836807251,-614.9109840393066
26,-228165.93647003174,-2972.6213216781616,-454.0799140930176,-109.19208526611328,-350.48866271972656,-913.7607574462891
27,-5711595.53527832,-94973.18267822266,-168.43541860580444,-55.4841423034668,-161.58676147460938,-385.5063199996948
28,-52621.07253074646,-1848.6003577709198,-503.87845039367676,-112.63141632080078,-404.05054092407227,-1020.5604553222656
29,-7936398.3154296875,-135172.82485961914,-59.54996943473816,-29.34182643890381,-51.51062607765198,-140.40241241455078
30,-4621300.12512207,-77591.80545806885,-288.9834403991699,-55.95754623413086,-171.8308687210083,-516.7717933654785
31,-991059.4940185547,-7382.2420835494995,-401.7692565917969,-113.86911392211914,-317.15307235717773,-832.7915191650391
32,-642763.7577056885,-5143.555998802185,-420.77035903930664,-108.77632141113281,-333.44926834106445,-862.9959106445312
33,-3003160.858154297,-49274.53517913818,-349.7598171234131,-64.61721420288086,-255.1675796508789,-669.5446491241455
34,-558758.0680847168,-4638.214707374573,-424.7200012207031,-108.40596199035645,-334.9020719528198,-868.0279731750488
35,-5456021.499633789,-90793.51425170898,-222.3769187927246,-51.07328414916992,-169.49936151504517,-442.94958114624023
36,-8165132.904052734,-141174.0207672119,-40.99661111831665,-32.38339900970459,-42.100900411605835,-115.48091173171997
37,-141419.3630218506,-2356.0455441474915,-468.85247230529785,-110.40602684020996,-357.0283889770508,-936.2869262695312
38,-44311.004877090454,-1842.823326587677,-572.4634170532227,-112.4075698852539,-422.3060131072998,-1107.1769714355469
39,-8545976.257324219,-148156.95762634277,-40.015217661857605,-23.976118564605713,-21.59908413887024,-85.59041619300842
40,-2246202.850341797,-35607.13768005371,-388.2554769515991,-48.15961837768555,-317.7644968032837,-754.179573059082
41,-87846.66657447815,-2083.8190615177155,-480.750036239624,-112.29450225830078,-373.59325885772705,-966.6377067565918
42,-68987.36357688904,-1948.5169649124146,-495.7228183746338,-111.12756729125977,-383.34386348724365,-990.1943206787109
43,-8415947.723388672,-146951.03645324707,-24.370145797729492,-34.39939022064209,-30.81427812576294,-89.58380818367004
44,-435805.0346374512,-3974.931240081787,-427.58355140686035,-111.4658260345459,-337.02712059020996,-876.0765075683594
45,-1494715.0230407715,-10775.18343925476,-403.33356857299805,-107.99731254577637,-306.8776845932007,-818.2085990905762
46,-7820625.305175781,-134481.7352294922,-68.34463477134705,-38.034305572509766,-71.4795470237732,-177.85849571228027
47,-5164939.117431641,-82450.30403137207,-203.77230644226074,-46.358160972595215,-205.0832748413086,-455.21373748779297
48,-80799.91340637207,-2007.3497295379639,-481.4702033996582,-107.745361328125,-386.99498176574707,-976.2104034423828
49,-43696.677684783936,-1826.612949371338,-567.5360679626465,-108.65316390991211,-431.6042900085449,-1107.7934265136719
50,-465830.2307128906,-4261.595904827118,-433.1449031829834,-109.91586685180664,-331.9173336029053,-874.9780654907227
51,-642472.6963043213,-5133.383870124817,-400.7657527923584,-110.76868057250977,-351.930832862854,-863.4652137756348
52,-55814.85033035278,-1886.7534399032593,-493.13249588012695,-112.57094383239746,-413.36302757263184,-1019.0664291381836
53,-4323516.845703125,-70035.30979156494,-278.7978410720825,-34.77905511856079,-230.4643154144287,-544.0411567687988
54,-44730.85403442383,-1829.2267620563507,-557.0829391479492,-107.11726188659668,-424.1616725921631,-1088.361930847168
55,-6380218.887329102,-106845.14045715332,-144.10253763198853,-46.38815402984619,-139.03625011444092,-329.526948928833
56,-6200959.777832031,-103431.6635131836,-163.73155117034912,-49.20823097229004,-128.277587890625,-341.21737480163574
57,-82749.53365325928,-2114.8112416267395,-498.4318733215332,-110.7758617401123,-364.48209285736084,-973.6898422241211
58,-66938.34662437439,-1946.5991854667664,-493.93768310546875,-110.69448471069336,-390.3012275695801,-994.9334144592285
59,-8418175.506591797,-145482.30171203613,-31.565070152282715,-27.53708839416504,-29.047808051109314,-88.14996480941772
60,-1668439.4836425781,-11872.036457061768,-400.43349266052246,-109.02905464172363,-301.24473571777344,-810.7073783874512
61,-8117569.732666016,-140603.59954833984,-42.465704679489136,-37.022037506103516,-41.678398847579956,-121.16614580154419
62,-147309.60130691528,-2396.0721492767334,-460.9096050262451,-114.1254711151123,-349.63624477386475,-924.6712684631348
63,-146694.54097747803,-2423.926889896393,-473.5248565673828,-110.95778465270996,-349.04751777648926,-933.5301399230957
64,-1601603.889465332,-11237.295866012573,-410.9217643737793,-108.41592788696289,-295.5019474029541,-814.8397445678711
65,-3867528.533935547,-62550.368309020996,-246.63879871368408,-37.889769077301025,-262.6452922821045,-547.1737861633301
66,-313683.0806732178,-3215.8830761909485,-443.21651458740234,-108.33084106445312,-341.9548511505127,-893.502140045166
67,-1975102.424621582,-33254.80937957764,-433.49618911743164,-76.21191501617432,-261.59586906433105,-771.3038444519043
68,-1076017.4751281738,-7802.591323852539,-419.7540760040283,-113.21590423583984,-296.36924266815186,-829.3391227722168
69,-4667434.310913086,-76671.0376739502,-266.0634994506836,-44.3702507019043,-156.2572956085205,-466.6910648345947
70,-5084737.777709961,-83033.54263305664,-255.2654504776001,-46.94657802581787,-163.31278085708618,-465.5247688293457
71,-56981.38475418091,-1887.3852491378784,-502.1598815917969,-112.11529731750488,-404.024600982666,-1018.2997703552246
72,-76162.74952888489,-2003.1586289405823,-492.693567276001,-105.3237533569336,-386.85009479522705,-984.8673820495605
73,-8126233.673095703,-141154.3083190918,-41.101035475730896,-39.24225568771362,-36.71081364154816,-117.05410480499268
74,-6508462.5244140625,-110533.99085998535,-152.15424299240112,-42.02244281768799,-126.4413833618164,-320.6180810928345
75,-1257672.3098754883,-9485.172629356384,-416.7025089263916,-110.45854568481445,-295.47650814056396,-822.6375579833984
76,-78438.09127807617,-2107.7069640159607,-484.8001956939697,-112.26628303527832,-387.6552104949951,-984.7217559814453
77,-3181461.524963379,-49353.57570648193,-321.462345123291,-63.11849594116211,-247.27697372436523,-631.8577766418457
78,-1211365.032196045,-8546.717166900635,-408.25486183166504,-111.36874198913574,-304.6183109283447,-824.2419242858887
79,-7407897.94921875,-126028.53775024414,-98.01162481307983,-36.828861236572266,-82.05077648162842,-216.8912649154663
80,-432995.6531524658,-3935.322165489197,-435.3672981262207,-110.23920059204102,-330.69915771484375,-876.3055801391602
81,-321623.3491897583,-3353.610634803772,-437.5731945037842,-112.66624450683594,-342.2593832015991,-892.498779296875
82,-42988.14535140991,-1809.079647064209,-564.429235458374,-107.23191261291504,-444.94175910949707,-1116.602897644043
83,-1661235.237121582,-11793.757677078247,-409.15236473083496,-103.9803695678711,-301.20842456817627,-814.3411636352539
84,-840427.8755187988,-6462.500691413879,-413.9848232269287,-110.62480926513672,-319.9603796005249,-844.5700645446777
85,-7762996.673583984,-134025.17318725586,-65.45805335044861,-41.61825180053711,-77.95965671539307,-185.0359559059143
86,-6805201.721191406,-115319.6907043457,-116.56924486160278,-41.92798614501953,-103.2699704170227,-261.76722049713135
87,-1678316.307067871,-11718.623638153076,-398.02842140197754,-108.2571029663086,-304.008150100708,-810.2936744689941
88,-269901.4663696289,-3011.4686489105225,-442.91110038757324,-110.22987365722656,-347.55544662475586,-900.6964683532715
89,-7914885.711669922,-136989.84146118164,-55.52551746368408,-43.049211502075195,-48.77103567123413,-147.345769405365
90,-528224.7066497803,-4343.413412570953,-429.3668270111084,-109.40981864929199,-329.9455165863037,-868.7221527099609
91,-41987.89596557617,-1803.1762540340424,-580.979585647583,-108.7802505493164,-437.9077911376953,-1127.6676177978516
92,-8400232.696533203,-146548.94828796387,-33.03355276584625,-30.771989822387695,-25.819432735443115,-89.62497115135193
93,-1260203.3615112305,-8695.035576820374,-381.4960241317749,-115.89127540588379,-321.00987434387207,-818.3972358703613
94,-43223.55389595032,-1828.4794688224792,-562.3590469360352,-110.97466468811035,-442.89231300354004,-1116.2261009216309
95,-8068785.858154297,-139677.32429504395,-50.97684860229492,-36.862125396728516,-44.088053703308105,-131.9270372390747
96,-196989.52436447144,-2741.9227361679077,-448.60124588012695,-112.82018661499023,-354.7136068344116,-916.1351203918457
97,-6463417.053222656,-108809.48066711426,-165.67710638046265,-40.87793827056885,-117.44221448898315,-323.99728298187256
98,-72679.79383468628,-2021.4341580867767,-491.38193130493164,-113.85765075683594,-382.734751701355,-987.9743576049805
99,-57591.79592132568,-1877.2979080677032,-517.6528453826904,-107.55070686340332,-386.60950660705566,-1011.8130683898926
100,-118188.81034851074,-2260.0004076957703,-463.5307312011719,-113.65976333618164,-364.00609016418457,-941.1966323852539
101,-276622.91526794434,-3109.8055839538574,-430.33909797668457,-114.30910110473633,-351.4045476913452,-896.0527420043945
102,-68626.9760131836,-1941.7554140090942,-499.05009269714355,-107.46848106384277,-387.070631980896,-993.5892105102539
103,-381630.5875778198,-3720.552623271942,-435.01124382019043,-110.96081733703613,-336.57054901123047,-882.542610168457
104,-8161902.618408203,-141395.902633667,-43.28319728374481,-41.69844627380371,-31.344246864318848,-116.32589101791382
105,-364498.7344741821,-3542.373776435852,-447.8747844696045,-109.28621292114258,-327.0871162414551,-884.2480659484863
106,-518138.8854980469,-4532.587230205536,-424.701452255249,-112.51008033752441,-336.01386547088623,-873.2254028320312
107,-2605926.7044067383,-41399.11651611328,-372.7588176727295,-61.15978240966797,-293.40641498565674,-727.3250102996826
108,-1097055.8166503906,-7673.590183258057,-406.2762260437012,-111.78606986999512,-310.88619232177734,-828.9484977722168
109,-5576753.234863281,-92338.19007873535,-225.26021003723145,-41.96881294250488,-154.8416256904602,-422.0705986022949
110,-880218.3151245117,-6809.186339378357,-412.02549934387207,-114.79507446289062,-310.95008850097656,-837.7706527709961
111,-5916275.0244140625,-96250.80108642578,-154.9577236175537,-41.31666660308838,-153.08736562728882,-349.3617534637451
112,-92487.30540275574,-2083.311975002289,-474.84445571899414,-113.23266983032227,-373.2567548751831,-961.3338470458984
113,-519677.35290527344,-4674.290120601654,-412.3795986175537,-112.95002937316895,-345.38886547088623,-870.7184791564941
114,-47418.25461387634,-1846.1275100708008,-537.4644756317139,-107.58583068847656,-418.08838844299316,-1063.1386756896973
115,-8019139.862060547,-138525.34294128418,-47.007596492767334,-43.878173828125,-44.24060881137848,-135.12638807296753
116,-8199796.295166016,-142197.5326538086,-49.025386571884155,-32.98262119293213,-27.43523120880127,-109.44324731826782
117,-7825491.3330078125,-133396.64459228516,-58.97899866104126,-36.377387046813965,-76.66825652122498,-172.0246434211731
118,-70553.457736969,-1995.767503976822,-492.81935691833496,-111.2281322479248,-385.44921875,-989.4967079162598
119,-4575052.261352539,-76576.57146453857,-243.25332641601562,-64.71313953399658,-209.55724716186523,-517.523717880249
120,-583394.9565887451,-4814.687073230743,-431.8857192993164,-109.6889877319336,-325.15060901641846,-866.7253494262695
121,-386296.77295684814,-3626.7685890197754,-422.2083568572998,-115.70322036743164,-338.71073722839355,-876.6223907470703
122,-8187412.261962891,-142231.96983337402,-39.72053527832031,-34.675116539001465,-37.954479455947876,-112.35013008117676
123,-255474.1382598877,-3023.216724395752,-460.11743545532227,-109.83841896057129,-339.5247459411621,-909.4806671142578
124,-80926.00107192993,-2041.9198274612427,-487.0638370513916,-113.58186721801758,-374.76210594177246,-975.4077911376953
125,-1519402.6947021484,-10600.948333740234,-392.7692651748657,-108.09097290039062,-315.45186042785645,-816.3121223449707
126,-109495.56827545166,-2162.976413965225,-475.0300884246826,-112.56612777709961,-357.4547052383423,-945.0510025024414
127,-8228084.564208984,-141770.13397216797,-31.687313318252563,-33.09169054031372,-32.914334535598755,-97.69333600997925
128,-7531385.803222656,-128770.28465270996,-69.12238597869873,-41.551575660705566,-75.65044164657593,-186.32440567016602
129,-6350691.223144531,-106692.61932373047,-160.32863855361938,-45.11427402496338,-127.59180068969727,-333.03470611572266
130,-7029682.922363281,-118573.45581054688,-105.42844533920288,-41.37827396392822,-105.96157312393188,-252.76830196380615
131,-42618.42966079712,-1800.520122051239,-586.8473529815674,-102.73222923278809,-431.778621673584,-1121.3581085205078
132,-8325771.331787109,-144038.84887695312,-24.561382830142975,-33.37812423706055,-35.729509592056274,-93.66901516914368
133,-86048.43020439148,-2055.814564228058,-474.85365867614746,-112.25764274597168,-381.53510093688965,-968.6464309692383
134,-255972.90992736816,-2979.9532890319824,-441.3075923919678,-113.6201286315918,-346.52817249298096,-901.4558792114258
135,-7044380.950927734,-119853.09600830078,-95.99723815917969,-49.08796310424805,-88.758385181427,-233.84358882904053
136,-970200.4432678223,-7279.306054115295,-411.0652446746826,-111.76231384277344,-314.76476192474365,-837.5923156738281
137,-329440.1168823242,-3399.5115756988525,-440.6660556793213,-112.1994400024414,-337.25874423980713,-890.1242256164551
138,-85245.43046951294,-2045.5177128314972,-476.49831771850586,-110.75055122375488,-382.07850456237793,-969.3271636962891
139,-8217967.987060547,-141417.14096069336,-35.39491295814514,-32.7523136138916,-37.50208020210266,-105.64930438995361
140,-2110714.340209961,-33071.448802948,-405.5094242095947,-80.83785057067871,-284.2573881149292,-770.6047058105469
141,-601749.324798584,-4915.78072309494,-426.922082901001,-110.66160202026367,-326.87604427337646,-864.4597053527832
142,-1140807.3425292969,-7965.429425239563,-405.0117492675781,-108.64066123962402,-313.4258985519409,-827.0783424377441


==> data/cs/cs_fixed.csv <==
index,o_0,o_1
0,-1831.900030374527,-1420.561351776123
1,-1902.9999822378159,-1402.9695796966553
2,-1914.5999997854233,-1391.3412761688232
3,-1954.1999846696854,-1377.954969406128
4,-1983.7999939918518,-1362.3637390136719
5,-2025.4999995231628,-1346.9050884246826
6,-2118.5000091791153,-1334.6235466003418
7,-2187.6999586820602,-1318.0392169952393
8,-2249.9000132083893,-1303.5023403167725
9,-2316.400036215782,-1288.1114864349365
10,-2428.3000081777573,-1273.8596630096436
11,-2512.6000195741653,-1260.8625030517578
12,-2630.2000284194946,-1244.7546005249023
13,-2742.5999641418457,-1228.8981342315674
14,-2888.700008392334,-1212.2440338134766
15,-3038.399964570999,-1195.5370903015137
16,-3248.5000491142273,-1184.676218032837
17,-3524.0999460220337,-1166.7844772338867
18,-3836.0000550746918,-1153.4524154663086
19,-4199.5000541210175,-1136.0678482055664
20,-4499.199956655502,-1120.177230834961
21,-5048.600047826767,-1100.6645679473877
22,-5627.900123596191,-1086.831636428833
23,-6133.20004940033,-1069.472894668579
24,-6988.500118255615,-1052.6629638671875
25,-8026.49998664856,-1032.277431488037
26,-9171.099483966827,-1013.681640625
27,-10630.200266838074,-996.6430854797362
28,-12112.499475479126,-976.1529254913331
29,-13996.699810028076,-953.7952232360841
30,-16251.799941062927,-932.6939582824707
31,-18744.099855422974,-909.6485996246338
32,-21700.299978256226,-888.0209827423096
33,-25056.299686431885,-864.3581485748291
34,-28570.40023803711,-840.8443260192872
35,-32658.798933029175,-815.3944396972656
36,-36407.19985961914,-791.7823123931885
37,-40805.39917945862,-769.3605613708496
38,-44848.9990234375,-745.3038692474365
39,-49422.70040512085,-723.9722728729248
40,-53116.29915237427,-699.8195362091064
41,-57770.999908447266,-678.3916807174683
42,-61860.30054092407,-658.7164974212646
43,-65932.09838867188,-638.8658618927002
44,-69518.20135116577,-620.3161144256592
45,-73416.90063476562,-603.9569759368896
46,-76648.29921722412,-586.7579174041748
47,-79919.00110244751,-571.8576574325562
48,-83297.70088195801,-556.776704788208
49,-86357.99884796143,-543.5151958465576
50,-88676.70059204102,-529.2823076248169
51,-91477.79750823975,-516.9061517715454
52,-94205.8973312378,-504.8351287841797
53,-96889.60266113281,-493.9699506759643
54,-99107.09857940674,-482.24152565002447
55,-101384.00077819824,-471.6778659820557
56,-103408.10012817383,-460.90376377105713
57,-105704.20360565186,-451.34338378906256
58,-107772.1004486084,-441.5605211257935
59,-109816.0982131958,-431.93861961364746
60,-111482.5029373169,-422.1195840835572
61,-113266.79992675781,-413.34175109863287
62,-115146.6007232666,-404.23685550689703
63,-116341.79782867432,-394.6164655685425
64,-118227.80132293701,-386.09007120132446
65,-119675.90427398682,-376.47459983825684
66,-121146.09909057617,-367.6400637626648
67,-123061.00177764893,-359.2452907562256
68,-124218.39618682861,-350.04995822906494
69,-125192.00229644775,-340.9488558769226
70,-126548.10333251953,-331.81588888168335
71,-128214.99824523926,-322.9914712905884
72,-129304.4023513794,-313.77084255218506
73,-130259.50336456299,-304.3435525894165
74,-131780.69972991943,-295.02662420272827
75,-132595.39413452148,-285.69841861724854
76,-134041.19873046875,-276.6356897354126
77,-135235.89611053467,-267.20624923706055
78,-136144.10209655762,-257.5057649612427
79,-137291.49627685547,-247.66069650650024
80,-138443.89724731445,-238.2284092903137
81,-139680.59825897217,-228.485791683197
82,-140428.99990081787,-218.43924999237058
83,-141149.19662475586,-208.29108476638797
84,-142198.29750061035,-198.30113291740417
85,-142845.89958190918,-187.85302639007568
86,-143623.59809875488,-177.56582617759705
87,-144704.59651947021,-167.14389324188232
88,-145590.00205993652,-156.77032232284546
89,-146282.99617767334,-146.05702877044678
90,-147438.00258636475,-135.39057731628418
91,-148151.80015563965,-124.69497442245483
92,-148851.19533538818,-113.74699234962465
93,-149990.6005859375,-102.76771545410158
94,-150550.10318756104,-91.60566627979279
95,-150868.30043792725,-80.2948409318924
96,-151485.595703125,-68.95532727241516
97,-152558.40492248535,-57.7178418636322
98,-153187.80040740967,-46.17721885442734


==> data/ode/policy_0.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52985.65643621943,99.408907923409,33.96204775338052,50.61202792591414,0.9996391534805298,0.9685488939285278,0.9989468455314636,-8600514.221191406,-148175.01068115234,-28.67896258831024,-13.494045734405518,-25.918462872505188,-68.09147000312805
1,2020-05-10,241898.57581698569,73.06877524029292,24.945479902132597,35.66728869137412,0.9844939112663269,0.959564745426178,0.9795935153961182,-8547528.839111328,-147403.00178527832,-8.305603265762329,-5.231521129608154,-8.214858919382095,-21.75198346376419
2,2020-05-17,905703.823481349,149.34845162984482,51.21426652672254,34.389085578768004,0.9822008609771729,0.9591920971870422,0.9761573076248169,-8305630.4931640625,-146451.1775970459,-8.021587133407593,-4.757383763790131,-7.914615422487259,-20.693586766719818
3,2020-05-24,2332125.5518087875,567.2438123774326,195.1098920618244,87.18268076474925,0.9766902327537537,0.9565353989601135,0.9702131152153015,-7399926.7578125,-143228.8646697998,-7.395025342702866,-4.278451502323151,-7.268930226564407,-18.9424067735672
4,2020-05-31,2774339.019441936,1908.6990254500151,659.117214657394,300.9752132469934,0.9699704647064209,0.9493771195411682,0.9621104001998901,-5067800.9033203125,-131644.83070373535,-6.8623267114162445,-3.951241374015808,-6.71631321310997,-17.5298810005188
5,2020-06-07,1477639.5471862045,4026.7726498879188,1401.6241926226082,781.3356176104388,0.9693202376365662,0.9282298684120178,0.9587602019309998,-2293461.799621582,-102029.98161315918,-6.419721245765686,-3.722178339958191,-6.2693290412425995,-16.411228477954865
6,2020-06-14,540787.0559933634,4316.070582757373,1514.3031948960747,1173.6830128744973,0.9872300028800964,0.931175172328949,0.9868705868721008,-815822.2198486328,-60217.98133850098,-5.771967396140099,-3.290320634841919,-5.629952624440193,-14.692240953445435
7,2020-06-21,185708.18758983226,2659.5798118388975,934.6305074195045,1042.5398299146966,0.9851647615432739,0.8243222236633301,0.9862877130508423,-275035.1905822754,-27805.6001663208,-5.0742048770189285,-2.534152865409851,-4.971624538302422,-12.579981982707977
8,2020-06-28,60663.431914799476,1205.6150383779989,420.8184500061917,646.3984417175877,0.9878919124603271,0.7371714115142822,0.9884797930717468,-89327.00157165527,-11107.339859008789,-4.573830962181091,-1.0509111732244492,-4.606892541050911,-10.231634974479675
9,2020-07-05,19293.13935816293,475.2456849816509,163.43867398904362,323.2301453026469,0.9788720011711121,0.0,0.9731643795967102,-28663.572669029236,-4139.065742492676,-4.03880812227726,0.0,-4.234817996621132,-8.273626118898392
10,2020-07-12,6291.45392139744,176.40597667032057,59.37186604828274,142.1953795226081,0.9807151556015015,0.0,0.9733120799064636,-9370.432049036026,-1496.1567521095276,-3.401334211230278,0.0,-3.6987226456403732,-7.100056856870651
11,2020-07-19,2062.6540295617324,63.690379331128305,20.779347859681522,57.670767990934465,0.9840471148490906,0.0,0.9772860407829285,-3078.9779499173164,-536.5772545337677,-2.5797151029109955,0.0,-2.894468605518341,-5.4741837084293365
12,2020-07-26,680.0819545708637,22.94028649204164,7.164866133777699,22.12322905393677,0.9895448088645935,0.0,0.9836720824241638,-1016.3240134716034,-194.4294199347496,-1.855844259262085,0.0,-2.141083963215351,-3.996928408741951
13,2020-08-02,226.059764347694,8.419218926949297,2.4821474631118656,8.168441766341768,0.9949554800987244,0.0,0.9907172322273254,-336.2420480698347,-71.71282544732094,-1.303258165717125,0.0,-1.5374413691461086,-2.840699627995491
14,2020-08-09,75.77668639514923,3.190579741485141,0.8749133294423918,2.9389051663880283,0.9937601685523987,0.0,0.9890568852424622,-110.18228251487017,-26.671227533370256,-0.9718358516693115,0.0,-1.134544424712658,-2.1063802763819695
15,2020-08-16,25.62277151473063,1.2585448576421028,0.31669607221704077,1.0394823525285877,0.9933806657791138,0.0,0.9906080961227417,-34.4055937603116,-9.563372004777193,-0.746959587559104,0.0,-0.8335324004292488,-1.5804920345544815
16,2020-08-23,8.782822230308739,0.518187545518457,0.11847165932802144,0.363793039838617,0.9805355072021484,0.0,0.9717071652412415,-8.78282226040028,-2.7952741947956383,-0.4875453654676676,0.0,-0.5232152994722128,-1.0107606649398804


==> data/ode/policy_1.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52820.19502135867,99.408907923409,33.96204775338052,50.61202792591414,0.9991114735603333,0.9509837627410889,0.9976287484169006,-8533738.708496094,-146640.625,-33.80921483039856,-14.59166169166565,-30.058354139328003,-78.45923900604248
1,2020-05-10,238312.6458137178,73.06177120034005,24.94336680580783,35.66704714573771,0.9750219583511353,0.9423855543136597,0.9678023457527161,-8480918.884277344,-145868.62564086914,-13.426099717617035,-6.226423382759094,-12.33595684170723,-31.988483667373657
2,2020-05-17,874943.0712833651,148.73648691860024,51.01218985961796,34.34953130424199,0.9664027690887451,0.9460359811782837,0.9583224058151245,-8242606.353759766,-144918.67065429688,-12.960721552371979,-5.517277717590332,-11.84832975268364,-30.32633066177368
3,2020-05-24,2238988.4196674023,555.3830448239104,191.04593018479784,86.09079766233694,0.9574401378631592,0.94720858335495,0.9501709342002869,-7367663.57421875,-141744.10820007324,-11.87228113412857,-4.851283431053162,-10.777539014816284,-27.501103281974792
4,2020-05-31,2731255.1347101154,1834.5700822863782,633.3628127687186,291.6790922857532,0.9433637857437134,0.940523087978363,0.9351840019226074,-5128675.079345703,-130549.71694946289,-10.861875116825104,-4.422800242900848,-9.812004119157791,-25.096678733825684
5,2020-06-07,1514677.3706388809,3875.373287207755,1347.920255209068,751.7094120769418,0.9412289261817932,0.9139038920402527,0.9273064732551575,-2397419.7387695312,-102124.48120117188,-10.025730729103088,-4.145190119743347,-9.041650593280792,-23.212571442127228
6,2020-06-14,575290.1633011259,4243.898308115025,1487.4095592545934,1141.4119380092075,0.9789040684700012,0.9185196161270142,0.9796130657196045,-882742.5003051758,-61439.69535827637,-8.822067081928253,-3.645305633544922,-7.952532172203064,-20.419904589653015
7,2020-06-21,205008.99190960065,2689.0229576454813,944.1343997725174,1033.1214319492924,0.979695200920105,0.8088265061378479,0.9812914133071899,-307452.392578125,-29107.38468170166,-7.5661733746528625,-2.7645084261894226,-6.848211586475372,-17.178893089294434
8,2020-06-28,68771.32820342112,1258.508727837886,439.3569948276959,654.2320688603586,0.984279215335846,0.7219605445861816,0.9856897592544556,-102443.3970451355,-11955.939531326294,-6.821083277463913,-1.12759567797184,-6.322254985570908,-14.270932972431183
9,2020-07-05,22430.268064961543,511.39524130779444,176.23103645949604,334.5868356696466,0.9737840294837952,0.0,0.9688315987586975,-33672.0734834671,-4566.035270690918,-6.113870441913605,0.0,-5.83903081715107,-11.952900886535645
10,2020-07-12,7474.640730268291,194.5970692927797,65.80173953134684,150.43597264308832,0.9752253890037537,0.0,0.9676604866981506,-11241.806298494339,-1683.351844549179,-5.316969007253647,0.0,-5.207939073443413,-10.52490770816803
11,2020-07-19,2500.816147038131,71.61746239752142,23.560742681342866,62.26900817137,0.9742918610572815,0.0,0.9677978754043579,-3767.1655416488647,-612.6224622130394,-4.2952001094818115,0.0,-4.26730178296566,-8.562501519918442
12,2020-07-26,839.390910218739,26.15501403137751,8.27876542466539,24.34278887545263,0.9797342419624329,0.0,0.9734432101249695,-1266.3494795560837,-224.09871220588684,-3.2878682017326355,0.0,-3.3053655177354813,-6.593233346939087
13,2020-08-02,284.5108082032566,9.677408907630113,2.910548787769938,9.148513434660886,0.990713357925415,0.0,0.985353946685791,-426.9585944712162,-83.00984278321266,-2.3496318608522415,0.0,-2.4157268926501274,-4.765358567237854
14,2020-08-09,97.37357832252928,3.676624817923577,1.036678833658161,3.347050835360589,0.9882699251174927,0.0,0.9821656346321106,-142.44779013097286,-30.874183867126703,-1.7226239666342735,0.0,-1.7729384824633598,-3.4955624490976334
15,2020-08-16,33.46822652481569,1.4476940352542005,0.3779186039502189,1.2031275634719563,0.988141655921936,0.0,0.9850844740867615,-45.07421690504998,-11.036903597414494,-1.3091124594211578,0.0,-1.2958060950040817,-2.6049185544252396
16,2020-08-23,11.605989903400769,0.5924590119767328,0.14169349118746463,0.42784631724914335,0.9667345285415649,0.0,0.9568231105804443,-11.605989857343957,-3.2093326444737613,-0.8367049507796764,0.0,-0.8002380840480328,-1.6369430348277092


==> data/ode/policy_10.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51477.10488588434,99.408907923409,33.96204775338052,50.61202792591414,0.9861939549446106,0.8530440330505371,0.9727000594139099,-8078317.2607421875,-136910.76278686523,-53.701943159103394,-21.084961891174316,-45.63988447189331,-120.42678594589233
1,2020-05-10,217181.67791630965,72.95988570149073,24.909351514374315,35.66296409635934,0.9337748885154724,0.8318809866905212,0.9368932843208313,-8026840.2099609375,-136138.97323608398,-33.080434799194336,-12.146755456924438,-27.562400698661804,-72.78958559036255
2,2020-05-17,723876.0205345483,143.51895139597275,49.25479015702308,33.939037041258814,0.8868865966796875,0.820270836353302,0.8805648684501648,-7809658.8134765625,-135207.40509033203,-31.557071208953857,-10.039379596710205,-26.166722178459167,-67.7631676197052
3,2020-05-24,1721549.7769860292,496.6293184436172,171.04498192656544,80.16853377089618,0.8215633034706116,0.8286574482917786,0.8086398243904114,-7085782.623291016,-132289.25704956055,-28.23847532272339,-7.937510013580322,-23.56673628091812,-59.74271893501282
4,2020-05-31,2281386.880770559,1480.8895790242505,511.2246843264465,247.63830384917327,0.7820669412612915,0.8522752523422241,0.7625896334648132,-5364232.635498047,-122938.71879577637,-24.089157581329346,-6.348102688789368,-20.094701647758484,-50.531959533691406
5,2020-06-07,1623523.0821025344,2977.054810472541,1031.7528594191097,594.0704850260521,0.7874854207038879,0.8359260559082031,0.7588211297988892,-3082845.687866211,-100911.75079345703,-20.153774321079254,-5.412229895591736,-16.721506416797638,-42.28751063346863
6,2020-06-14,819266.9477765628,3552.8253833684344,1236.739880611102,919.6013373757636,0.9377127885818481,0.8268158435821533,0.9323668479919434,-1459322.6432800293,-68457.82279968262,-15.989921987056732,-4.474828839302063,-13.134965300559998,-33.59971642494202
7,2020-06-21,382974.2098465696,2693.2774306100255,939.4347508504686,921.0367950428852,0.948491632938385,0.8097425103187561,0.9512153267860413,-640055.6564331055,-38842.68283843994,-12.33736276626587,-3.00627201795578,-10.008834302425385,-25.352469086647034
8,2020-06-28,156586.7155535968,1596.561654706845,557.0629202600429,676.2592011995437,0.9691817164421082,0.7182950973510742,0.9730896353721619,-257081.4609527588,-19504.19545173645,-10.563351213932037,-1.0084633529186249,-8.6305633187294,-20.202378928661346
9,2020-07-05,60972.83929337159,814.5486845196127,283.28926849470105,410.6444919925563,0.9690459370613098,0.0,0.9691365957260132,-100494.7304725647,-8937.686681747437,-9.101736545562744,0.0,-7.616867870092392,-16.718605160713196
10,2020-07-12,24036.824973751383,374.6661926753332,129.5357143066211,218.68900704690105,0.9679028391838074,0.0,0.9653168320655823,-39521.89087867737,-3853.093683719635,-7.990746200084686,0.0,-6.846406310796738,-14.837153255939484
11,2020-07-19,9436.684214201987,161.39545638355509,55.23808064381688,106.05516244505101,0.971924364566803,0.0,0.9675281047821045,-15485.067665576935,-1601.291298866272,-6.836165487766266,0.0,-5.953972786664963,-12.790139019489288
12,2020-07-26,3708.1660168946873,67.17400169275663,22.651075053232184,48.071598817987,0.9688103199005127,0.0,0.96381676197052,-6048.383936285973,-653.2442569732666,-5.710284411907196,0.0,-5.0193000584840775,-10.729584842920303
13,2020-08-02,1454.634733071458,27.64530166334982,9.145970295290097,20.79840013663441,0.9721665978431702,0.0,0.9660959243774414,-2340.2180522680283,-263.13886046409607,-4.618370532989502,0.0,-4.073873907327652,-8.692244440317154
14,2020-08-09,571.940507029105,11.371627596363247,3.675276174207483,8.724658239840556,0.9671042561531067,0.0,0.959556519985199,-885.5833671987057,-103.5553589463234,-3.5105478018522263,0.0,-3.0942535027861595,-6.604801118373871
15,2020-08-16,224.88884639690696,4.703675777749366,1.4782991172444406,3.585487483275382,0.9743853211402893,0.0,0.9705541133880615,-313.6428538709879,-38.17284479737282,-2.3951325565576553,0.0,-2.0742662250995636,-4.469399154186249
16,2020-08-23,88.75401352403424,1.9618178218138738,0.5964680657661238,1.4537480627853951,0.9532871842384338,0.0,0.9485330581665039,-88.75401108525693,-11.215537087991834,-1.2845019809901714,0.0,-1.0775819420814514,-2.3620840162038803


==> data/ode/policy_100.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22497.69532045703,99.408907923409,33.96204775338052,50.61202792591414,0.04133881255984306,0.053365014493465424,0.040147192776203156,-264287.1618270874,-3086.4614248275757,-451.9561290740967,-107.35701560974121,-352.24974155426025,-911.5628242492676
1,2020-05-10,11698.670513327175,68.9624379749451,23.532105154848487,35.49781365377282,0.059881918132305145,0.054933901876211166,0.048717349767684937,-241789.46018218994,-2323.1756687164307,-413.8445854187012,-93.71745109558105,-320.8460569381714,-828.4080505371094
2,2020-05-17,6653.977046443979,42.72852241009985,14.556179540620942,24.115377345213826,0.05828825756907463,0.057118091732263565,0.04873806983232498,-230090.7850265503,-1819.3155527114868,-372.12274074554443,-80.55511474609375,-288.46235275268555,-741.1401748657227
3,2020-05-24,3829.9171150315524,24.128390371986708,8.181363104052611,15.125096976898455,0.06993275880813599,0.07289908081293106,0.059330906718969345,-223436.8085861206,-1525.5586802959442,-330.8894395828247,-67.43866443634033,-256.287145614624,-654.6152114868164
4,2020-05-31,2319.511025444037,13.52243390881193,4.56020743887909,8.891797371550611,0.07875581830739975,0.09716999530792236,0.06903711706399918,-219606.90021514893,-1361.1046969890594,-289.8573637008667,-54.443650245666504,-224.28598403930664,-568.5869693756104
5,2020-06-07,1444.6957085155882,7.741002233616193,2.5991435894884383,5.0889858804002674,0.07669943571090698,0.10763020813465118,0.06939265131950378,-217287.39738464355,-1268.2004272937775,-249.2992401123047,-41.724162101745605,-192.64376163482666,-483.66713523864746
6,2020-06-14,905.9213621764502,4.583902138705958,1.5347449152654924,2.921168113384533,0.07848859578371048,0.1238841786980629,0.07626974582672119,-215842.70000457764,-1214.1227722167969,-208.93681049346924,-29.265031814575195,-161.20483875274658,-399.40667152404785
7,2020-06-21,586.2248245835945,2.7855215901343873,0.9312356875857684,1.7101672281861018,0.07739637047052383,0.15334105491638184,0.08938001841306686,-214936.78092956543,-1181.6341429948807,-168.56143474578857,-16.987504959106445,-129.8758864402771,-315.4248237609863
8,2020-06-28,372.341637104284,1.7265673499337653,0.5768620260210617,1.0244731798154114,0.0860683023929596,0.21213661134243011,0.11381393671035767,-214350.5573272705,-1161.690577864647,-128.215229511261,-5.014142394065857,-98.87111186981201,-232.1004867553711
9,2020-07-05,241.6833990474115,1.0967373466952495,0.36658163693150103,0.6283615228255905,0.17089080810546875,0.0,0.1789027452468872,-213978.2190322876,-1149.173155426979,-88.00370693206787,0.0,-68.47213506698608,-156.4758539199829
10,2020-07-12,276.08332301863993,0.7127651419267534,0.23926653896733346,0.39560518005921425,0.7379964590072632,0.0,0.6970986127853394,-213736.53411865234,-1141.112819314003,-49.57613945007324,0.0,-39.47731852531433,-89.05345797538757
11,2020-07-19,674.3151767515956,0.5076086767388144,0.17144013042733597,0.25799126654446797,0.8495403528213501,0.0,0.8474862575531006,-213460.44540405273,-1135.692074894905,-23.74556213617325,0.0,-19.121485948562622,-42.86704957485199
12,2020-07-26,1829.968250053891,0.6933351289125849,0.23795717607249872,0.211064284521377,0.923835277557373,0.0,0.9322282075881958,-212786.12613677979,-1130.3503066301346,-14.337338507175446,0.0,-11.033353209495544,-25.37069320678711
13,2020-08-02,5388.322729655556,1.644387217254309,0.5706537937533002,0.3280111372267427,0.9459686875343323,0.0,0.945466935634613,-210956.16817474365,-1119.537577033043,-9.124360233545303,0.0,-7.089933007955551,-16.214293241500854
14,2020-08-09,16028.851922492788,4.630979929980295,1.6126197622595384,0.8081480814490698,0.9426573514938354,0.0,0.9405117630958557,-205567.8367614746,-1090.4549807310104,-6.2026359140872955,0.0,-4.9920424818992615,-11.194679141044617
15,2020-08-16,47667.876052572436,13.70280866541651,4.774961072645024,2.3145286185126492,0.9611285328865051,0.0,0.9608105421066284,-189538.99145126343,-1005.3564608097076,-3.7856638431549072,0.0,-3.0861977487802505,-6.871861964464188
16,2020-08-23,141871.11826460715,40.634383136413064,14.162219786052209,6.838710684074216,0.9618692398071289,0.0,0.9541031122207642,-141871.11854553223,-752.8349012136459,-1.6375470906496048,0.0,-1.3807491399347782,-3.0182961374521255


==> data/ode/policy_101.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22484.334823195895,99.408907923409,33.96204775338052,50.61202792591414,0.04081114009022713,0.0526370108127594,0.03967141732573509,-261881.85214996338,-3072.804808616638,-452.1995544433594,-107.37698554992676,-352.44317054748535,-912.0197296142578
1,2020-05-10,11671.297331065914,68.9604411900709,23.531424482107955,35.49773039193784,0.05961378663778305,0.05470708757638931,0.04858045652508736,-239397.52578735352,-2309.5233738422394,-414.0781879425049,-93.73312950134277,-321.0326671600342,-828.8439750671387
2,2020-05-17,6636.394629007002,42.70255598736403,14.54732030010844,24.112191534374286,0.05818776413798332,0.05695430189371109,0.048659637570381165,-227726.22108459473,-1805.7994544506073,-372.3377466201782,-80.56349754333496,-288.63749504089355,-741.5387153625488
3,2020-05-24,3818.6198599665513,24.09240021322036,8.169036056938488,15.11619340778913,0.06981916725635529,0.07269089668989182,0.05924800783395767,-221089.81609344482,-1512.3602747917175,-331.09540939331055,-67.44410037994385,-256.4582109451294,-654.9976825714111
4,2020-05-31,2312.1943016123987,13.493317763112353,4.550230516311326,8.880976953202657,0.07879358530044556,0.0971900075674057,0.069099061191082,-217271.18492126465,-1348.2137024402618,-290.05823135375977,-54.446353912353516,-224.4539737701416,-568.9585208892822
5,2020-06-07,1440.3205029245437,7.720794119336226,2.5922432169067737,5.07970840971644,0.07662980258464813,0.10764949023723602,0.06933612376451492,-214959.0015411377,-1255.5338442325592,-249.49743747711182,-41.7250919342041,-192.81059503555298,-484.03310775756836
6,2020-06-14,903.0163956305041,4.5708706647614115,1.5303125032093388,2.914392211599799,0.07844255119562149,0.12388341873884201,0.0762333869934082,-213518.69106292725,-1201.6058713197708,-209.1341495513916,-29.266011714935303,-161.37166023254395,-399.771785736084
7,2020-06-21,584.2981732004555,2.7772343955874836,0.9284259571466393,1.7056226202265836,0.07736232876777649,0.15329623222351074,0.08933784067630768,-212615.68069458008,-1169.2120879888535,-168.75561475753784,-16.98840618133545,-130.04064559936523,-315.7846450805664
8,2020-06-28,371.0628301750985,1.7212036081552977,0.5750477738990707,1.0215126427406318,0.08596029877662659,0.21194742619991302,0.11372140794992447,-212031.38828277588,-1149.3295431137085,-128.40704917907715,-5.014545321464539,-99.03411269187927,-232.4557065963745
9,2020-07-05,240.57489726170024,1.0932094159567056,0.3653901001177219,0.6264376429031131,0.16990412771701813,0.0,0.1775730401277542,-211660.3136062622,-1136.8518322706223,-88.19210529327393,0.0,-68.63254904747009,-156.82464838027954
10,2020-07-12,273.9822586320515,0.7103134608593411,0.23843545325996923,0.39433363257572596,0.7361556887626648,0.0,0.6951236128807068,-211419.74925994873,-1128.8182437419891,-49.74306523799896,0.0,-39.61659073829651,-89.35965299606323
11,2020-07-19,667.7137917073705,0.5051245660022469,0.1705883267310903,0.2570424842462994,0.8488828539848328,0.0,0.84666508436203,-211145.75862884521,-1123.419627547264,-23.853206634521484,0.0,-19.206388294696808,-43.05959343910217
12,2020-07-26,1810.8049745121825,0.6877219415386656,0.23601192139353644,0.20988528198769207,0.9236782789230347,0.0,0.9321090579032898,-210478.04355621338,-1118.1142181158066,-14.386096596717834,0.0,-11.06785237789154,-25.453948974609375
13,2020-08-02,5331.1675131066,1.6279231203270885,0.5649223921396713,0.32516283449803046,0.945840060710907,0.0,0.9453812837600708,-208667.2306060791,-1107.4040830135345,-9.15348082780838,0.0,-7.106620818376541,-16.26010239124298
14,2020-08-09,15856.59871157998,4.582338833903241,1.5956696550414122,0.7999336440384383,0.9424963593482971,0.0,0.9403929710388184,-203336.0719680786,-1078.6238312721252,-6.225340813398361,0.0,-5.005134642124176,-11.230476200580597
15,2020-08-16,47147.60431985279,13.556754347694305,4.724059416874848,2.290107597560568,0.9608557820320129,0.0,0.9606014490127563,-187479.4840812683,-994.4283217191696,-3.8020431995391846,0.0,-3.095848672091961,-6.89789205789566
16,2020-08-23,140331.8761257056,40.195339230210124,14.009191513543957,6.765426358017095,0.9618798494338989,0.0,0.9541179537773132,-140331.87627792358,-744.6223497390747,-1.644665002822876,0.0,-1.3849742710590363,-3.0296392738819122


==> data/ode/policy_102.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22431.036794699205,99.408907923409,33.96204775338052,50.61202792591414,0.03882244601845741,0.049458883702754974,0.03776748105883598,-259878.70693206787,-3058.539032936096,-452.2571086883545,-107.49570846557617,-352.4439573287964,-912.1967315673828
1,2020-05-10,11558.128495777477,68.9526370281088,23.52876557680279,35.4974035436312,0.05830846726894379,0.05327589809894562,0.04777005314826965,-237447.6671218872,-2295.2744364738464,-414.0988349914551,-93.83313179016113,-321.0061550140381,-828.938102722168
2,2020-05-17,6558.172174103369,42.600350508986,14.512475906786248,24.099683776708385,0.057926129549741745,0.055771224200725555,0.048299528658390045,-225889.53971862793,-1792.0847237110138,-372.2828149795532,-80.62907218933105,-288.5613679885864,-741.4731979370117
3,2020-05-24,3768.6314592835697,23.943340475862247,8.118034142405142,15.08035588957407,0.06955010443925858,0.07125982642173767,0.0588788203895092,-219331.35986328125,-1499.9321103096008,-331.0009479522705,-67.49053478240967,-256.3598394393921,-654.8512935638428
4,2020-05-31,2279.9354493251885,13.36903233843438,4.5076832002338385,8.8359662589288,0.07933250069618225,0.0968298688530922,0.06951740384101868,-215562.72506713867,-1337.0835781097412,-289.9502754211426,-54.47404384613037,-224.3417739868164,-568.7660694122314
5,2020-06-07,1421.0065421908075,7.633829869484865,2.5625800778233336,5.040373949838456,0.07622329890727997,0.10741402208805084,0.06895490735769272,-213282.79972076416,-1245.366930961609,-249.39048290252686,-41.738219261169434,-192.69543886184692,-483.82411003112793
6,2020-06-14,889.5602786812233,4.515095539768621,1.511372203783634,2.885470479729729,0.07815441489219666,0.12369793653488159,0.07598192244768143,-211861.80114746094,-1192.0814961194992,-209.03115272521973,-29.273862838745117,-161.2574577331543,-399.5624542236328
7,2020-06-21,575.2391353908024,2.7412288187298786,0.9162400558196994,1.686184568702989,0.07714755088090897,0.153217151761055,0.08916298300027847,-210972.2375869751,-1160.0957810878754,-168.63467693328857,-16.992251873016357,-129.9135446548462,-315.5404806137085
8,2020-06-28,365.19296587089775,1.6970756210028335,0.5668942627675799,1.0086546588671343,0.08587398380041122,0.21205270290374756,0.11362309753894806,-210397.00508117676,-1140.483021736145,-128.27248573303223,-5.0154054164886475,-98.89771342277527,-232.18560218811035
9,2020-07-05,237.04784199966525,1.0769494075259805,0.35989847135861003,0.6178647896026317,0.17115183174610138,0.0,0.17914365231990814,-210031.8193435669,-1128.1868070363998,-88.04808855056763,0.0,-68.48943829536438,-156.53753280639648
10,2020-07-12,271.1416736855608,0.6994319294406791,0.2347503557437614,0.3885807598479773,0.7389990091323853,0.0,0.6982539892196655,-209794.7597503662,-1120.2753335237503,-49.61752891540527,0.0,-39.492055773735046,-89.10958170890808
11,2020-07-19,662.8837840574124,0.49811362535668197,0.1682130259614686,0.25323079265798565,0.8492112159729004,0.0,0.8470742106437683,-209523.606300354,-1114.9565875530243,-23.81008267402649,0.0,-19.15576010942459,-42.96584129333496
12,2020-07-26,1797.90043774269,0.6812333417098525,0.23379863784462004,0.20720424775929983,0.9234535694122314,0.0,0.931926429271698,-208860.73112487793,-1109.711155295372,-14.420469105243683,0.0,-11.083709448575974,-25.504177808761597
13,2020-08-02,5292.031591863939,1.6160311859627665,0.5608111945464357,0.32229363085270474,0.945743978023529,0.0,0.9453247785568237,-207062.84046173096,-1099.0843921899796,-9.19170156121254,0.0,-7.127618789672852,-16.31932109594345
14,2020-08-09,15739.668430295409,4.549180131091474,1.5841335568466253,0.7940294623820907,0.9423885941505432,0.0,0.9403491020202637,-201770.80631256104,-1070.5113410949707,-6.255905330181122,0.0,-5.0216153264045715,-11.277520656585693
15,2020-08-16,46791.43461469187,13.457189867485415,4.68936977295935,2.273395314218296,0.9603873491287231,0.0,0.9602565169334412,-186031.13889694214,-986.9317710399628,-3.8279958069324493,0.0,-3.1104428693652153,-6.93843886256218
16,2020-08-23,139239.70902840915,39.897767089349095,13.905481792623654,6.715731491409194,0.9617462158203125,0.0,0.9539941549301147,-139239.70460891724,-738.968625664711,-1.659102737903595,0.0,-1.3936527073383331,-3.052755445241928


==> data/ode/policy_103.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22402.36353199862,99.408907923409,33.96204775338052,50.61202792591414,0.037644803524017334,0.0480034314095974,0.03674063831567764,-251961.99417114258,-3014.7355794906616,-453.1404972076416,-107.52521514892578,-353.15966606140137,-913.825511932373
1,2020-05-10,11500.760580301896,68.94827486744371,23.527277577065547,35.497221969464206,0.05776819959282875,0.052948132157325745,0.047533970326185226,-229559.63611602783,-2251.480519771576,-414.96033668518066,-93.85406494140625,-321.7071533203125,-830.5216789245605
2,2020-05-17,6522.727406964506,42.54410973286548,14.493272784496025,24.09276188879342,0.05764409154653549,0.055577751249074936,0.048131976276636124,-218058.8722229004,-1748.586893081665,-373.1038808822632,-80.63614845275879,-289.23845291137695,-742.978572845459
3,2020-05-24,3745.8847355020116,23.867521866523848,8.092042123365944,15.061296135248107,0.06924787908792496,0.07108741253614426,0.0587051622569561,-211536.1452102661,-1457.1121335029602,-331.80229663848877,-67.49350547790527,-257.02929496765137,-656.3251972198486
4,2020-05-31,2265.3172335146955,13.3086632940211,4.48697981242639,8.813207535974948,0.07926767319440842,0.0970354974269867,0.0695839673280716,-207790.25554656982,-1294.904351234436,-290.7379150390625,-54.474053382873535,-225.00474452972412,-570.2167987823486
5,2020-06-07,1412.195620573868,7.592229152983198,2.5483575183139195,5.0210660004840735,0.07608860731124878,0.10755497962236404,0.06886396557092667,-205524.94525909424,-1203.6514282226562,-250.16820430755615,-41.737613677978516,-193.355131149292,-485.2610111236572
6,2020-06-14,883.8852595421631,4.488236198598494,1.5022222418310192,2.8714440564644517,0.07806634157896042,0.12374131381511688,0.07591798901557922,-204112.74433135986,-1150.6741493940353,-209.8036289215088,-29.275283813476562,-161.9162917137146,-400.99525451660156
7,2020-06-21,571.4919819598581,2.724306886728703,0.9104937400606001,1.6767987911402327,0.07707808911800385,0.1530572772026062,0.08905168622732162,-203228.85513305664,-1118.883565068245,-169.4009780883789,-16.994597911834717,-130.56879043579102,-316.96438789367676
8,2020-06-28,362.6390057644603,1.6863569639871148,0.5632651209298863,1.0025998872051023,0.08549173921346664,0.2112911343574524,0.11329914629459381,-202657.3657989502,-1099.3939638137817,-129.0341019630432,-5.016708970069885,-99.5492160320282,-233.60002040863037
9,2020-07-05,234.2984435074468,1.069989537614877,0.3575470144710692,0.6139908106322425,0.1671261191368103,0.0,0.1737634539604187,-202294.73114013672,-1087.176501750946,-88.79971504211426,0.0,-69.1332459449768,-157.93296098709106
10,2020-07-12,264.6267514614592,0.6944204299092758,0.23304960709601436,0.38603645609002973,0.7312087416648865,0.0,0.689902663230896,-202060.4372024536,-1079.3183743953705,-50.28414726257324,0.0,-40.05216360092163,-90.33631086349487
11,2020-07-19,641.0082518274576,0.49165942462029405,0.1659897107518611,0.2511581861697321,0.8466674089431763,0.0,0.843876302242279,-201795.8164215088,-1074.0513354539871,-24.23039674758911,0.0,-19.49133574962616,-43.72173249721527
12,2020-07-26,1734.0439269939961,0.6634476841656252,0.22762290737168217,0.20392070021867345,0.9229361414909363,0.0,0.9315310716629028,-201154.80422973633,-1068.9148306846619,-14.596247673034668,0.0,-11.210304498672485,-25.806552171707153
13,2020-08-02,5101.721168905962,1.5614363299367577,0.5417960744375416,0.313124723848991,0.9452799558639526,0.0,0.9450124502182007,-199420.76206207275,-1058.6252063512802,-9.293300658464432,0.0,-7.185931503772736,-16.479232907295227
14,2020-08-09,15165.345674928816,4.387210827237431,1.527685109829683,0.7667797222332013,0.9418063759803772,0.0,0.9399060606956482,-194319.04554367065,-1031.058356165886,-6.335669755935669,0.0,-5.067634582519531,-11.4033043384552
15,2020-08-16,45055.94339745671,12.970591070398056,4.5197815300240585,2.1920734584199253,0.9594969153404236,0.0,0.959574282169342,-179153.7046432495,-950.4864364862442,-3.8849864155054092,0.0,-3.1438328325748444,-7.0288196206092834
16,2020-08-23,134097.76057900809,38.43322102207678,13.395015878265982,6.471370295264013,0.9616663455963135,0.0,0.9539843797683716,-134097.75495529175,-711.5782052278519,-1.6844306141138077,0.0,-1.4082688838243484,-3.092699497938156


==> data/ode/policy_104.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22246.66308678435,99.408907923409,33.96204775338052,50.61202792591414,0.031834591180086136,0.03890427201986313,0.03102245181798935,-247672.72472381592,-2981.6558957099915,-453.1630516052246,-107.86955833435059,-353.0161380767822,-914.0487670898438
1,2020-05-10,11171.291238651931,68.92518836979251,23.519399999154512,35.496250628989394,0.05369238182902336,0.048666588962078094,0.04489719495177269,-225426.0540008545,-2218.450605869293,-414.8750305175781,-94.14481163024902,-321.48165702819824,-830.5014610290527
2,2020-05-17,6292.616079994026,42.244231497592985,14.390918482854477,24.05588057941283,0.05678520351648331,0.05184423550963402,0.046934824436903,-214254.7607421875,-1717.1284556388855,-372.7928638458252,-80.82723617553711,-288.861083984375,-742.4811840057373
3,2020-05-24,3598.6664594607428,23.42973677058536,7.942150002025261,14.955994617948328,0.0684400200843811,0.06669210642576218,0.05750485882163048,-207962.15534210205,-1429.428905248642,-331.3674211502075,-67.62624740600586,-256.5796375274658,-655.573320388794
4,2020-05-31,2170.707219842079,12.942851917411874,4.361703875341365,8.680845759569134,0.08107777684926987,0.09579679369926453,0.07095683366060257,-204363.48915100098,-1271.0389494895935,-290.26079177856445,-54.54854965209961,-224.5100975036621,-569.3194389343262
5,2020-06-07,1356.3681910740415,7.336222219545204,2.46100938552265,4.905276343446652,0.07492154836654663,0.1074981540441513,0.06831018626689911,-202192.7833557129,-1182.621791958809,-249.69780445098877,-41.76673889160156,-192.85154342651367,-484.3160629272461
6,2020-06-14,845.7437683668104,4.324699264367001,1.4466819290262782,2.7863566448154415,0.07705871760845184,0.12333109229803085,0.07508209347724915,-200836.4200592041,-1131.5328627824783,-209.3510866165161,-29.29119110107422,-161.42641305923462,-400.06866455078125
7,2020-06-21,545.5790540399612,2.620124303138142,0.8752456917024711,1.6199009505903565,0.076312355697155,0.15283314883708954,0.08844553679227829,-199990.67783355713,-1100.9309440851212,-168.89350414276123,-17.004650831222534,-130.05071878433228,-315.94886779785156
8,2020-06-28,345.8115768113348,1.6171094981373586,0.5398733751849412,0.965309374049956,0.08519526571035385,0.21167951822280884,0.11295123398303986,-199445.10459899902,-1082.2176188230515,-128.48001718521118,-5.0191545486450195,-99.0006148815155,-232.4997901916504
9,2020-07-05,224.4298620845948,1.0233436479576492,0.341796188906852,0.5892849164621718,0.171848863363266,0.0,0.17974674701690674,-199099.29037094116,-1070.520505309105,-88.21371793746948,0.0,-68.56229901313782,-156.77601099014282
10,2020-07-12,257.7256897943589,0.6632419441805278,0.2224924408919831,0.3695026576071385,0.742222785949707,0.0,0.7019106149673462,-198874.8550415039,-1063.0127787590027,-49.77084994316101,0.0,-39.55413103103638,-89.32497501373291
11,2020-07-19,632.0019361372251,0.4722794513397526,0.15943199059582358,0.24029645111822814,0.8480941653251648,0.0,0.845655620098114,-198617.12455749512,-1057.9714179039001,-24.03508722782135,0.0,-19.277217984199524,-43.312302231788635
12,2020-07-26,1710.7447992543894,0.6484656094417948,0.22253879921045647,0.19671945026384166,0.9222211837768555,0.0,0.9309541583061218,-197985.1245880127,-1052.987352013588,-14.70458060503006,0.0,-11.254717409610748,-25.95929503440857
13,2020-08-02,5029.419373147466,1.5391863412454754,0.5341373657701155,0.30680406857202996,0.9449694156646729,0.0,0.9448300004005432,-196274.37591552734,-1042.8640991449356,-9.423643350601196,0.0,-7.256166636943817,-16.679808497428894
14,2020-08-09,14948.060550336973,4.326597174756576,1.5066206829520323,0.7556834989652566,0.9414645433425903,0.0,0.9397750496864319,-191244.9598312378,-1015.6755894422531,-6.4416274428367615,0.0,-5.12358620762825,-11.565212905406952
15,2020-08-16,44378.01757236509,12.786454004948867,4.455639787371515,2.1612708175868303,0.9578953981399536,0.0,0.9584137201309204,-176296.90170288086,-936.2388402223587,-3.976273536682129,0.0,-3.1939346343278885,-7.1702077984809875
16,2020-08-23,131918.88515738168,37.877648934485094,13.201408449485923,6.37920526604534,0.9609851837158203,0.0,0.9534302353858948,-131918.88332366943,-700.7572799921036,-1.7372746020555496,0.0,-1.4389735646545887,-3.176248073577881


==> data/ode/policy_105.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22236.530044752464,99.408907923409,33.96204775338052,50.61202792591414,0.03128981217741966,0.038824956864118576,0.030585259199142456,-233120.05996704102,-2904.0026664733887,-455.0437927246094,-107.83590316772461,-354.5715808868408,-917.4511909484863
1,2020-05-10,11157.162333014072,68.92331698923331,23.518753385945093,35.49617195724739,0.053795650601387024,0.049313317984342575,0.04518898203969002,-210883.5220336914,-2140.8015489578247,-416.74561500549316,-94.11068916320801,-323.03082942962646,-833.8871002197266
2,2020-05-17,6289.988723983639,42.221930612993,14.383212433415341,24.05299992596378,0.05634290724992752,0.05212557688355446,0.04672113433480263,-199726.36699676514,-1639.6014392375946,-374.6513366699219,-80.79621315002441,-290.4057025909424,-745.8532333374023
3,2020-05-24,3594.1198679632507,23.410592838452494,7.935486537687256,14.94959355688423,0.06801458448171616,0.06718791276216507,0.057372961193323135,-193436.37228012085,-1352.1167635917664,-333.22014808654785,-67.60203838348389,-258.1267833709717,-658.9489459991455
4,2020-05-31,2167.429143066576,12.9304227621524,4.357384441326791,8.675077766771746,0.08048932254314423,0.09649635851383209,0.07076328992843628,-189842.24796295166,-1193.864345550537,-292.09420680999756,-54.52946186065674,-226.05102062225342,-572.6746559143066
5,2020-06-07,1354.3429873489222,7.326426126573589,2.4576139217371096,4.900784629180785,0.07499077916145325,0.10798996686935425,0.0684463158249855,-187674.82042312622,-1105.5497080087662,-251.50930881500244,-41.755685806274414,-194.38694715499878,-487.6519203186035
6,2020-06-14,845.2112975855853,4.317039824785592,1.4440258691579675,2.7828438328656384,0.0771138072013855,0.12355142831802368,0.07515281438827515,-186320.47176361084,-1054.5416176319122,-211.14866733551025,-29.28859233856201,-162.95976638793945,-403.39698791503906
7,2020-06-21,545.3192019002745,2.6156265547229545,0.8736831530088358,1.617316159021734,0.07633291184902191,0.15250025689601898,0.08833956718444824,-185475.26597976685,-1023.995578289032,-170.69355249404907,-17.007250785827637,-131.58754110336304,-319.2883253097534
8,2020-06-28,345.35501845850376,1.6151690077847194,0.5392013396242312,0.9637517249338108,0.0844319686293602,0.20985731482505798,0.11231294274330139,-184929.9430847168,-1005.3097456693649,-130.28154373168945,-5.021542906761169,-100.537109375,-235.84017753601074
9,2020-07-05,221.69120166850917,1.0224668395922476,0.34149683923316365,0.5884952420932821,0.16210684180259705,0.0,0.1671021282672882,-184584.59377288818,-993.6241805553436,-90.00139832496643,0.0,-70.08744478225708,-160.08883714675903
10,2020-07-12,246.70123682824487,0.6618737640071266,0.2220205915498297,0.36904041739447097,0.7220873236656189,0.0,0.6806203722953796,-184362.9002571106,-986.1254692077637,-51.35936737060547,0.0,-40.886810421943665,-92.2461748123169
11,2020-07-19,590.9173142940126,0.46485214720745927,0.15684163060047787,0.23918694599795215,0.8424408435821533,0.0,0.8384647369384766,-184116.19663238525,-981.1243414878845,-25.00547468662262,0.0,-20.05978524684906,-45.06525993347168
12,2020-07-26,1590.6487114767515,0.6171983907916749,0.21165079342279686,0.1921897682003898,0.9213006496429443,0.0,0.9302299618721008,-183525.27618408203,-976.3146191835403,-15.060460567474365,0.0,-11.518681794404984,-26.57914161682129
13,2020-08-02,4672.207658494386,1.4369098913014273,0.4984908917095953,0.29031790454621975,0.9439355731010437,0.0,0.944112241268158,-181934.6308708191,-966.8157994747162,-9.619185328483582,0.0,-7.369159162044525,-16.988344490528107
14,2020-08-09,13867.86129245229,4.022367686944364,1.4005761436452107,0.7046951209139346,0.9401901960372925,0.0,0.9387649297714233,-177262.42542266846,-941.5177255868912,-6.594599038362503,0.0,-5.212084949016571,-11.806683987379074
15,2020-08-16,41114.39649984136,11.87222811916507,4.137008770825794,2.00854010097699,0.9562805891036987,0.0,0.9571800231933594,-163394.57035064697,-867.7300810813904,-4.079137369990349,0.0,-3.253713622689247,-7.332850992679596
16,2020-08-23,122280.18289443117,35.121682907735426,12.240819992061388,5.919543880634424,0.9611949920654297,0.0,0.9537615180015564,-122280.18045425415,-649.2799520492554,-1.7771588638424873,0.0,-1.4607313089072704,-3.2378900796175003


==> data/ode/policy_106.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22183.21954676551,99.408907923409,33.96204775338052,50.61202792591414,0.02907704934477806,0.03642567992210388,0.028510935604572296,-213018.05973052979,-2795.7868576049805,-457.8855514526367,-107.93581008911133,-356.5073013305664,-922.3286628723145
1,2020-05-10,11054.724019925547,68.91486483347408,23.515856437366484,35.49581559785439,0.052832044661045074,0.049169182777404785,0.04485773667693138,-190834.83219146729,-2032.603919506073,-419.5463180541992,-94.19645309448242,-324.9368190765381,-838.6795997619629
2,2020-05-17,6226.086216485055,42.11540088299311,14.346704024673343,24.03967529724307,0.05535954609513283,0.05106344074010849,0.045850396156311035,-179780.113697052,-1531.970202922821,-377.3770570755005,-80.86142539978027,-292.26558208465576,-750.5040168762207
3,2020-05-24,3545.4222249628656,23.272800679281932,7.88813610916341,14.914068429120391,0.0670379102230072,0.06575831770896912,0.05649380758404732,-173554.0270805359,-1245.7388639450073,-335.9017848968506,-67.6593017578125,-259.96665954589844,-663.5277271270752
4,2020-05-31,2132.5332296846464,12.817031763305723,4.318460703772309,8.633099383109407,0.08006984740495682,0.09544678777456284,0.07041207700967789,-170008.5997581482,-1088.6631906032562,-294.73109245300293,-54.56911563873291,-227.8599500656128,-577.160120010376
5,2020-06-07,1331.3500558413652,7.2413415147803635,2.4285154228553254,4.863824465609721,0.07462425529956818,0.10793335735797882,0.06837889552116394,-167876.06477737427,-1001.2597590684891,-254.1116714477539,-41.77691459655762,-196.17209434509277,-492.06066131591797
6,2020-06-14,830.4709482574544,4.256684350573855,1.423459587187153,2.7541512955010665,0.0768190249800682,0.12348667532205582,0.07489307969808578,-166544.71158981323,-950.9145468473434,-213.7314796447754,-29.300198554992676,-164.73538875579834,-407.76705741882324
7,2020-06-21,535.3354092586815,2.5749130388727957,0.8598509949368986,1.596636642447979,0.07607816159725189,0.1518554985523224,0.08795401453971863,-165714.24007415771,-920.8250790834427,-173.25936555862427,-17.01712965965271,-133.35636854171753,-323.6328601837158
8,2020-06-28,338.4623692528694,1.5882196245431082,0.5300657978469792,0.9495533697340213,0.08330260962247849,0.20741263031959534,0.11130058765411377,-165178.90691757202,-902.4429321289062,-132.83286094665527,-5.0262367725372314,-102.29356288909912,-240.15264511108398
9,2020-07-05,214.80762517139374,1.0043712055255074,0.33537303971154975,0.5789490512776525,0.151838019490242,0.0,0.1555524319410324,-164840.44790267944,-890.9592032432556,-92.52307415008545,0.0,-71.82015180587769,-164.34321403503418
10,2020-07-12,230.15850527702423,0.6486506517748442,0.21752703098936005,0.3625274319388555,0.691521406173706,0.0,0.6524032950401306,-164625.6446838379,-883.6008608341217,-53.66086959838867,0.0,-42.433708906173706,-96.0945725440979
11,2020-07-19,535.7630945397395,0.4489565055068069,0.15137626586917613,0.23390742909605317,0.8443625569343567,0.0,0.8417419195175171,-164395.4873085022,-878.7304908037186,-26.481863856315613,0.0,-20.978310704231262,-47.460171580314636
12,2020-07-26,1446.503063683078,0.5710421191576781,0.19564411402242224,0.18384687846401546,0.9173601269721985,0.0,0.927016019821167,-163859.72499847412,-874.1984516382217,-15.797004103660583,0.0,-11.931469291448593,-27.728471159934998
13,2020-08-02,4221.691376890289,1.3083579752972863,0.453759248305685,0.26770135808570994,0.9387542009353638,0.0,0.9400944113731384,-162413.227558136,-865.5262738466263,-10.331350564956665,0.0,-7.79997780919075,-18.131327629089355
14,2020-08-09,12446.677755925557,3.648185134251284,1.2702099544418648,0.6413775446661606,0.9356852173805237,0.0,0.9352355003356934,-158191.53785705566,-842.5455540418625,-7.111148536205292,0.0,-5.522718280553818,-12.63386607170105
15,2020-08-16,36710.26620798468,10.698995867733117,3.7281624996653493,1.8162619697937115,0.9524675011634827,0.0,0.9541953206062317,-145744.86017227173,-775.8986949920654,-4.381031543016434,0.0,-3.435264900326729,-7.816296070814133
16,2020-08-23,109034.60019652886,31.458129154892614,10.963953303710074,5.318939787859953,0.9602510333061218,0.0,0.9531656503677368,-109034.59787368774,-579.8432603478432,-1.8938828259706497,0.0,-1.530100405216217,-3.4239832311868668


==> data/ode/policy_107.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22195.835587028676,99.408907923409,33.96204775338052,50.61202792591414,0.029404275119304657,0.037580445408821106,0.028937995433807373,-202555.29880523682,-2744.935154914856,-460.1668357849121,-107.88805961608887,-357.27405548095703,-925.3290176391602
1,2020-05-10,11087.524980880451,68.91645408539495,23.51639328451683,35.49588307617914,0.053495556116104126,0.050328854471445084,0.04550846666097641,-180359.45892333984,-1981.7489385604858,-421.8337059020996,-94.15550231933594,-325.7097005844116,-841.6989326477051
2,2020-05-17,6255.29129736303,42.13746761663148,14.354169768971008,24.04229399488406,0.05510084331035614,0.051810503005981445,0.04583023861050606,-169271.9340324402,-1481.003612279892,-379.6852111816406,-80.83670616149902,-293.0562973022461,-753.5782337188721
3,2020-05-24,3561.098077676579,23.31645472368318,7.903003767586205,14.923054703921709,0.06674408167600632,0.0666312500834465,0.05646798759698868,-163016.64113998413,-1194.43841278553,-338.22245597839355,-67.64853954315186,-260.77020168304443,-666.6412353515625
4,2020-05-31,2141.0030797773798,12.856334253339067,4.33187280876813,8.64630545468768,0.07916827499866486,0.0954870954155922,0.06976009160280228,-159455.5377960205,-1036.9577258825302,-297.040319442749,-54.56977844238281,-228.66320610046387,-580.2733421325684
5,2020-06-07,1334.6495788756438,7.2670828199202,2.4372565892859503,4.875718327203085,0.0747133418917656,0.10749481618404388,0.06829949468374252,-157314.53895568848,-949.2588043212891,-256.3974380493164,-41.785173416137695,-196.9660997390747,-495.1487064361572
6,2020-06-14,832.9074465479353,4.270209974696186,1.4280097370283362,2.762371008915884,0.0769922062754631,0.12349525839090347,0.07500608265399933,-155979.88367080688,-898.7399935722351,-215.99664688110352,-29.30656671524048,-165.5160427093506,-410.8192443847656
7,2020-06-21,537.0969730517245,2.582040415155732,0.8622267898429421,1.6013962994156978,0.07620742172002792,0.15155956149101257,0.08794262260198593,-155146.98028564453,-868.5631304979324,-175.53061246871948,-17.02037811279297,-134.13761854171753,-326.6886234283447
8,2020-06-28,339.39084172065486,1.5928628397124425,0.5316146945823188,0.952284105195988,0.08278266340494156,0.20588955283164978,0.11084755510091782,-154609.8828315735,-850.1291275024414,-135.11152267456055,-5.028174519538879,-103.07739973068237,-243.2171106338501
9,2020-07-05,214.18356190515624,1.0075208524828907,0.33642825190564346,0.5806561460558779,0.1462569683790207,0.0,0.15063698589801788,-154270.4939842224,-838.6103063821793,-94.79607343673706,0.0,-72.59786128997803,-167.39394664764404
10,2020-07-12,222.23724087316077,0.6502071279742854,0.21804605531850546,0.363597271886838,0.6558375358581543,0.0,0.623752772808075,-154056.31065368652,-831.2305063009262,-55.81847429275513,0.0,-43.133193254470825,-98.95166754722595
11,2020-07-19,506.1481894743192,0.4464690062790714,0.15050135942880888,0.23418419571846694,0.8609617948532104,0.0,0.8743665814399719,-153834.068775177,-826.3637125492096,-27.840891480445862,0.0,-21.17467224597931,-49.01556372642517
12,2020-07-26,1399.0418412771105,0.5461078944790011,0.18699072025459348,0.18108871150803052,0.9109805822372437,0.0,0.92146235704422,-153327.91805267334,-821.9534903764725,-16.557753086090088,0.0,-12.031587958335876,-28.589341044425964
13,2020-08-02,4031.2641112820274,1.2565172556002189,0.4358321950203558,0.2573867962508738,0.9290581345558167,0.0,0.9323991537094116,-151928.87783050537,-813.6716485023499,-11.395169794559479,0.0,-8.45901221036911,-19.85418200492859
14,2020-08-09,11739.912013709734,3.50752100125018,1.221300742478465,0.6173712311875372,0.9291033148765564,0.0,0.930070161819458,-147897.61304855347,-791.5420830249786,-7.83485621213913,0.0,-5.9638723731040955,-13.798728585243225
15,2020-08-16,34364.92596479239,10.165106087915994,3.5421893626736143,1.7357043567237171,0.9485750794410706,0.0,0.9510646462440491,-136157.7033996582,-727.9480993747711,-4.738285392522812,0.0,-3.652762249112129,-8.391048014163971
16,2020-08-23,101792.77103749549,29.58264894092945,10.310346378396844,5.027823962084934,0.9591540694236755,0.0,0.9524506330490112,-101792.77658462524,-542.9824441671371,-2.013199031352997,0.0,-1.6022717580199242,-3.615470603108406


==> data/ode/policy_108.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22191.699978078395,99.408907923409,33.96204775338052,50.61202792591414,0.029191289097070694,0.03751620277762413,0.02876417152583599,-197927.8564453125,-2720.620036125183,-461.0589027404785,-107.89528846740723,-357.6716423034668,-926.6258239746094
1,2020-05-10,11081.389679569169,68.9157130036957,23.516137682257273,35.49585194410337,0.05350802093744278,0.05056203529238701,0.045603323727846146,-175736.15312576294,-1957.4351608753204,-422.72181510925293,-94.16234970092773,-326.1047840118408,-842.9888725280762
2,2020-05-17,6253.281536222828,42.12856066345003,14.351097492660179,24.04115050613948,0.054917845875024796,0.05183122679591179,0.04571257904171944,-164654.76751327515,-1456.7384123802185,-380.5680751800537,-80.8443832397461,-293.4492588043213,-754.8616409301758
3,2020-05-24,3558.157824242284,23.308073366854494,7.900095596901745,14.920423420832662,0.06655240803956985,0.06663113087415695,0.05634695291519165,-158401.4892578125,-1170.2624708414078,-339.1021728515625,-67.65819549560547,-261.1632823944092,-667.9235935211182
4,2020-05-31,2138.260372985096,12.850110478342284,4.32971937552316,8.643729376592443,0.07891117036342621,0.0953267440199852,0.06955929100513458,-154843.33038330078,-1012.846827507019,-297.91173934936523,-54.579572677612305,-229.05216217041016,-581.5434455871582
5,2020-06-07,1332.1614479827695,7.261590550355573,2.435364881853125,4.873495395118924,0.07464215159416199,0.10718417912721634,0.0681937113404274,-152705.07335662842,-925.2024441957474,-257.2591304779053,-41.79399490356445,-197.34973907470703,-496.40283584594727
6,2020-06-14,831.170381975433,4.265220257325428,1.426297093999687,2.760414756492031,0.07697931677103043,0.12342372536659241,0.07497415691614151,-151372.90954589844,-874.7325837612152,-216.85035228729248,-29.31225061416626,-165.8941388130188,-412.0567321777344
7,2020-06-21,535.9372569971893,2.5779944154922365,0.8608431526804466,1.599693427412719,0.07619421184062958,0.15139251947402954,0.08788138628005981,-150541.73469543457,-844.5979654788971,-176.3821244239807,-17.02310800552368,-134.51308012008667,-327.91829109191895
8,2020-06-28,338.5392417316325,1.5899578185866843,0.5306244135466478,0.9509277111725862,0.08253651857376099,0.20525534451007843,0.11062151193618774,-150005.79357147217,-826.1957764625549,-135.96229553222656,-5.029310584068298,-103.45125198364258,-244.44284439086914
9,2020-07-05,213.18154979702376,1.0054866177284505,0.3357368312305823,0.5796594725710612,0.14419810473918915,0.0,0.1487809419631958,-149667.2511100769,-814.6992325782776,-95.64180374145508,0.0,-72.96717166900635,-168.60897541046143
10,2020-07-12,218.39428932673763,0.6485824633129066,0.21749161599295538,0.36286896847366523,0.6414049863815308,0.0,0.6122567653656006,-149454.06913757324,-807.3358982801437,-56.6198468208313,0.0,-43.47156882286072,-100.0914216041565
11,2020-07-19,491.8509907168627,0.4439667356260931,0.149639264556129,0.23350863521568624,0.8649402260780334,0.0,0.8823199272155762,-149235.6777191162,-802.4872839450836,-28.324002027511597,0.0,-21.313193440437317,-49.63719844818115
12,2020-07-26,1367.63729534288,0.5344505637204052,0.18295058569545875,0.17939540199792173,0.909155011177063,0.0,0.9198161363601685,-148743.83211135864,-798.1396466493607,-16.74836277961731,0.0,-12.058346718549728,-28.806710243225098
13,2020-08-02,3927.6354747300065,1.2266112784821632,0.42544952090163163,0.25197179849545365,0.926741361618042,0.0,0.930597186088562,-147376.19161605835,-790.0600135326385,-11.65289357304573,0.0,-8.617827296257019,-20.27072012424469
14,2020-08-09,11406.32540095113,3.4232796117695345,1.191967537899898,0.6030098910920102,0.9276835322380066,0.0,0.9289854168891907,-143448.55546951294,-768.4510201215744,-8.003609627485275,0.0,-6.06486015021801,-14.068469405174255
15,2020-08-16,33336.47671816015,9.892405848885213,3.4471680213770473,1.6915826288180944,0.9476242661476135,0.0,0.9503092765808105,-132042.22917556763,-706.5001130104065,-4.822136461734772,0.0,-3.7030454725027084,-8.52518230676651
16,2020-08-23,98705.75694026284,28.72470182877247,10.011328122776122,4.887602354556961,0.9588654041290283,0.0,0.952257513999939,-98705.75666427612,-526.7747491598129,-2.0433466881513596,0.0,-1.6204223036766052,-3.663768991827965


==> data/ode/policy_109.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22072.126785317276,99.408907923409,33.96204775338052,50.61202792591414,0.024730797857046127,0.030585387721657753,0.02427588775753975,-193521.8095779419,-2687.932550907135,-460.84136962890625,-108.2683277130127,-357.9502582550049,-927.0599365234375
1,2020-05-10,10824.74783016894,68.89781295989506,23.510023497947248,35.495096041394376,0.04984086751937866,0.046644434332847595,0.0429069809615612,-171449.68509674072,-1924.7865676879883,-422.42140769958496,-94.49456214904785,-326.3190746307373,-843.2350158691406
2,2020-05-17,6063.461881384326,41.89759024166857,14.27219732998531,24.012667452246,0.053939010947942734,0.047892581671476364,0.044284116476774216,-160624.93324279785,-1425.3011345863342,-380.0844192504883,-81.09682083129883,-293.5354232788086,-754.7166347503662
3,2020-05-24,3433.35161129928,22.961211871925414,7.781265761163152,14.838181220065156,0.06566833704710007,0.06193254888057709,0.05503157898783684,-154561.4719390869,-1141.7779326438904,-338.5037422180176,-67.85444259643555,-261.1734390258789,-667.5315856933594
4,2020-05-31,2056.2697027508257,12.55187913035685,4.2275627481249245,8.53806395708488,0.08050403743982315,0.09290185570716858,0.07047322392463684,-151128.12519073486,-987.4375909566879,-297.2677230834961,-54.71464157104492,-229.01206016540527,-580.9944152832031
5,2020-06-07,1282.166252666706,7.0480825171202826,2.3625140280615446,4.779099555010615,0.07395331561565399,0.10528656095266342,0.06764126569032669,-149071.86031341553,-902.1348506212234,-256.6170930862427,-41.874847412109375,-197.29286432266235,-495.7848072052002
6,2020-06-14,796.3306030725944,4.1258479853979555,1.3789662134400293,2.689672223422191,0.07574572414159775,0.12227364629507065,0.07378324866294861,-147789.69287872314,-853.2579243183136,-216.23072624206543,-29.360134601593018,-165.84300994873047,-411.43388748168945
7,2020-06-21,511.55440990254283,2.487563559967435,0.8302592900070732,1.5514781287404351,0.07521574199199677,0.15061573684215546,0.087037093937397,-146993.36290359497,-824.1467177867889,-175.7167935371399,-17.04655885696411,-134.42974090576172,-327.1930932998657
8,2020-06-28,321.7714994910639,1.5282111052746077,0.5097708059207098,0.918697767354336,0.07984233647584915,0.19876910746097565,0.10731150209903717,-146481.81200027466,-806.4272999763489,-135.24198532104492,-5.036501884460449,-103.3280611038208,-243.6065435409546
9,2020-07-05,201.72609031260072,0.9624563316621336,0.321200443230722,0.5577429992078957,0.14611351490020752,0.0,0.14844389259815216,-146160.0422859192,-795.4030483961105,-94.84125971794128,0.0,-72.77584075927734,-167.6171064376831
10,2020-07-12,210.48758006111893,0.6174728239323902,0.20692916489296473,0.3475746235343039,0.6645190715789795,0.0,0.6295936703681946,-145958.31632614136,-788.3753627538681,-55.78065514564514,0.0,-43.20622682571411,-98.98688197135925
11,2020-07-19,483.01910610742925,0.42197402764841374,0.14214411587861125,0.2226191448434166,0.8585229516029358,0.0,0.8715208768844604,-145747.82848358154,-783.7680727243423,-27.955207228660583,0.0,-21.284419298171997,-49.23962652683258
12,2020-07-26,1330.0443808832642,0.5191583968372,0.17772081644460988,0.17168195364501587,0.9097294807434082,0.0,0.920522153377533,-145264.80436325073,-779.5894891023636,-16.8454110622406,0.0,-12.213632464408875,-29.059043526649475
13,2020-08-02,3828.0170702697797,1.196451535520335,0.41498121567095525,0.24483318237035823,0.9284015893936157,0.0,0.9320552349090576,-143934.76247787476,-771.7019319534302,-11.597131192684174,0.0,-8.57144370675087,-20.168575644493103
14,2020-08-09,11141.295314836694,3.333314096611233,1.160637842238138,0.5871689571333479,0.9283301830291748,0.0,0.9296106100082397,-140106.74953460693,-750.6585866212845,-7.992358505725861,0.0,-6.05255663394928,-14.04491513967514
15,2020-08-16,32580.35265384437,9.650956928765256,3.363029413873571,1.648802676315554,0.9469316601753235,0.0,0.9498053789138794,-128965.44933319092,-690.2646273374557,-4.864116013050079,0.0,-3.7275925278663635,-8.591708540916443
16,2020-08-23,96385.09291482616,28.066267788727238,9.781851432524329,4.772321784025468,0.9574041962623596,0.0,0.9509381651878357,-96385.09154319763,-514.734648168087,-2.088123932480812,0.0,-1.6494149342179298,-3.737538680434227


==> data/ode/policy_11.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51576.22159287783,99.408907923409,33.96204775338052,50.61202792591414,0.9856716394424438,0.8683133721351624,0.9721963405609131,-8037152.099609375,-136567.39234924316,-54.093337059020996,-23.560798168182373,-46.20051681995392,-123.85464906692505
1,2020-05-10,219030.64734712587,72.95994424386281,24.90906069615371,35.66291365737198,0.9388894438743591,0.8324549198150635,0.9464311003684998,-7985575.866699219,-135795.6027984619,-33.46221745014191,-14.711923599243164,-28.11589241027832,-76.29003524780273
2,2020-05-17,737553.123021762,143.78425083113493,49.33909752850119,33.95158951361022,0.8965702652931213,0.8065564632415771,0.898298442363739,-7766545.104980469,-134863.36708068848,-32.01710283756256,-12.729218006134033,-26.842021942138672,-71.58834338188171
3,2020-05-24,1756879.2630526538,503.0104835064658,173.26145402848496,80.76268352889736,0.8291240930557251,0.7910578846931458,0.823045015335083,-7028991.69921875,-131919.61288452148,-28.975477814674377,-10.568538904190063,-24.635067582130432,-64.17908668518066
4,2020-05-31,2266110.3922594488,1518.671379863327,524.5549695730193,252.62149240486232,0.7643010020256042,0.7771406769752502,0.7399014830589294,-5272112.274169922,-122365.34118652344,-25.127136707305908,-8.78512978553772,-21.57588303089142,-55.48815131187439
5,2020-06-07,1565149.2450911847,3042.297887792571,1055.2782301631294,608.6276456472293,0.8065897822380066,0.7283536791801453,0.7604417204856873,-3006001.663208008,-99778.51867675781,-21.182534098625183,-7.546669840812683,-18.22938174009323,-46.95858657360077
6,2020-06-14,801383.7229196081,3520.6177726917244,1225.9907081079182,927.0873129251315,0.945824146270752,0.7482415437698364,0.9207716584205627,-1440852.3559570312,-67165.37475585938,-16.956287622451782,-6.052117943763733,-14.435279369354248,-37.44368553161621
7,2020-06-21,379181.86162720417,2632.455369395788,918.256539734274,910.5178284913791,0.9477046728134155,0.7740363478660583,0.951605498790741,-639468.7175750732,-38103.91426086426,-13.645389676094055,-3.7778443098068237,-11.21891364455223,-28.64214777946472
8,2020-06-28,157663.008694797,1559.2996709339359,543.9065326480036,662.9953558061269,0.9713376760482788,0.7001628875732422,0.9754560589790344,-260286.85569763184,-19217.523336410522,-12.004172056913376,-1.1660335958003998,-9.699080139398575,-22.869285941123962
9,2020-07-05,62052.261548348484,799.8977309424548,278.08558119352995,402.02062637798826,0.9634020924568176,0.0,0.9621759653091431,-102623.83222579956,-8875.453472137451,-10.56404635310173,0.0,-8.723431825637817,-19.287478923797607
10,2020-07-12,24589.67138276912,371.6814488169505,128.48383993388248,214.9115813038525,0.9628894329071045,0.0,0.9555914402008057,-40571.57337665558,-3857.811689376831,-9.416399896144867,0.0,-7.915631681680679,-17.332032322883606
11,2020-07-19,9704.455388105307,161.51463057750487,55.28232182834461,104.88728788688363,0.9580749273300171,0.0,0.9531084895133972,-15981.902182102203,-1613.4360432624817,-8.069901913404465,0.0,-6.807193905115128,-14.877095818519592
12,2020-07-26,3823.40942358139,67.65276288092412,22.817827345666057,47.848094575282566,0.9583154916763306,0.0,0.9545431137084961,-6277.446448802948,-661.5091860294342,-6.626281887292862,0.0,-5.556528270244598,-12.18281015753746
13,2020-08-02,1514.2623972322144,27.96143587068015,9.254435356201059,20.82193094370286,0.9715576767921448,0.0,0.9662758708000183,-2454.0364742279053,-267.67298579216003,-5.078472942113876,0.0,-4.278966784477234,-9.35743972659111
14,2020-08-09,604.0468689825502,11.548119206450114,3.7354672147866794,8.779120699480977,0.9679737687110901,0.0,0.9627748131752014,-939.7739544510841,-105.93592189252377,-3.740387409925461,0.0,-3.159293532371521,-6.899680942296982
15,2020-08-16,240.32447940676684,4.809048536562928,1.5144634755355135,3.6276181484474597,0.971959114074707,0.0,0.9701175093650818,-335.72709653526545,-39.31039944291115,-2.6298711076378822,0.0,-2.1861057728528976,-4.815977066755295
16,2020-08-23,95.40261584398104,2.0223324731666663,0.6173313981046634,1.4811067858202809,0.9422181844711304,0.0,0.9344143867492676,-95.40261817164719,-11.615949915722013,-1.5043960884213448,0.0,-1.242164522409439,-2.746560610830784


==> data/ode/policy_110.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22099.228824347854,99.408907923409,33.96204775338052,50.61202792591414,0.025432176887989044,0.03306693583726883,0.025202857330441475,-170115.4112815857,-2565.732002258301,-465.8987522125244,-108.1759262084961,-360.6085538864136,-934.6832275390625
1,2020-05-10,10890.531855407928,68.90124185402752,23.51118238169088,35.49524190759456,0.05114545673131943,0.04849126189947128,0.04399992525577545,-148016.17860794067,-1802.5785684585571,-427.4918556213379,-94.4167709350586,-328.99065017700195,-850.8992195129395
2,2020-05-17,6118.596766278133,41.944361017174465,14.28802493309016,24.01827425610152,0.05341926962137222,0.04958469793200493,0.04435764625668526,-137125.64706802368,-1302.8547167778015,-385.19723415374756,-81.05012893676758,-296.2411403656006,-762.4885082244873
3,2020-05-24,3463.2237125780666,23.047716408828332,7.810733308459868,14.856543644798258,0.0648713931441307,0.06374472379684448,0.05475979298353195,-131007.05146789551,-1018.6534374952316,-343.64097118377686,-67.83299922943115,-263.9023542404175,-675.3763198852539
4,2020-05-31,2070.6883768286934,12.628062309894883,4.2535656668015625,8.564150594904229,0.07830039411783218,0.0929766595363617,0.06890559196472168,-127543.83087158203,-863.5225892066956,-302.37815380096436,-54.718017578125,-231.7394733428955,-588.835620880127
5,2020-06-07,1285.7670585379528,7.0961416792287215,2.378818178975424,4.802096132541527,0.07327302545309067,0.10430485755205154,0.06693195551633835,-125473.14167022705,-777.6564359664917,-261.6678476333618,-41.89390182495117,-199.9936580657959,-503.55539321899414
6,2020-06-14,798.3409178710281,4.148521171388572,1.386560254933871,2.7049117348375495,0.07612747699022293,0.12230896204710007,0.07407300919294357,-124187.37411499023,-728.4700870513916,-221.21424674987793,-29.37474012374878,-168.50407123565674,-419.0930366516113
7,2020-06-21,513.4771115372278,2.496452936630365,0.8331679774107872,1.559436686397951,0.07547829300165176,0.14992384612560272,0.08698078989982605,-123389.02950286865,-699.2309540510178,-180.69127798080444,-17.05416202545166,-137.08207607269287,-334.82751846313477
8,2020-06-28,322.60173695710546,1.5330095422660677,0.511327195212892,0.9224449349435699,0.0787866935133934,0.19552858173847198,0.10636935383081436,-122875.54740905762,-681.4552843570709,-140.23219347000122,-5.0410109758377075,-105.98628520965576,-251.25949382781982
9,2020-07-05,199.86118753439223,0.9657682170757307,0.3222883976407161,0.5597252471557709,0.13431966304779053,0.0,0.13818243145942688,-122552.9432296753,-670.3946739435196,-99.81988668441772,0.0,-75.42057633399963,-175.24045705795288
10,2020-07-12,192.01605921631563,0.6186632331526545,0.20731025742385698,0.34869253708556847,0.5715070366859436,0.0,0.5499745011329651,-122353.07693481445,-663.3462756872177,-60.51632761955261,0.0,-45.68759202957153,-106.20391368865967
11,2020-07-19,404.429244528219,0.41540395392069723,0.13984743292602062,0.22247782846921338,0.8725206255912781,0.0,0.9015716910362244,-122161.06653213501,-658.7608903646469,-30.678576231002808,0.0,-22.433562576770782,-53.11213731765747
12,2020-07-26,1142.340639822607,0.4600953479960155,0.1572029671887806,0.1648821819746747,0.9029935598373413,0.0,0.914596438407898,-121756.63709640503,-654.870867729187,-17.46964454650879,0.0,-12.233273684978485,-29.702916741371155
13,2020-08-02,3249.199230098573,1.0237656628184286,0.354918346774788,0.21572931031798473,0.9206026792526245,0.0,0.9260155558586121,-120614.30215835571,-648.1018662452698,-12.45192289352417,0.0,-9.094439446926117,-21.546360850334167
14,2020-08-09,9371.382248196169,2.8458762950739565,0.9908233634008236,0.5040159790134138,0.9238713979721069,0.0,0.9262174367904663,-117365.09799957275,-630.1011890172958,-8.532597124576569,0.0,-6.3737183809280396,-14.906315505504608
15,2020-08-16,27281.260755700234,8.160371797805517,2.8435682025078504,1.4012246856252564,0.9439451098442078,0.0,0.9474395513534546,-107993.71004104614,-578.862875699997,-5.123988538980484,0.0,-3.8819827139377594,-9.005971252918243
16,2020-08-23,80712.45194626339,23.565932389555513,8.2133037270282,4.021598182896248,0.9569322466850281,0.0,0.9507576823234558,-80712.44955062866,-431.1671480536461,-2.177996188402176,0.0,-1.7024116590619087,-3.8804080337285995


==> data/ode/policy_111.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22085.948353946806,99.408907923409,33.96204775338052,50.61202792591414,0.02486705593764782,0.03249732404947281,0.024684369564056396,-164429.83150482178,-2534.0908765792847,-466.9358253479004,-108.2182788848877,-361.4137887954712,-936.5679740905762
1,2020-05-10,10863.585486278607,68.8991133796942,23.510452677244086,35.49515227162258,0.05081829056143761,0.048252448439598083,0.04378599300980568,-142343.87874603271,-1770.942062139511,-428.5184383392334,-94.45576667785645,-329.7884464263916,-852.7626991271973
2,2020-05-17,6099.792925004382,41.91748997113601,14.278812985409173,24.014925584760633,0.053130414336919785,0.04931080341339111,0.04413086548447609,-131480.2885055542,-1271.3606655597687,-386.2031936645508,-81.08304023742676,-297.0255374908447,-764.3117904663086
3,2020-05-24,3449.437846112385,23.01057598874904,7.797972002946587,14.847311618965945,0.06453356146812439,0.06338011473417282,0.05448009446263313,-125380.49221038818,-987.4869138002396,-344.6329116821289,-67.862229347229,-264.67902660369873,-677.174186706543
4,2020-05-31,2060.451634369645,12.596280208233146,4.242657292558755,8.55275701379477,0.0780487060546875,0.09257395565509796,0.0686860904097557,-121931.05220794678,-832.681730389595,-303.3560514450073,-54.74271774291992,-232.5073480606079,-590.6061172485352
5,2020-06-07,1278.3345370305178,7.0718764426944105,2.3705166166532914,4.791796836916059,0.07302438467741013,0.10373902320861816,0.06668460369110107,-119870.60308456421,-747.0732927322388,-262.6319885253906,-41.91309928894043,-200.75252056121826,-505.2976131439209
6,2020-06-14,793.0672915191244,4.1306735566604456,1.3804745264913796,2.6967203788149385,0.07598137110471725,0.12211120873689651,0.07391578704118729,-118592.27418899536,-698.0793178081512,-222.1668243408203,-29.38715696334839,-169.25464868545532,-420.80864906311035
7,2020-06-21,509.86490650847554,2.483578723969102,0.8287914456486154,1.5532954242228656,0.07535123080015182,0.14961791038513184,0.0868072435259819,-117799.21054840088,-668.9798831939697,-181.63424730300903,-17.060625553131104,-137.82508373260498,-336.5199565887451
8,2020-06-28,319.7902496974275,1.5239200202836218,0.5082427997949511,0.9179853132249887,0.07745657861232758,0.1918179988861084,0.10477109253406525,-117289.34049606323,-651.3039022684097,-141.1684513092041,-5.043843388557434,-106.72323703765869,-252.935528755188
9,2020-07-05,197.18331479551853,0.9593509995673026,0.32011297360785157,0.5565566506075239,0.13228103518486023,0.0,0.13571780920028687,-116969.5496559143,-640.3131783008575,-100.72773694992065,0.0,-76.13087892532349,-176.85861587524414
10,2020-07-12,186.55206869095855,0.6132887575930699,0.20547535491445634,0.3463511396793563,0.5557690262794495,0.0,0.5324851274490356,-116772.36557006836,-633.3183497190475,-61.35221719741821,0.0,-46.33106887340546,-107.68327713012695
11,2020-07-19,385.68646039594023,0.4097974922043514,0.1379180152406327,0.22049020521640472,0.8720077276229858,0.0,0.9026904702186584,-116585.81495285034,-628.7830322980881,-31.172209978103638,0.0,-22.779706120491028,-53.951919078826904
12,2020-07-26,1091.1410496851458,0.44457140170634657,0.1518120472694226,0.1619695570287682,0.9025407433509827,0.0,0.9142284989356995,-116200.12521743774,-624.9872222542763,-17.554691433906555,0.0,-12.253095209598541,-29.807788133621216
13,2020-08-02,3101.866877948283,0.978613161751663,0.33919924790378486,0.20792775159921628,0.9202812314033508,0.0,0.9258036613464355,-115108.97874832153,-618.5029447078705,-12.515492737293243,0.0,-9.130822122097015,-21.64631485939026
14,2020-08-09,8943.945190394894,2.717496344805089,0.9460877297217901,0.4819447503964724,0.9236153364181519,0.0,0.9260503649711609,-112007.11727142334,-601.31024569273,-8.57858955860138,0.0,-6.399776041507721,-14.9783656001091
15,2020-08-16,26032.334091018536,7.789358775081812,2.714261561789561,1.337913805617001,0.9435197710990906,0.0,0.9471122026443481,-103063.17806243896,-552.3962154984474,-5.156770721077919,0.0,-3.9012864232063293,-9.058056771755219
16,2020-08-23,77030.85049647067,22.489719123029452,7.838196446200485,3.8384790789702024,0.956633448600769,0.0,0.9505169987678528,-77030.84945678711,-411.43644601106644,-2.1957257762551308,0.0,-1.7133023589849472,-3.909027948975563


==> data/ode/policy_112.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22072.826865804236,99.408907923409,33.96204775338052,50.61202792591414,0.0243412796407938,0.03182531148195267,0.02418864518404007,-160419.3091392517,-2511.4399194717407,-467.671537399292,-108.2618522644043,-361.98246479034424,-937.9158973693848
1,2020-05-10,10836.409985977603,68.8970898674023,23.509760768901927,35.49506714799078,0.05045795440673828,0.0479486919939518,0.0435420386493206,-138346.4813232422,-1748.2952773571014,-429.24437522888184,-94.49538230895996,-330.3500175476074,-854.0898323059082
2,2020-05-17,6080.309328190095,41.8916897656606,14.269988697684866,24.011730060471173,0.05289403349161148,0.04898415133357048,0.04392283409833908,-127510.07080078125,-1248.8500028848648,-386.9088888168335,-81.11536026000977,-297.57373332977295,-765.5980110168457
3,2020-05-24,3435.613970824794,22.973533096838622,7.785264564802788,14.838309364525328,0.06426114588975906,0.06295430660247803,0.05422936752438545,-121429.76522445679,-965.297520160675,-345.32470703125,-67.89002895355225,-265.21918773651123,-678.4339427947998
4,2020-05-31,2050.5145981391543,12.564262006933566,4.2316776000037635,8.541407333167085,0.07792491465806961,0.09220428019762039,0.06856174767017365,-117994.15349960327,-810.8200132846832,-304.0363311767578,-54.76519584655762,-233.0394983291626,-591.8410301208496
5,2020-06-07,1271.4171041266964,7.047782726338059,2.3622807812440345,4.781506825292513,0.0727878138422966,0.10327396541833878,0.06646861881017685,-115943.63451004028,-725.4694402217865,-263.30251693725586,-41.92975997924805,-201.27756595611572,-506.5098285675049
6,2020-06-14,788.1349899587221,4.113497984342452,1.3746244030577595,2.688643542859902,0.07582634687423706,0.12192443758249283,0.07375726103782654,-114672.21975326538,-676.6634434461594,-222.829270362854,-29.397878646850586,-169.7737216949463,-422.0008373260498
7,2020-06-21,506.4674936411466,2.47145046350639,0.8246734427734759,1.547377341216634,0.07521740347146988,0.14936549961566925,0.08664718270301819,-113884.07945632935,-647.6965546607971,-182.28719234466553,-17.066258192062378,-138.33718299865723,-337.6906156539917
8,2020-06-28,317.18805859446,1.515379584607195,0.5053474827511019,0.9137570423718523,0.07630778104066849,0.18862982094287872,0.1033739447593689,-113377.6068687439,-630.1141530275345,-141.81435108184814,-5.046236515045166,-107.22944736480713,-254.09002304077148
9,2020-07-05,194.86723215201346,0.9533201105617123,0.3180697396983251,0.5535708364854165,0.13105304539203644,0.0,0.13407906889915466,-113060.41479110718,-619.1891059279442,-101.3484001159668,0.0,-76.61356925964355,-177.96196937561035
10,2020-07-12,182.56322160984564,0.6083434217864224,0.20378818647937894,0.3441599647143261,0.5453469753265381,0.0,0.5213680267333984,-112865.54336547852,-612.2441217303276,-61.92046403884888,0.0,-46.76260948181152,-108.6830735206604
11,2020-07-19,372.6398478188057,0.4050864897770443,0.13629931973094014,0.218695198612178,0.8707275390625,0.0,0.9023545384407043,-112682.9743385315,-607.752837240696,-31.516730785369873,0.0,-23.020681738853455,-54.537415504455566
12,2020-07-26,1054.3703949829214,0.4335311708298717,0.1479836300119538,0.15969200185880691,0.9024428725242615,0.0,0.9141829609870911,-112310.3380203247,-604.0273234248161,-17.611217498779297,0.0,-12.271680682897568,-29.882895946502686
13,2020-08-02,2997.4440649345634,0.9465044741716565,0.32802336598665255,0.20234991589579776,0.9203106164932251,0.0,0.9258584380149841,-111255.96761703491,-597.7441370487213,-12.537652254104614,0.0,-9.142117202281952,-21.679767966270447
14,2020-08-09,8643.759846593719,2.6259208368828615,0.914177129661951,0.46618656710572687,0.9235475063323975,0.0,0.9260222911834717,-108258.52155685425,-581.1285600066185,-8.598659187555313,0.0,-6.410859525203705,-15.009517967700958
15,2020-08-16,25158.935705912678,7.52740207243029,2.6229623591064053,1.2929945470521362,0.9432860612869263,0.0,0.9469324946403503,-99614.75729942322,-533.861517906189,-5.176059901714325,0.0,-3.9128560572862625,-9.088915586471558
16,2020-08-23,74455.81965134958,21.735059956146614,7.5751645870594615,3.709627547207435,0.9563201665878296,0.0,0.9502474665641785,-74455.82151412964,-397.63469249010086,-2.208440564572811,0.0,-1.7213985323905945,-3.9298389106988907


==> data/ode/policy_113.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22042.033396452432,99.408907923409,33.96204775338052,50.61202792591414,0.02314159832894802,0.030122146010398865,0.02304735779762268,-152162.09888458252,-2464.3903970718384,-469.195032119751,-108.39072227478027,-363.1829500198364,-940.7688140869141
1,2020-05-10,10772.138192625658,68.89243364523271,23.508171071583128,35.49487150469054,0.04956691712141037,0.04717505723237991,0.04293350130319595,-130120.06282806396,-1701.2560367584229,-430.74560165405273,-94.61421012878418,-331.53414726257324,-856.8940162658691
2,2020-05-17,6033.637988767499,41.83205201160182,14.249617375287208,24.004367831258087,0.05236433818936348,0.04816558584570885,0.04343707859516144,-119347.92995452881,-1202.1245062351227,-388.36257457733154,-81.2156867980957,-298.72636795043945,-768.3046817779541
3,2020-05-24,3402.7926639699144,22.886338588018646,7.755375163087762,14.817346677300318,0.06365159153938293,0.06188948079943657,0.05364566668868065,-113314.29481506348,-919.3224459886551,-346.74508571624756,-67.97894954681396,-266.3522720336914,-681.0763359069824
4,2020-05-31,2027.132285945001,12.488342498954985,4.205652380767051,8.514685471109848,0.07771748304367065,0.0913359522819519,0.0683281272649765,-109911.50140762329,-765.6202465295792,-305.4308891296387,-54.84080791473389,-234.1538667678833,-594.4255828857422
5,2020-06-07,1255.3354084668972,6.990778998050215,2.342800671485488,4.757181593419046,0.0722135379910469,0.10222304612398148,0.06596195697784424,-107884.37128067017,-680.8805465698242,-264.67649936676025,-41.99117660522461,-202.3761510848999,-509.04383659362793
6,2020-06-14,776.1463894796325,4.073202577263336,1.3609039651235977,2.6695866978693346,0.07523810118436813,0.12020736932754517,0.07291023433208466,-106629.03785705566,-632.5174123048782,-224.18601512908936,-29.445576667785645,-170.85942029953003,-424.491024017334
7,2020-06-21,497.455378976505,2.4430958293311464,0.8150496191125582,1.5334889293449598,0.07483691722154617,0.14833153784275055,0.08616556227207184,-105852.89001464844,-603.860579431057,-183.6170792579651,-17.094857692718506,-139.39974308013916,-340.11168479919434
8,2020-06-28,310.44742795077036,1.4947227342549751,0.4983492539292547,0.9037857556953823,0.07366318255662918,0.18117812275886536,0.10012462735176086,-105355.42964935303,-586.5002796053886,-143.12078952789307,-5.054362416267395,-108.26737880706787,-256.4425468444824
9,2020-07-05,189.26192403667665,0.9380847029086332,0.3129096413706445,0.5463356905367348,0.12900212407112122,0.0,0.13109786808490753,-105044.98481750488,-575.738213956356,-102.59487628936768,0.0,-77.59464979171753,-180.1895260810852
10,2020-07-12,174.07844111381564,0.5958478093278924,0.19952562173017252,0.33870202572355235,0.5251393914222717,0.0,0.49984604120254517,-104855.72814941406,-568.9198523759842,-63.06053400039673,0.0,-47.63650894165039,-110.69704294204712
11,2020-07-19,346.12435130977246,0.39391328770961415,0.13246415632794364,0.21425510182745655,0.8664262294769287,0.0,0.8998172879219055,-104681.64682388306,-564.5367503166199,-32.231131196022034,0.0,-23.529192805290222,-55.760324001312256
12,2020-07-26,977.8810497027443,0.41055805716446686,0.14002527020737499,0.15456406147505117,0.902459442615509,0.0,0.9143016338348389,-104335.52265167236,-560.9635636210442,-17.73355007171631,0.0,-12.322710454463959,-30.056262016296387
13,2020-08-02,2781.1849933752383,0.880212317697327,0.3049537821236253,0.19073283086590503,0.9204227924346924,0.0,0.926024317741394,-103357.63692855835,-555.0941452383995,-12.551002204418182,0.0,-9.145045280456543,-21.696048974990845
14,2020-08-09,8023.98412422293,2.43604999402944,0.8480159131451617,0.43351770279567514,0.9238131046295166,0.0,0.9263045191764832,-100576.44844055176,-539.6748334169388,-8.614161610603333,0.0,-6.418243050575256,-15.032404661178589
15,2020-08-16,23369.74415527012,6.9851585401314935,2.433976623587176,1.1999400711548842,0.9431973695755005,0.0,0.9468787312507629,-92552.45923995972,-495.8190768957138,-5.198697000741959,0.0,-3.9270881563425064,-9.125784784555435
16,2020-08-23,69182.71740101982,20.181768132034442,7.033771970093296,3.4436133692839084,0.9551165103912354,0.0,0.9491501450538635,-69182.71780014038,-369.3561255931854,-2.234937436878681,0.0,-1.7395611852407455,-3.974498435854912


==> data/ode/policy_114.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22051.248511670667,99.408907923409,33.96204775338052,50.61202792591414,0.02344404347240925,0.030751299113035202,0.023397080600261688,-144100.1534461975,-2420.581579208374,-471.1206912994385,-108.3704662322998,-364.5405054092407,-944.0316200256348
1,2020-05-10,10795.793239429331,68.89375906203374,23.508623470106894,35.49492805960084,0.05009413883090019,0.047951072454452515,0.04341823235154152,-122048.90251159668,-1657.4443876743317,-432.67688751220703,-94.59766387939453,-332.8967094421387,-860.1712226867676
2,2020-05-17,6054.9292096357385,41.849753288706104,14.255656325641226,24.00651222188558,0.05216534435749054,0.048904355615377426,0.04348653182387352,-111253.1065940857,-1158.221885561943,-390.31147956848145,-81.2088394165039,-300.1028299331665,-771.6231346130371
3,2020-05-24,3414.6826400715654,22.919306180634834,7.766644056081761,14.824361034120152,0.06336161494255066,0.06277832388877869,0.053636323660612106,-105198.18067550659,-875.1621097326279,-348.70402812957764,-67.98283576965332,-267.739200592041,-684.4260692596436
4,2020-05-31,2033.1349999099184,12.517543431470003,4.2156321520594355,8.524687138483415,0.07676181197166443,0.091395802795887,0.06764715909957886,-101783.5021018982,-721.1574912071228,-307.3798418045044,-54.85604763031006,-235.5419635772705,-597.7778434753418
5,2020-06-07,1257.0259452301834,7.009684841649088,2.3492196074652587,4.766070564550704,0.07225976884365082,0.10182645916938782,0.06585714966058731,-99750.36382675171,-636.1991912126541,-266.6009187698364,-42.014150619506836,-203.75475883483887,-512.3698234558105
6,2020-06-14,777.1695131463639,4.082249303869282,1.3639365915153334,2.6755629386151147,0.07523525506258011,0.11932864785194397,0.07267317175865173,-98493.33763122559,-587.7132341265678,-226.08749866485596,-29.466960430145264,-172.2235918045044,-427.7780532836914
7,2020-06-21,497.74742211497505,2.4472162599594967,0.8164080833139709,1.5366990321783098,0.0749199241399765,0.1477852463722229,0.08609146624803543,-97716.1705493927,-559.0024590492249,-185.52013635635376,-17.10816740989685,-140.75888395309448,-343.38717460632324
8,2020-06-28,310.51648971048417,1.496869761206048,0.49905570884631295,0.9054096427792542,0.07336409389972687,0.18005134165287018,0.09983532130718231,-97218.42408180237,-541.6151881217957,-145.0257658958435,-5.057663917541504,-109.62121486663818,-259.7046375274658
9,2020-07-05,188.60028287106252,0.9391281782342982,0.3132529530064924,0.5471588766737088,0.12527835369110107,0.0,0.12788844108581543,-96907.9077243805,-530.8394879102707,-104.49690818786621,0.0,-78.94330024719238,-183.4402084350586
10,2020-07-12,167.1917291481077,0.5960471870127172,0.19958454663178904,0.33908512241741295,0.4838331341743469,0.0,0.4610796272754669,-96719.3067073822,-524.015836417675,-64.88680839538574,0.0,-48.93423020839691,-113.82102966308594
11,2020-07-19,315.4920397263486,0.3915515686827809,0.13163859264833352,0.21417491942498804,0.8588011264801025,0.0,0.8946221470832825,-96552.11567878723,-519.6413770318031,-33.20204019546509,0.0,-24.213111400604248,-57.415151596069336
12,2020-07-26,890.3588310934429,0.3889167385879033,0.13249875257519406,0.15204894189170592,0.905218780040741,0.0,0.9166104197502136,-96236.62233352661,-516.1741375923157,-17.517094314098358,0.0,-12.174678593873978,-29.691773653030396
13,2020-08-02,2544.7965551574307,0.8046294159143542,0.27861992948217795,0.1789719488880486,0.9238589406013489,0.0,0.9286547303199768,-95346.26603126526,-510.7608065009117,-12.192119657993317,0.0,-8.928239345550537,-21.120360493659973
14,2020-08-09,7374.542440046673,2.2224755278235446,0.7735632420891554,0.3967839825903347,0.9259238243103027,0.0,0.927937388420105,-92801.46956443787,-496.70062959194183,-8.388327062129974,0.0,-6.283874064683914,-14.672201871871948
15,2020-08-16,21536.240472173842,6.402267131037062,2.2307857642974414,1.0976753121794667,0.9440692067146301,0.0,0.9475529789924622,-85426.926612854,-456.57139271497726,-5.098225921392441,0.0,-3.867003694176674,-8.965229243040085
16,2020-08-23,63890.686132875926,18.567607367312277,6.471132035800434,3.1622626359273056,0.955829918384552,0.0,0.9497295618057251,-63890.68365097046,-340.36122262477875,-2.202627807855606,0.0,-1.7201239243149757,-3.922751545906067


==> data/ode/policy_115.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22051.07016199932,99.408907923409,33.96204775338052,50.61202792591414,0.023449845612049103,0.030722035095095634,0.023384662345051765,-136037.15896606445,-2376.3850331306458,-473.12254905700684,-108.37887763977051,-365.9538984298706,-947.4554061889648
1,2020-05-10,10800.301181824398,68.89373991076316,23.50861661199722,35.494926948771436,0.050389911979436874,0.04850204661488533,0.04375644773244858,-113986.08684539795,-1613.2478415966034,-434.67884063720703,-94.60590362548828,-334.3099355697632,-863.5947227478027
2,2020-05-17,6063.247826184699,41.850215916131376,14.2558120954598,24.006507321673688,0.051898352801799774,0.049422960728406906,0.04344705492258072,-103185.78481674194,-1114.0251159667969,-392.31905937194824,-81.22007369995117,-301.5206575393677,-775.0597953796387
3,2020-05-24,3418.122751159506,22.92745137580193,7.769417602877594,14.82535923972676,0.0629986822605133,0.06338860094547272,0.053527701646089554,-97122.53212928772,-830.9227228164673,-350.71425437927246,-68.00158023834229,-269.1631555557251,-687.8789901733398
4,2020-05-31,2033.5646063536842,12.525962329948698,4.218496505704215,8.52718575000485,0.07587962597608566,0.09129705280065536,0.06700451672077179,-93704.4084072113,-676.8321245908737,-309.3766927719116,-54.88259315490723,-236.96367740631104,-601.2229442596436
5,2020-06-07,1255.2147371347382,7.013877110454731,2.3506181088269424,4.7683718306285305,0.07219132035970688,0.1013002023100853,0.065671905875206,-91670.84097862244,-591.8173864483833,-268.57240200042725,-42.04509735107422,-205.16529083251953,-515.7827854156494
6,2020-06-14,775.6633010273945,4.081661013727346,1.3636963974053322,2.6766407568208153,0.07511890679597855,0.11824280023574829,0.0723041445016861,-90415.62676429749,-543.3183163404465,-228.03542613983154,-29.49411392211914,-173.6189842224121,-431.1485290527344
7,2020-06-21,496.2257885550498,2.4449556427937997,0.8156069955972638,1.5365574714738548,0.07492268830537796,0.147141695022583,0.08594448864459991,-89639.96171951294,-514.6250873804092,-187.46426105499268,-17.12481379508972,-142.14547872543335,-346.73454761505127
8,2020-06-28,309.290747211111,1.494557652758007,0.49825493875375854,0.9047578722634788,0.0726723000407219,0.17783375084400177,0.09903699159622192,-89143.73517036438,-497.259683907032,-146.9670534133911,-5.061885118484497,-110.99855899810791,-263.0275011062622
9,2020-07-05,187.0494402604818,0.9370094091440933,0.3125271287545596,0.5464052768959173,0.12196090817451477,0.0,0.12483303248882294,-88834.44666862488,-486.50480806827545,-106.42557144165039,0.0,-80.30647039413452,-186.73202991485596
10,2020-07-12,159.7394049630675,0.5938421788082856,0.19882544609079222,0.33833734832291523,0.4409072697162628,0.0,0.4222458600997925,-88647.39537239075,-479.7011613845825,-66.73682928085327,0.0,-50.23837685585022,-116.97520017623901
11,2020-07-19,285.5339232314582,0.38754776102486554,0.13025310294195105,0.2132710504051985,0.8528189659118652,0.0,0.8898863196372986,-88487.6549243927,-475.35382211208344,-34.17682647705078,0.0,-24.905242025852203,-59.082067012786865
12,2020-07-26,806.2014771104878,0.3666127265779676,0.12475319358477521,0.14899137993330383,0.9076538681983948,0.0,0.9186114072799683,-88202.11887359619,-472.00359404087067,-17.29358285665512,0.0,-12.039948999881744,-29.333531856536865
13,2020-08-02,2314.4261129880615,0.7312779217317048,0.2530667302524017,0.16718919252749406,0.926924467086792,0.0,0.9310228228569031,-87395.91836929321,-467.0390114188194,-11.861789971590042,0.0,-8.729306608438492,-20.591096580028534
14,2020-08-09,6734.369061609526,2.0158987178904413,0.7015539992412707,0.3611568658694784,0.9279809594154358,0.0,0.929551362991333,-85081.4938545227,-454.2917013168335,-8.175981044769287,0.0,-6.157613173127174,-14.333593845367432
15,2020-08-16,19722.071600795243,5.83163710645859,2.0318794891230185,0.9981236916985431,0.9452069997787476,0.0,0.9484491944313049,-78347.12266921997,-417.7946224808693,-5.000882595777512,0.0,-3.809630125761032,-8.810512721538544
16,2020-08-23,58625.047576298384,16.973824280682436,5.915605669887966,2.885652900066862,0.9558026790618896,0.0,0.9496073126792908,-58625.04839897156,-311.6825968027115,-2.1770039573311806,0.0,-1.706184446811676,-3.8831882178783417


==> data/ode/policy_116.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22038.855685004644,99.408907923409,33.96204775338052,50.61202792591414,0.023015638813376427,0.02996351197361946,0.022923020645976067,-132605.85069656372,-2357.058525085449,-473.95849227905273,-108.42734336853027,-366.55988693237305,-948.9458084106445
1,2020-05-10,10776.032307646004,68.89193757423118,23.50800111032645,35.49485050055662,0.05011700466275215,0.04831397533416748,0.04360485449433327,-110566.99752807617,-1593.9252078533173,-435.5067253112793,-94.6498966217041,-334.9092960357666,-865.0659561157227
2,2020-05-17,6047.102830733653,41.82726689451718,14.247975765075559,24.003650044564957,0.05168343335390091,0.04921817407011986,0.04327898845076561,-99790.9665107727,-1094.8237031698227,-393.13063621520996,-81.25675201416016,-302.10862159729004,-776.4960289001465
3,2020-05-24,3406.6374196951947,22.89555616020358,7.758488354233363,14.81747925921049,0.06273998320102692,0.06311161816120148,0.05331476405262947,-93743.86668205261,-812.0019733905792,-351.5146255493164,-68.03539276123047,-269.74549293518066,-689.295482635498
4,2020-05-31,2025.1910688926582,12.498875408463826,4.209211972803928,8.517466223268062,0.07567686587572098,0.09098675101995468,0.06682930886745453,-90337.22877502441,-658.1900268793106,-310.16643047332764,-54.91295337677002,-237.53936290740967,-602.6186943054199
5,2020-06-07,1249.1856585287314,6.993566427873365,2.343675035066632,4.759651975984127,0.07197138667106628,0.10086910426616669,0.06546376645565033,-88312.03579902649,-573.3928084373474,-269.35136318206787,-42.07120895385742,-205.73394298553467,-517.156457901001
6,2020-06-14,771.1579128386365,4.0669550555776715,1.358685348232407,2.6697944320592057,0.07487885653972626,0.1174580529332161,0.07193593680858612,-87062.84761428833,-525.0532925128937,-228.80468368530273,-29.514989852905273,-174.18084144592285,-432.5004577636719
7,2020-06-21,492.78359356605506,2.434409407565937,0.8120237877463556,1.531484820447233,0.0747774988412857,0.146688774228096,0.08574820309877396,-86291.6886806488,-496.47465348243713,-188.22296857833862,-17.137410640716553,-142.69758462905884,-348.0579376220703
8,2020-06-28,306.7415570484154,1.4868027930430145,0.49562580093014647,0.9010614742725822,0.0717034786939621,0.1750645786523819,0.09783995151519775,-85798.90727996826,-479.1922867298126,-147.7164387702942,-5.065295100212097,-111.54022216796875,-264.3219470977783
9,2020-07-05,184.96813501277938,0.9312475676774296,0.3105747527861685,0.5436938181163361,0.12107440084218979,0.0,0.12372446805238724,-85492.16389656067,-468.4988781809807,-107.15283155441284,0.0,-80.82680702209473,-187.97965049743652
10,2020-07-12,156.32402644326794,0.5891470957570676,0.19722365814260537,0.3362822013813709,0.42867031693458557,0.0,0.41104862093925476,-85307.1928024292,-461.74298971891403,-67.42261052131653,0.0,-50.71908235549927,-118.14169883728027
11,2020-07-19,274.870742183266,0.38334637770537816,0.1288115927502555,0.21160557493484536,0.8499070405960083,0.0,0.887373149394989,-85150.86770057678,-457.43614435195923,-34.61410999298096,0.0,-25.204628705978394,-59.81874465942383
12,2020-07-26,775.112885699782,0.35746308154139805,0.12158664497285179,0.14701035275171845,0.907823920249939,0.0,0.9188143014907837,-84875.99492073059,-454.1457071900368,-17.366763949394226,0.0,-12.084390968084335,-29.45115566253662
13,2020-08-02,2226.0842338475777,0.7044693070464709,0.24373655202931316,0.16254077893936175,0.926911473274231,0.0,0.9310525059700012,-84100.88419914246,-449.3475705385208,-11.86419278383255,0.0,-8.727417886257172,-20.59161067008972
14,2020-08-09,6478.383268057631,1.9386883298596465,0.6746483401258484,0.3479112265078138,0.9281328916549683,0.0,0.9297028183937073,-81874.79972839355,-437.0860382914543,-8.182331919670105,0.0,-6.160032749176025,-14.34236466884613
15,2020-08-16,18977.063570750048,5.609076886857977,1.9543131615579217,0.9601167988115205,0.9450579285621643,0.0,0.9483328461647034,-75396.41857147217,-401.9840434193611,-5.009480565786362,0.0,-3.8146309554576874,-8.824111521244049
16,2020-08-23,56419.355370360936,16.330568110151948,5.691405700236587,2.7759752544089915,0.9555571675300598,0.0,0.9493933320045471,-56419.35467720032,-299.9037317931652,-2.1862301975488663,0.0,-1.712174154818058,-3.898404538631439


==> data/ode/policy_117.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22009.057291764184,99.408907923409,33.96204775338052,50.61202792591414,0.021948115900158882,0.02812925912439823,0.021796777844429016,-126491.54663085938,-2322.2458362579346,-475.5016326904297,-108.54599952697754,-367.67003536224365,-951.7176628112793
1,2020-05-10,10715.388917154603,68.88752866806617,23.506495397121597,35.494663586446684,0.04935073107481003,0.04768890142440796,0.04312358796596527,-104482.48386383057,-1559.1219067573547,-437.030029296875,-94.75774765014648,-336.00330352783203,-867.7910804748535
2,2020-05-17,6005.031741775485,41.770977935434686,14.228753453308652,23.996658330024456,0.05121980234980583,0.048557307571172714,0.04286818578839302,-93767.09461212158,-1060.3170841932297,-394.61212158203125,-81.34592056274414,-303.17327976226807,-779.1313171386719
3,2020-05-24,3377.352429452396,22.815019790988217,7.73089403571967,14.797892205550722,0.06219136342406273,0.062240712344646454,0.052808523178100586,-87762.06374168396,-778.1949639320374,-352.9672384262085,-68.11527252197266,-270.7942008972168,-691.8766975402832
4,2020-05-31,2004.3843736231065,12.429896557669004,4.185572862155705,8.492902966017676,0.07541557401418686,0.09023033082485199,0.06656831502914429,-84384.70959663391,-625.092014670372,-311.59610748291016,-54.98195171356201,-238.57197761535645,-605.150032043457
5,2020-06-07,1234.7686466805171,6.942336243730207,2.326171219647276,4.737558250842093,0.07142291963100433,0.0999276414513588,0.06498256325721741,-82380.32460212708,-540.8462509512901,-270.7611322402954,-42.128257751464844,-206.75199031829834,-519.6413516998291
6,2020-06-14,760.3983292249613,4.030812966982684,1.3463804487705877,2.652621971592986,0.07429217547178268,0.11578919738531113,0.07110397517681122,-81145.55478096008,-492.9039627313614,-230.1964521408081,-29.559895992279053,-175.1859188079834,-434.94224548339844
7,2020-06-21,484.6582008993428,2.4089454877719376,0.803380822788152,1.519001775052444,0.07439334690570831,0.14572730660438538,0.08528180420398712,-80385.15448570251,-464.60360288619995,-189.5886778831482,-17.164416313171387,-143.68033409118652,-350.4333972930908
8,2020-06-28,300.7583682582481,1.4682160110901594,0.4893284441039094,0.8920990245847102,0.06947608292102814,0.16877929866313934,0.09506513923406601,-79900.49719810486,-447.52087444067,-149.05879497528076,-5.072681307792664,-112.49895095825195,-266.6304111480713
9,2020-07-05,180.28284967564105,0.9175276365074972,0.30592748410372184,0.5371823678942732,0.11988992989063263,0.0,0.12199541926383972,-79599.73812103271,-436.97427958250046,-108.44295024871826,0.0,-81.7358136177063,-190.1787519454956
10,2020-07-12,150.1022101585695,0.5781279373571085,0.19346616242253392,0.331391767016955,0.41042235493659973,0.0,0.3946184813976288,-79419.45791244507,-430.33137917518616,-68.63298416137695,0.0,-51.54808759689331,-120.18105983734131
11,2020-07-19,257.2238910223823,0.3741511714533405,0.12566076578676016,0.20773968837704815,0.8436954021453857,0.0,0.8819382786750793,-79269.3555355072,-426.11680924892426,-35.45689880847931,0.0,-25.765156745910645,-61.222052574157715
12,2020-07-26,722.5009926997736,0.3414196945928383,0.1160433813140853,0.14301626847666693,0.9076326489448547,0.0,0.9188066124916077,-79012.131690979,-422.93939739465714,-17.631854116916656,0.0,-12.245745956897736,-29.877600073814392
13,2020-08-02,2074.647539352649,0.6594063257949476,0.22806145918452428,0.15448488011418327,0.9259440898895264,0.0,0.9304124712944031,-78289.62802886963,-418.4221848845482,-11.968067288398743,0.0,-8.782216161489487,-20.75028419494629
14,2020-08-09,6032.599390405885,1.80756752108123,0.6289626225693805,0.32546758120199126,0.9278695583343506,0.0,0.9295766949653625,-76214.98107910156,-406.98233991861343,-8.263291418552399,0.0,-6.205413863062859,-14.468705654144287
15,2020-08-16,17668.040314797094,5.225084859501292,1.8204928851417548,0.8950588678354514,0.9444900155067444,0.0,0.9478870630264282,-70182.38306045532,-374.27373230457306,-5.060683935880661,0.0,-3.8454290479421616,-8.906112611293793
16,2020-08-23,52514.34583512509,15.20649230522011,5.299629671697242,2.5855508465888386,0.9546127319335938,0.0,0.948575496673584,-52514.344453811646,-279.2108617722988,-2.2194990888237953,0.0,-1.7336208373308182,-3.9531201124191284


==> data/ode/policy_118.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21990.119391965694,99.408907923409,33.96204775338052,50.61202792591414,0.021262113004922867,0.026979267597198486,0.0210808664560318,-124767.18425750732,-2311.7265105247498,-475.87499618530273,-108.62133979797363,-367.9529905319214,-952.4493217468262
1,2020-05-10,10675.248678933945,68.88471543362245,23.505534553457952,35.49454440533439,0.04875629022717476,0.0471053272485733,0.04269631579518318,-102777.06384658813,-1548.6086905002594,-437.390661239624,-94.8263168334961,-336.2760066986084,-868.4929847717285
2,2020-05-17,5975.359173150529,41.73487724658546,14.216423793475592,23.992192586841462,0.05099625512957573,0.04795869067311287,0.04260771721601486,-92101.8123626709,-1049.993485212326,-394.94402408599854,-81.40164375305176,-303.42557430267334,-779.7712326049805
3,2020-05-24,3357.377186559941,22.76086489186794,7.712341902516339,14.7850483622998,0.06194170191884041,0.061473261564970016,0.052505817264318466,-86126.45268440247,-768.3323323726654,-353.27935218811035,-68.16254615783691,-271.0339546203613,-692.4758434295654
4,2020-05-31,1990.7972123016953,12.382912078243073,4.169476506145345,8.47636579042069,0.07552383095026016,0.0897587388753891,0.06659869104623795,-82769.07801628113,-615.711510181427,-311.89723014831543,-55.01960277557373,-238.80176544189453,-605.7186126708984
5,2020-06-07,1225.9991164582607,6.907988192060359,2.314445188873118,4.722629689946118,0.0710788369178772,0.09946517646312714,0.06472000479698181,-80778.28288078308,-531.8386107683182,-271.05712890625,-42.156620025634766,-206.97565078735352,-520.1894283294678
6,2020-06-14,753.8843169134198,4.0076455990401385,1.3385046853011748,2.6412147042204075,0.07393643260002136,0.11501801759004593,0.0706656277179718,-79552.28090286255,-484.15686935186386,-230.4880142211914,-29.581379890441895,-175.40576457977295,-435.47515869140625
7,2020-06-21,479.84684748540167,2.393171621264014,0.7980370111966316,1.5109834571319631,0.07413256168365479,0.14527785778045654,0.08501183986663818,-78798.39539527893,-456.0310021042824,-189.86406326293945,-17.177281379699707,-143.88809204101562,-350.92945098876953
8,2020-06-28,297.2463134713762,1.4568841142143132,0.48549429343159567,0.886503220459583,0.06822065263986588,0.16532541811466217,0.09348262846469879,-78318.54820251465,-439.07079845666885,-149.3194341659546,-5.07632315158844,-112.6935601234436,-267.089319229126
9,2020-07-05,177.71011657676718,0.9092732480157637,0.30313389189766116,0.5331958504685091,0.12007948756217957,0.0,0.12179265171289444,-78021.29983901978,-428.61301451921463,-108.67289304733276,0.0,-81.90189599990845,-190.5747890472412
10,2020-07-12,147.9312828812981,0.5716508315620759,0.1912596460037464,0.3284490421048195,0.4091029167175293,0.0,0.39336633682250977,-77843.58859062195,-422.0373183488846,-68.83366107940674,0.0,-51.67958736419678,-120.51324844360352
11,2020-07-19,252.9280473303079,0.36932578258229903,0.12401114467108232,0.20550329189174757,0.8426136374473572,0.0,0.8810759782791138,-77695.6558227539,-417.8745299577713,-35.6372594833374,0.0,-25.874239206314087,-61.51149272918701
12,2020-07-26,709.6769802241906,0.336374151508741,0.11430893727435658,0.14120517771460117,0.9071893095970154,0.0,0.9184991717338562,-77442.72947311401,-414.7413372993469,-17.75839328765869,0.0,-12.317728996276855,-30.076122283935547
13,2020-08-02,2036.284673676957,0.6482390038347259,0.22418589958561164,0.1521292293461619,0.9250766634941101,0.0,0.9297916293144226,-76733.0527305603,-410.2974757552147,-12.058869004249573,0.0,-8.832868933677673,-20.891737937927246
14,2020-08-09,5915.742856267316,1.7751427103920754,0.6176723868844094,0.3198443724926055,0.9275500774383545,0.0,0.9293753504753113,-74696.76733016968,-399.05957877635956,-8.326761424541473,0.0,-6.241147220134735,-14.567908644676208
15,2020-08-16,17321.193674258495,5.1263723420842275,1.7860990865367328,0.8786223416132316,0.9442710876464844,0.0,0.9477584362030029,-68781.02421760559,-366.9579327106476,-5.096155405044556,0.0,-3.866060823202133,-8.96221548318863
16,2020-08-23,51459.83021927926,14.910589413466948,5.196504299553259,2.53600979412192,0.9536730051040649,0.0,0.9477339386940002,-51459.83099937439,-273.73015880584717,-2.2426117211580276,0.0,-1.7483191564679146,-3.9909306913614273


==> data/ode/policy_119.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21976.08421705186,99.408907923409,33.96204775338052,50.61202792591414,0.02075730822980404,0.026121098548173904,0.02054820954799652,-120642.6739692688,-2288.7495160102844,-477.03309059143066,-108.70694160461426,-368.7873601913452,-954.527473449707
1,2020-05-10,10647.571430146476,68.88263196787845,23.50482285038817,35.49445604084654,0.04843827709555626,0.04691190645098686,0.042522329837083817,-98666.59045219421,-1525.6361663341522,-438.53936195373535,-94.90686416625977,-337.10272312164307,-870.5490112304688
2,2020-05-17,5956.971376862173,41.70845666650307,14.207399315541327,23.988898154095377,0.05071520060300827,0.04773892089724541,0.04239841550588608,-88019.01936531067,-1027.1606594324112,-396.0737705230713,-81.47402763366699,-304.2391777038574,-781.7870140075684
3,2020-05-24,3344.0864555079897,22.724336197234177,7.69982049163543,14.77599622040181,0.061595618724823,0.06116509810090065,0.052232369780540466,-82062.04771995544,-745.8215206861496,-354.3954610824585,-68.2319164276123,-271.84088230133057,-694.4683074951172
4,2020-05-31,1980.9164736804378,12.351781205989388,4.158802558778963,8.465214990064199,0.07521165162324905,0.08935865759849548,0.0663352757692337,-78717.95892715454,-593.5202538967133,-312.9993438720703,-55.08519172668457,-239.6003246307373,-607.6848983764648
5,2020-06-07,1218.6968714489776,6.884387117542364,2.3063740145088905,4.712579383600703,0.07077153772115707,0.09888668358325958,0.06442969292402267,-76737.04028129578,-509.8988115787506,-272.14417457580566,-42.217159271240234,-207.76467323303223,-522.1260070800781
6,2020-06-14,748.3714714940288,3.9902339783413043,1.3325683339674965,2.633238953436195,0.07359927147626877,0.11397445201873779,0.07016485184431076,-75518.3458328247,-462.404228746891,-231.56087398529053,-29.635071754455566,-176.1850357055664,-437.3809814453125
7,2020-06-21,474.9173565866804,2.380467313937661,0.793717637110106,1.50498058546727,0.07300884276628494,0.1424427479505539,0.08372975885868073,-74769.97375488281,-434.41541492938995,-190.92228412628174,-17.219960689544678,-144.65405941009521,-352.7963161468506
8,2020-06-28,292.7990135786822,1.4473478880669368,0.4822594271777144,0.8820587117663519,0.06684836745262146,0.16066887974739075,0.09172903001308441,-74295.05586624146,-417.55612939596176,-150.34773349761963,-5.093783140182495,-113.43097686767578,-268.8724994659424
9,2020-07-05,174.566952543566,0.9010509349637321,0.30034812429413976,0.529762431959744,0.11980977654457092,0.0,0.12074112147092819,-74002.25400924683,-407.17948228120804,-109.64672565460205,0.0,-82.58875608444214,-192.23549365997314
10,2020-07-12,143.90913844064926,0.5643019956479087,0.18874838428798763,0.32553595305927807,0.39655601978302,0.0,0.3823631703853607,-73827.68988609314,-400.6766900420189,-69.76703405380249,0.0,-52.31664180755615,-122.0836877822876
11,2020-07-19,241.41705853588064,0.3632215638926204,0.12191518589235321,0.20301495068508335,0.8365238904953003,0.0,0.8755931854248047,-73683.78043174744,-396.5756297111511,-36.33193075656891,0.0,-26.333749294281006,-62.66568303108215
12,2020-07-26,674.2270008289051,0.32601301181311737,0.11072833642333138,0.13860424150061787,0.9069182872772217,0.0,0.9183579087257385,-73442.36373901367,-393.51604878902435,-18.022431433200836,0.0,-12.483779340982437,-30.506211519241333
13,2020-08-02,1933.939774968574,0.6183371340777969,0.21378433800512808,0.14685477698885188,0.9240959882736206,0.0,0.929131805896759,-72768.13387870789,-389.25644010305405,-12.163422256708145,0.0,-8.889593183994293,-21.053016185760498
14,2020-08-09,5612.738364966222,1.686828522060138,0.5869005713906533,0.3048305799226818,0.9271005392074585,0.0,0.9290702939033508,-70834.19561386108,-378.5701096057892,-8.40623676776886,0.0,-6.285633146762848,-14.691869914531708
15,2020-08-16,16428.51916953521,4.866334754764943,1.695476706075986,0.8347033835799866,0.9439577460289001,0.0,0.9475594162940979,-65221.45867347717,-348.08631986379623,-5.14226034283638,0.0,-3.893141448497772,-9.035401791334152
16,2020-08-23,48792.936957821934,14.144966837359567,4.929662588859375,2.4066728077709505,0.9526137113571167,0.0,0.9467974305152893,-48792.93739795685,-259.6292644739151,-2.271031402051449,0.0,-1.7662487924098969,-4.037280008196831


==> data/ode/policy_12.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,50933.290559213,99.408907923409,33.96204775338052,50.61202792591414,0.9761197566986084,0.8362047076225281,0.9560962915420532,-7910401.153564453,-134102.26821899414,-59.16725397109985,-24.966139793395996,-49.95202720165253,-134.08541679382324
1,2020-05-10,210969.30949159688,72.89664681978616,24.887376009945438,35.66029373732804,0.9248976707458496,0.8149911761283875,0.9370302557945251,-7859468.078613281,-133330.6121826172,-38.35989534854889,-15.929324626922607,-31.63808584213257,-85.92730164527893
2,2020-05-17,695224.4802177103,141.0854183654347,48.41622915057699,33.72249243420115,0.8741648197174072,0.7866509556770325,0.8837659358978271,-7648498.53515625,-132408.43772888184,-36.425334215164185,-13.591818809509277,-29.922643303871155,-79.93979454040527
3,2020-05-24,1630937.1720214023,481.94937728321315,166.0386013785463,78.36309743347975,0.7894924283027649,0.7688341736793518,0.7961668372154236,-6953273.773193359,-129566.00189208984,-32.683831453323364,-11.189854145050049,-27.353301644325256,-71.22699022293091
4,2020-05-31,2135849.4768652045,1423.411803064356,491.6440420882109,239.55241195168477,0.7273598313331604,0.7524387240409851,0.7004640698432922,-5322336.578369141,-120546.85592651367,-27.844583988189697,-9.163944125175476,-23.75313490629196,-60.7616662979126
5,2020-06-07,1552697.511757511,2820.212154980235,977.5926939171486,568.6212544607549,0.7617321014404297,0.6800982356071472,0.7015945315361023,-3186487.1978759766,-99561.65313720703,-22.89883941411972,-7.729448080062866,-19.723111391067505,-50.351399183273315
6,2020-06-14,854596.2332910508,3321.469941806474,1154.8080843978664,869.4035517440412,0.9494602680206299,0.7226204872131348,0.9156010746955872,-1633789.8254394531,-69101.26686096191,-17.8869366645813,-6.049630641937256,-15.189407765865326,-39.12597298622131
7,2020-06-21,444793.39107306715,2579.553138092055,898.037388590735,872.438952377971,0.9408250451087952,0.7948238849639893,0.9447551965713501,-779193.4967041016,-41162.59574890137,-14.146442711353302,-3.569330871105194,-11.4380843937397,-29.15385663509369
8,2020-06-28,196125.3126327473,1637.519565477462,570.8865415603861,660.1419302432754,0.9632793068885803,0.7104735970497131,0.9683777689933777,-334400.1054763794,-22015.795707702637,-12.553338706493378,-1.0217124968767166,-9.852642565965652,-23.42769205570221
9,2020-07-05,80965.49476456225,902.7211172130113,314.3334341267434,422.362745506679,0.9640015959739685,0.0,0.9648950099945068,-138274.78885650635,-10726.169347763062,-10.924877971410751,0.0,-8.74020978808403,-19.665086269378662
10,2020-07-12,33718.709840987285,444.2220135721325,154.16950033958648,238.36422866442376,0.9627701044082642,0.0,0.9596320390701294,-57309.29374694824,-4883.996546268463,-9.657926857471466,0.0,-7.878287881612778,-17.536213994026184
11,2020-07-19,13932.093104490988,202.58486905715478,69.81234105775876,122.21561257162001,0.9616441130638123,0.0,0.9573226571083069,-23590.579628944397,-2130.2619576454163,-8.354506641626358,0.0,-6.8826086819171906,-15.237115323543549
12,2020-07-26,5738.800262630151,88.59184788618478,30.194416926221116,58.33889703894701,0.9562475681304932,0.0,0.9523335099220276,-9658.487141132355,-906.9552272558212,-6.9939590990543365,0.0,-5.7686083018779755,-12.762567400932312
13,2020-08-02,2364.5416032149096,38.062024905977346,12.7904008245451,26.49827553742324,0.9681223630905151,0.0,0.962904155254364,-3919.687122106552,-379.2402893304825,-5.521115660667419,0.0,-4.556841403245926,-10.077957063913345
14,2020-08-09,981.4249482095347,16.25434649534845,5.369993588363468,11.643036730940704,0.9625174403190613,0.0,0.9581156373023987,-1555.1455318927765,-154.23481352627277,-4.113656282424927,0.0,-3.385339677333832,-7.4989959597587585
15,2020-08-16,406.0119366177678,6.963967095260628,2.256171934107016,5.0069108328108,0.9684956669807434,0.0,0.9672846794128418,-573.7205501645803,-58.50250832736492,-2.869153395295143,0.0,-2.3242849856615067,-5.19343838095665
16,2020-08-23,167.70862190737353,2.999344163699707,0.9502348352596102,2.1255540159360025,0.9389682412147522,0.0,0.9318814873695374,-167.70862275734544,-17.579358536750078,-1.597774587571621,0.0,-1.2924391776323318,-2.890213765203953


==> data/ode/policy_120.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21980.615965348232,99.408907923409,33.96204775338052,50.61202792591414,0.02093643881380558,0.02636573649942875,0.02071712724864483,-114682.25717544556,-2257.349193096161,-479.13527488708496,-108.69431495666504,-370.2237606048584,-958.0533027648926
1,2020-05-10,10662.434209525469,68.88332266174079,23.505058750277563,35.494485060783624,0.04890497773885727,0.04766225814819336,0.043000102043151855,-92701.64370536804,-1494.2345023155212,-440.64488410949707,-94.89567756652832,-338.5415554046631,-874.082088470459
2,2020-05-17,5973.428413892543,41.71804670379297,14.21067568730824,23.990021180124298,0.05050494521856308,0.04846099764108658,0.042438916862010956,-82039.20722007751,-995.71093916893,-398.19254875183105,-81.4692497253418,-305.688214302063,-785.3499889373779
3,2020-05-24,3353.037273644237,22.74667252133321,7.7074570865734575,14.780300541135043,0.06128346547484398,0.06202906370162964,0.05220808461308479,-76065.7787322998,-714.2102718353271,-356.52241706848145,-68.23750972747803,-273.30002784729004,-698.0599403381348
4,2020-05-31,1985.0041465494141,12.372819454649555,4.1659898156122575,8.47207345158916,0.07423055171966553,0.08938075602054596,0.06563754379749298,-72712.74328231812,-561.6947263479233,-315.11549949645996,-55.10179042816162,-241.06013774871826,-611.277437210083
5,2020-06-07,1219.107265361672,6.89788645603624,2.3109492636091535,4.718879477787011,0.07075383514165878,0.09846659004688263,0.06428288668394089,-70727.74171829224,-477.91603952646255,-274.23460483551025,-42.24100112915039,-209.21432971954346,-525.6899356842041
6,2020-06-14,748.4869880195038,3.9957872364316205,1.3344150670643204,2.6373792607994324,0.07353642582893372,0.11308270692825317,0.06987889856100082,-69508.63599777222,-430.33841997385025,-233.6264133453369,-29.656810760498047,-177.619206905365,-440.9024238586426
7,2020-06-21,474.5893101847905,2.382234532326552,0.7942793957888952,1.5069535951005668,0.07303144782781601,0.1419164538383484,0.0836251750588417,-68760.15067100525,-402.32181549072266,-192.98653602600098,-17.233288288116455,-146.08155488967896,-356.3013792037964
8,2020-06-28,292.45876712231257,1.4478548251430978,0.482410600032306,0.8828421802228157,0.06650923937559128,0.15941795706748962,0.09134231507778168,-68285.56060791016,-385.45358926057816,-152.41111516952515,-5.097036957740784,-114.85164165496826,-272.3598003387451
9,2020-07-05,173.859214907774,0.900957907456214,0.30030641452935636,0.5300065491228401,0.11738250404596329,0.0,0.11829971522092819,-67993.10445785522,-375.0758618116379,-111.70473098754883,0.0,-84.00211334228516,-195.70685625076294
10,2020-07-12,139.51077146122407,0.5637643280223602,0.1885568554540006,0.3255205738936152,0.3661958873271942,0.0,0.35642343759536743,-67819.24366950989,-368.5763105750084,-71.77199125289917,0.0,-53.68795394897461,-125.45995712280273
11,2020-07-19,223.73746610808303,0.3612110342997158,0.1212146000870685,0.20273948793852195,0.823749303817749,0.0,0.8631551861763,-67679.73303794861,-364.4862771034241,-37.71597743034363,0.0,-27.288568019866943,-65.00454545021057
12,2020-07-26,619.040494485831,0.3133041309698265,0.10631509571729024,0.13695315110685968,0.9068419337272644,0.0,0.9183236360549927,-67455.99508285522,-361.492820084095,-18.401530385017395,0.0,-12.754419445991516,-31.15594983100891
13,2020-08-02,1776.7266139634157,0.5726500447820762,0.19786619638183425,0.13983606218824274,0.9237358570098877,0.0,0.9289985299110413,-66836.95316314697,-357.5032576918602,-12.217307835817337,0.0,-8.916479349136353,-21.13378793001175
14,2020-08-09,5154.945268200507,1.5499629294379949,0.5391904710852427,0.28191322269101954,0.9268031120300293,0.0,0.9288458824157715,-65060.22810935974,-347.6714715361595,-8.451459556818008,0.0,-6.309901177883148,-14.761361479759216
15,2020-08-16,15086.520468719376,4.46981972160161,1.5572739841387688,0.7672774338682826,0.9437059760093689,0.0,0.9473811388015747,-59905.28464317322,-319.6699917316437,-5.172596126794815,0.0,-3.9114315062761307,-9.084027260541916
16,2020-08-23,44818.76160819287,12.990061496912636,4.5271314827512725,2.2105322873098516,0.9521068930625916,0.0,0.9463626742362976,-44818.76194477081,-238.4307235479355,-2.288453094661236,0.0,-1.7771324142813683,-4.065585508942604


==> data/ode/policy_121.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21984.855693744263,99.408907923409,33.96204775338052,50.61202792591414,0.021102845668792725,0.026596039533615112,0.02087584137916565,-110307.01398849487,-2234.1734170913696,-480.81626892089844,-108.6794662475586,-371.3249683380127,-960.8207702636719
1,2020-05-10,10675.654181899008,68.88396840478887,23.505279341453935,35.49451222441526,0.049298543483018875,0.0482848659157753,0.04339749738574028,-88322.16262817383,-1471.0572361946106,-442.32897758483887,-94.88219261169434,-339.64502811431885,-876.8562316894531
2,2020-05-17,5987.652788122505,41.72691326159155,14.21370523475872,23.99106740301045,0.05035022646188736,0.04906367138028145,0.04248316213488579,-77646.5117931366,-972.4888205528259,-399.8882293701172,-81.46130561828613,-306.8005323410034,-788.1500720977783
3,2020-05-24,3360.9707802988123,22.766366248541736,7.714191561908417,14.784172369611156,0.06104950234293938,0.06275258213281631,0.052203692495822906,-71658.86163711548,-690.8435374498367,-358.2254409790039,-68.23819160461426,-274.4209051132202,-700.8845329284668
4,2020-05-31,1988.8389667604642,12.391311512967992,4.172308429281041,8.478125241672451,0.07345708459615707,0.08941756933927536,0.06508995592594147,-68297.89280891418,-538.1398648023605,-316.8105125427246,-55.111680030822754,-242.18204021453857,-614.1042232513428
5,2020-06-07,1219.825519912949,6.909981838758549,2.3150516936418377,4.7244517349584285,0.07075074315071106,0.09816101938486099,0.06417781859636307,-66309.05270576477,-454.2217403650284,-275.9097099304199,-42.257070541381836,-210.3285789489746,-528.4953594207764
6,2020-06-14,748.8676560210879,4.001180533346673,1.3362160524452815,2.641122893706898,0.07349952310323715,0.11242511123418808,0.06967277079820633,-65089.22576904297,-406.56741708517075,-235.28211116790771,-29.67154026031494,-178.7214756011963,-443.6751365661621
7,2020-06-21,474.57548040759866,2.3843267755606137,0.7949591670345433,1.5088559658205614,0.07309465110301971,0.1416299194097519,0.08359909057617188,-64340.35897254944,-378.52123379707336,-194.64174509048462,-17.241870164871216,-147.17906713485718,-359.06269550323486
8,2020-06-28,292.4037923797732,1.44875786140181,0.4827000446851903,0.8837053124790801,0.06630872935056686,0.15864227712154388,0.09111688286066055,-63865.7808303833,-361.640527844429,-154.0668249130249,-5.098809003829956,-115.9449815750122,-275.1106262207031
9,2020-07-05,173.4904881310067,0.901297223431103,0.30041305063149704,0.5303801374915181,0.11569572240114212,0.0,0.11669902503490448,-63573.37832450867,-351.2577712535858,-113.35861682891846,0.0,-85.09197235107422,-198.45058917999268
10,2020-07-12,136.39135544806777,0.5637047783827326,0.18853017800547892,0.32565547213939217,0.34287673234939575,0.0,0.33668845891952515,-63399.88708496094,-344.75717693567276,-73.3899712562561,0.0,-54.75085973739624,-128.14083099365234
11,2020-07-19,210.43889369742828,0.3600254610452243,0.12079994250316979,0.20265674140223017,0.807420015335083,0.0,0.8496116399765015,-63263.49377632141,-340.6723216176033,-38.86158466339111,0.0,-28.039664030075073,-66.90124273300171
12,2020-07-26,575.3844602123136,0.30420087026202935,0.10315396123348154,0.13584097694549355,0.9089794754981995,0.0,0.9198043942451477,-63053.05361747742,-337.7249836921692,-18.655160069465637,0.0,-12.92697787284851,-31.58213496208191
13,2020-08-02,1657.1147354119312,0.5371683173333881,0.18551053141059257,0.134584207747682,0.9247435927391052,0.0,0.9298690557479858,-62477.67210006714,-333.93990248441696,-12.096435576677322,0.0,-8.845213800668716,-20.94164788722992
14,2020-08-09,4814.045443929659,1.4437482039219756,0.5021629387391529,0.2640980991794013,0.9272586703300476,0.0,0.9291939735412598,-60820.55568695068,-324.7753158211708,-8.40325579047203,0.0,-6.279930472373962,-14.683185517787933
15,2020-08-16,14097.947377686462,4.170553967367586,1.452958204345296,0.7157221322845718,0.9438149333000183,0.0,0.9474608302116394,-56006.50906562805,-298.66471886634827,-5.158085748553276,0.0,-3.9032824337482452,-9.061367809772491
16,2020-08-23,41908.563149468,12.133709466875906,4.228653180964234,2.0637703062018047,0.9521176815032959,0.0,0.9463634490966797,-41908.56218338013,-222.80583158135414,-2.286890894174576,0.0,-1.7765359953045845,-4.063426703214645


==> data/ode/policy_122.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21929.033229243432,99.408907923409,33.96204775338052,50.61202792591414,0.019058266654610634,0.023258768022060394,0.018759218975901604,-105361.21129989624,-2202.8760612010956,-482.0045471191406,-109.02884483337402,-372.1146583557129,-963.1481170654297
1,2020-05-10,10555.468619849227,68.87563178064974,23.502431364715587,35.49415913391277,0.04737148806452751,0.046363890171051025,0.04197011515498161,-83432.17372894287,-1439.777910709381,-443.47925186157227,-95.21190643310547,-340.4043912887573,-879.0956497192383
2,2020-05-17,5892.005174676466,41.61989824226215,14.177147006814561,23.977844346431226,0.049065250903367996,0.04640273004770279,0.04118742048740387,-72876.70373916626,-941.7711198329926,-400.94995498657227,-81.75240516662598,-307.4972629547119,-790.1997089385986
3,2020-05-24,3292.388159009235,22.602015779544228,7.657886657838037,14.745712839335225,0.06035790964961052,0.06028364971280098,0.05135994777083397,-66984.70115661621,-661.5091115236282,-359.2128276824951,-68.49748611450195,-275.06988048553467,-702.7802467346191
4,2020-05-31,1944.055054246317,12.240273662071091,4.1205861930571555,8.427084511236261,0.07380504906177521,0.08791863918304443,0.06518740952014923,-63692.31343269348,-510.3132128715515,-317.75035858154297,-55.334134101867676,-242.79186725616455,-615.8763885498047
5,2020-06-07,1190.9436311680765,6.796277173203034,2.2762291415877454,4.6765509679770405,0.06958436965942383,0.09667665511369705,0.0632946714758873,-61748.260259628296,-427.61873453855515,-276.8359422683716,-42.449774742126465,-210.9212875366211,-530.2070140838623
6,2020-06-14,727.5672015032033,3.924450166267171,1.3101200011352463,2.6037608014043365,0.07228601723909378,0.11000281572341919,0.06823500990867615,-60557.31773376465,-380.8277100324631,-236.19298934936523,-29.84231472015381,-179.3013572692871,-445.3366756439209
7,2020-06-21,456.3630391358456,2.332253660073963,0.7773113330086603,1.4824220655931362,0.06854797899723053,0.13136190176010132,0.07866629213094711,-59829.747676849365,-353.35853695869446,-195.49787044525146,-17.385306358337402,-147.71894216537476,-360.60211658477783
8,2020-06-28,276.2660642700357,1.4112634984042982,0.47001150139119674,0.865250445851135,0.062017954885959625,0.14422471821308136,0.08544397354125977,-59373.38471412659,-336.8818014860153,-154.8054575920105,-5.1615214347839355,-116.38422012329102,-276.3511896133423
9,2020-07-05,163.28635519703676,0.8700604652465551,0.289844743863662,0.5167777967983437,0.11813943833112717,0.0,0.11987587809562683,-59097.11718559265,-326.8115967512131,-113.89985084533691,0.0,-85.35161018371582,-199.25146102905273
10,2020-07-12,128.3814734646876,0.5371061598423541,0.17945739162577837,0.31459711029033516,0.33243221044540405,0.0,0.32941392064094543,-58933.83026123047,-320.5811604857445,-73.86442422866821,0.0,-54.942286014556885,-128.8067102432251
11,2020-07-19,195.04898449764005,0.3411214473048143,0.1143409046423369,0.19385493801055192,0.8038972020149231,0.0,0.8479556441307068,-58805.447816848755,-316.70495867729187,-39.202773571014404,0.0,-28.187596797943115,-67.39037036895752
12,2020-07-26,532.9865595179581,0.28540044870656334,0.09670283663954349,0.1288515663856612,0.9107833504676819,0.0,0.921156644821167,-58610.39757728577,-313.9253333210945,-18.66503357887268,0.0,-12.907810509204865,-31.572842597961426
13,2020-08-02,1538.3509618966636,0.4984491872916933,0.17208569317001052,0.12600326288724178,0.9250710606575012,0.0,0.9302055835723877,-58077.41284370422,-310.4018419981003,-12.049698829650879,0.0,-8.812528848648071,-20.86222767829895
14,2020-08-09,4472.607503207357,1.3389219383162674,0.4656669684617232,0.24518546025593072,0.9278843402862549,0.0,0.929804801940918,-56539.06464576721,-301.90540477633476,-8.407893776893616,0.0,-6.278212368488312,-14.686106145381927
15,2020-08-16,13110.743277442685,3.8723392460103665,1.3490445903982402,0.6642643041238445,0.9438790678977966,0.0,0.9476031064987183,-52066.45727157593,-277.67062187194824,-5.182051658630371,0.0,-3.9164751768112183,-9.09852683544159
16,2020-08-23,38955.71239987867,11.277943262849874,3.930403160930049,1.9172364953742396,0.9499140977859497,0.0,0.9443610310554504,-38955.71231842041,-207.18779414892197,-2.3270487785339355,0.0,-1.8031137064099312,-4.130162298679352


==> data/ode/policy_123.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21951.303863111592,99.408907923409,33.96204775338052,50.61202792591414,0.019922103732824326,0.024478446692228317,0.019603345543146133,-93433.40396881104,-2138.623893260956,-486.77425384521484,-109.03453826904297,-376.6077995300293,-972.4165916442871
1,2020-05-10,10595.277050973717,68.87902792585386,23.503592184009516,35.494302404313686,0.04733220115303993,0.04663414880633354,0.042091574519872665,-71482.09810256958,-1375.5184412002563,-448.26502799987793,-95.22479057312012,-344.9096202850342,-888.3994102478027
2,2020-05-17,5903.32584339258,41.66202813251447,14.191554180231215,23.983157131487395,0.04718466103076935,0.04644225537776947,0.04032564163208008,-60886.818170547485,-877.2861957550049,-405.75733184814453,-81.77687644958496,-312.0210647583008,-799.555253982544
3,2020-05-24,3287.9251531404007,22.650256412831396,7.674472907079823,14.75924638184973,0.05913456529378891,0.06184772029519081,0.05113186687231064,-54983.49070549011,-596.5544283390045,-363.9849901199341,-68.52459907531738,-279.5841932296753,-712.0937347412109
4,2020-05-31,1938.5056113631144,12.25646735139119,4.126159643004834,8.439436055160009,0.0714028850197792,0.08825895190238953,0.0636148676276207,-51695.56736946106,-445.0664669275284,-322.4526643753052,-55.37095546722412,-247.28643894195557,-625.1100063323975
5,2020-06-07,1183.3562013719784,6.792060617777893,2.274681108765329,4.681373700600267,0.06973543018102646,0.09600673615932465,0.06309656798839569,-49757.06338882446,-362.34669387340546,-281.46328926086426,-42.5014066696167,-215.38934707641602,-539.3539905548096
6,2020-06-14,723.2163639795908,3.911399922271041,1.3055249125373807,2.6027637438743874,0.07233516126871109,0.1083652451634407,0.06780439615249634,-48573.70853424072,-315.64846634864807,-240.76251983642578,-29.892995357513428,-183.7361216545105,-454.39162254333496
7,2020-06-21,452.9979486275988,2.320331521125724,0.773145083314716,1.4787109051092133,0.06905018538236618,0.12938520312309265,0.07837167382240295,-47850.49259662628,-288.30353170633316,-200.07240772247314,-17.42124915122986,-152.1439790725708,-369.6376085281372
8,2020-06-28,274.1449250007572,1.4033225082008676,0.46726623843138215,0.861600533272513,0.06202487275004387,0.1431458592414856,0.08545619994401932,-47397.494316101074,-271.91685512661934,-159.39074754714966,-5.172957181930542,-120.79688310623169,-285.36057472229004
9,2020-07-05,161.26910353283165,0.8647669371818982,0.2880349373440298,0.5140556991287555,0.11310005933046341,0.0,0.11427363008260727,-47123.34871292114,-261.9061805307865,-118.49825382232666,0.0,-89.75892066955566,-208.2571506500244
10,2020-07-12,119.45709172227362,0.5334096820573266,0.17819480159350057,0.31271683769770775,0.2682172358036041,0.0,0.2734886407852173,-46962.07940578461,-255.71592152118683,-78.37032675743103,0.0,-59.27037000656128,-137.64069080352783
11,2020-07-19,159.73129143516417,0.33569299441592065,0.11246863081568409,0.19230309356430553,0.7480959892272949,0.0,0.766897439956665,-46842.62275695801,-251.87896564602852,-42.39737391471863,0.0,-31.610792875289917,-74.00816679000854
12,2020-07-26,412.6347866231372,0.2606194266687037,0.08810089207968297,0.12513345915307983,0.9193772077560425,0.0,0.9242381453514099,-46682.89124965668,-249.2353320121765,-19.203199446201324,0.0,-14.084187150001526,-33.28738808631897
13,2020-08-02,1208.7696621475188,0.401139871659279,0.1381227027577913,0.11141586070884166,0.9311097264289856,0.0,0.9351422190666199,-46270.257234573364,-246.26828730106354,-11.331671476364136,0.0,-8.447200059890747,-19.778871536254883
14,2020-08-09,3542.0215610893792,1.0461512474807542,0.36354166539326943,0.19602188088432435,0.9314324259757996,0.0,0.9325417876243591,-45061.4869594574,-239.60983380675316,-8.018738031387329,0.0,-6.043213605880737,-14.061951637268066
15,2020-08-16,10428.219916497852,3.0514449173704974,1.062883980559173,0.5224264790354053,0.9451952576637268,0.0,0.9485320448875427,-41519.466042518616,-220.57395428419113,-5.010607093572617,0.0,-3.816486895084381,-8.827093243598938
16,2020-08-23,31091.24534175782,8.946440897039373,3.1177645302251236,1.5161349554529107,0.9515386819839478,0.0,0.9457054734230042,-31091.246008872986,-164.77610915899277,-2.268003858625889,0.0,-1.768731139600277,-4.036734998226166


==> data/ode/policy_124.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21917.675879091534,99.408907923409,33.96204775338052,50.61202792591414,0.01870458759367466,0.022432614117860794,0.01832706481218338,-85558.61115455627,-2091.1994576454163,-489.6476745605469,-109.48326110839844,-379.7322988510132,-978.8632392883301
1,2020-05-10,10486.92425812807,68.87402474964128,23.501883153201778,35.494090300073616,0.043368201702833176,0.04200062155723572,0.038886260241270065,-63640.934228897095,-1328.1047344207764,-451.1157989501953,-95.66145896911621,-348.015832901001,-894.7931289672852
2,2020-05-17,5763.544560012655,41.5924045943613,14.167783127635857,23.9749912288691,0.04343988001346588,0.0415530763566494,0.03745604678988457,-53154.00958061218,-830.2213996648788,-408.50324630737305,-82.16958999633789,-315.0560140609741,-805.7289123535156
3,2020-05-24,3169.1388809461496,22.48265287943817,7.617220188929221,14.72780365190609,0.05464719235897064,0.055397771298885345,0.04759341478347778,-47390.466928482056,-550.6783723831177,-366.55945777893066,-68.8506555557251,-282.5141429901123,-717.9242610931396
4,2020-05-31,1850.0239181226061,12.051355180569619,4.0560140347337,8.383230082183,0.07131806015968323,0.08672897517681122,0.0638512596487999,-44221.32968902588,-401.0257124900818,-324.84679222106934,-55.61882495880127,-250.10783672332764,-630.5734634399414
5,2020-06-07,1130.3747980989137,6.601675897985493,2.2096354401106795,4.615461417453147,0.06879565864801407,0.09460730850696564,0.0623185858130455,-42371.30582332611,-320.1794624328613,-283.7388753890991,-42.68705368041992,-218.14234256744385,-544.5683002471924
6,2020-06-14,688.0187745422882,3.7686435773065448,1.256818445820742,2.5419616048520854,0.0714278519153595,0.10624483972787857,0.06686274707317352,-41240.93055725098,-275.0294841825962,-243.01512241363525,-30.05660057067871,-186.47987842559814,-459.55162048339844
7,2020-06-21,427.16949311157805,2.2245411289154604,0.7405536582867784,1.431750110043834,0.06539307534694672,0.11934003978967667,0.07382695376873016,-40552.911162376404,-248.76145645976067,-202.28071212768555,-17.55955696105957,-154.85610961914062,-374.69639778137207
8,2020-06-28,254.5164417961205,1.3396774431762388,0.44568337959422144,0.8286073719579234,0.058704689145088196,0.1316027194261551,0.0808958187699318,-40125.74255466461,-233.08970034122467,-161.50472164154053,-5.233834981918335,-123.42281341552734,-290.1613712310791
9,2020-07-05,148.84557100155507,0.818947105285216,0.2725312917275773,0.4913072056066318,0.11149242520332336,0.0,0.11307653039693832,-39871.224761009216,-223.57091307640076,-120.45421600341797,0.0,-92.22785234451294,-212.68208026885986
10,2020-07-12,108.55500474934524,0.49941463484897564,0.16663627395157213,0.2964084326540177,0.25063708424568176,0.0,0.2554531693458557,-39722.38004207611,-217.7455648779869,-80.2083969116211,0.0,-61.62983179092407,-141.83824062347412
11,2020-07-19,140.3585068310349,0.31139492190228407,0.10418620237959313,0.18051365730862523,0.749576210975647,0.0,0.7362359762191772,-39613.82508277893,-214.1723968088627,-43.86686086654663,0.0,-33.68730545043945,-77.55416631698608
12,2020-07-26,357.74198500184866,0.23604420892020309,0.07965992367342963,0.11593871874248107,0.9096695780754089,0.0,0.915276825428009,-39473.4650850296,-211.74825727939606,-20.251813530921936,0.0,-15.36979079246521,-35.62160134315491
13,2020-08-02,1036.1418733835453,0.3517745389122563,0.1209399529216497,0.10024212622435184,0.9249417781829834,0.0,0.9306407570838928,-39115.723967552185,-209.11753177642822,-12.237975001335144,0.0,-9.004878997802734,-21.24285250902176
14,2020-08-09,3013.452993394283,0.9031501601683932,0.31372440822299125,0.17109317446350059,0.9267939925193787,0.0,0.928993284702301,-38079.580664634705,-203.342754393816,-8.5648313164711,0.0,-6.361258774995804,-14.926089346408844
15,2020-08-16,8829.173142878892,2.6085933173647184,0.9085827090604556,0.449099276393332,0.9430221319198608,0.0,0.9470661282539368,-35066.12777709961,-187.0197057723999,-5.314325541257858,0.0,-3.9956148713827133,-9.309940040111542
16,2020-08-23,26236.95318235409,7.595892669753627,2.647094816364341,1.2919551805283522,0.9467407464981079,0.0,0.9416127800941467,-26236.95433139801,-139.54313471913338,-2.413167804479599,0.0,-1.856924220919609,-4.270092025399208


==> data/ode/policy_125.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21940.73068615845,99.408907923409,33.96204775338052,50.61202792591414,0.01958022080361843,0.02359796315431595,0.019277194514870644,-75513.23175430298,-2037.1425151824951,-495.7361698150635,-109.64200973510742,-385.6191635131836,-990.997314453125
1,2020-05-10,10522.310947779042,68.87765717816019,23.503131015960413,35.49424587220081,0.04285860434174538,0.04185681790113449,0.03862719237804413,-53572.49975204468,-1274.0400433540344,-457.22055435180664,-95.82707405090332,-353.9163112640381,-906.9639205932617
2,2020-05-17,5761.789580900586,41.63610993938841,14.182786300563304,23.98064888193372,0.04098488390445709,0.04103050008416176,0.036178722977638245,-43050.190806388855,-775.9188860654831,-414.6212100982666,-82.34392166137695,-320.9717273712158,-817.9368019104004
3,2020-05-24,3146.8393578041287,22.521517186676547,7.630638917522099,14.74068710303449,0.05144384503364563,0.054539166390895844,0.04579852521419525,-37288.400530815125,-495.94223499298096,-372.61955738067627,-69.02096748352051,-288.40692043304443,-730.0473690032959
4,2020-05-31,1818.4821972353093,12.048463538434385,4.055066788955519,8.391846408588172,0.06586215645074844,0.08211514353752136,0.059815648943185806,-34141.56138896942,-346.14212810993195,-330.78575134277344,-55.78007698059082,-255.95026016235352,-642.516040802002
5,2020-06-07,1099.1932797023037,6.567689601182582,2.1979356184022136,4.6132310612374345,0.06873857229948044,0.09339696913957596,0.06228373199701309,-32323.08030128479,-265.50523936748505,-289.49596881866455,-42.81452178955078,-223.89225959777832,-556.2027454376221
6,2020-06-14,670.2580972762953,3.716879922661496,1.239039245143852,2.5303846784891237,0.07130254805088043,0.10445151478052139,0.06644339114427567,-31223.8872051239,-220.78078240156174,-248.6325740814209,-30.139901638031006,-192.15019941329956,-470.9226608276367
7,2020-06-21,414.80014463588304,2.178637453369741,0.7247969637049395,1.4157792199864911,0.0650533065199852,0.11520101875066757,0.07251869142055511,-30553.629994392395,-194.98547539114952,-207.89406299591064,-17.622580528259277,-160.519540309906,-386.03618144989014
8,2020-06-28,246.24879303984926,1.3080196887230544,0.4348567918858282,0.8142522963295926,0.05824180319905281,0.12878622114658356,0.08021599054336548,-30138.829350471497,-179.6671748161316,-167.10819005966187,-5.258156061172485,-129.05912399291992,-301.42548084259033
9,2020-07-05,143.3269350105984,0.7973975696465407,0.2651981161182225,0.48059471759524824,0.10682309418916702,0.0,0.107981838285923,-29892.581701278687,-170.38775607943535,-126.04005336761475,0.0,-97.8285551071167,-223.86860847473145
10,2020-07-12,100.09140451143321,0.48472998132811557,0.16163532557437135,0.2888815451092379,0.21354052424430847,0.0,0.2101009041070938,-29749.253392219543,-164.725910872221,-85.69589853286743,0.0,-67.14439392089844,-152.8402805328369
11,2020-07-19,116.64964082646475,0.29954008278742333,0.10013082551591297,0.1751775069249733,0.693085253238678,0.0,0.6586133241653442,-29649.16229248047,-161.27090901136398,-48.551565408706665,0.0,-38.456666469573975,-87.00822591781616
12,2020-07-26,273.8683046031947,0.21527300302797656,0.07246518221906066,0.1106264539635895,0.8802266120910645,0.0,0.8761197328567505,-29532.51302242279,-158.9946262538433,-22.954167425632477,0.0,-18.14742535352707,-41.10158979892731
13,2020-08-02,772.1574514079985,0.28655132397631794,0.09821909346882124,0.08916599997888826,0.9293763637542725,0.0,0.9359267950057983,-29258.644580841064,-156.75220638513565,-12.965166568756104,0.0,-9.706863760948181,-22.672027349472046
14,2020-08-09,2260.4846056613023,0.683253254835045,0.23705305649415728,0.1358945036655175,0.9258471727371216,0.0,0.9279627799987793,-28486.48726940155,-152.29249373078346,-8.627143502235413,0.0,-6.372321397066116,-14.99946415424347
15,2020-08-16,6612.0235559439025,1.9533028165118993,0.6801615149709539,0.33888077551789497,0.941215455532074,0.0,0.9457172751426697,-26226.001977920532,-140.06485231220722,-5.471028387546539,0.0,-4.095042124390602,-9.566070139408112
16,2020-08-23,19613.98009743655,5.69242509966038,1.9836536330333334,0.9687895752461991,0.944063127040863,0.0,0.9394514560699463,-19613.979756832123,-104.48634624481201,-2.511289529502392,0.0,-1.916171982884407,-4.427461326122284


==> data/ode/policy_126.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21989.06483853099,99.408907923409,33.96204775338052,50.61202792591414,0.021386465057730675,0.026170525699853897,0.021232565864920616,-67730.37314414978,-1999.586820602417,-504.5022964477539,-109.61593627929688,-390.20352363586426,-1004.3216705322266
1,2020-05-10,10621.716170260072,68.88516074649347,23.50570554609516,35.4945666292509,0.04389272630214691,0.043635569512844086,0.039662253111600876,-45741.307735443115,-1236.468106508255,-466.02025032043457,-95.81615447998047,-358.5286855697632,-920.365047454834
2,2020-05-17,5831.567287475278,41.730657953651985,14.21519564241362,23.992516795305036,0.041635338217020035,0.04228143393993378,0.03699430078268051,-35119.590163230896,-737.8457486629486,-423.4868049621582,-82.36454010009766,-325.6378650665283,-831.4891815185547
3,2020-05-24,3186.4181622205942,22.654380962201657,7.676243502001247,14.773481486583139,0.04924037307500839,0.05603576451539993,0.045016393065452576,-29288.023710250854,-456.7059129476547,-381.52480125427246,-69.06385898590088,-293.1060552597046,-743.6946868896484
4,2020-05-31,1829.417710475056,12.159211837264595,4.093047012580971,8.432297707696168,0.06235559284687042,0.07947783917188644,0.05707300081849098,-26101.607084274292,-305.74867501854897,-339.6685600280762,-55.84256172180176,-260.6555938720703,-656.1666965484619
5,2020-06-07,1098.4587073231087,6.631907243726429,2.21986040849534,4.647022253993096,0.06916195154190063,0.09299657493829727,0.06254732608795166,-24272.188544273376,-224.31407123804092,-298.2599973678589,-42.874460220336914,-228.5447120666504,-569.6791172027588
6,2020-06-14,671.4195347234345,3.7393095471042734,1.24658508408878,2.5506724648183265,0.07138510048389435,0.10313823074102402,0.06634482741355896,-23173.730075359344,-179.22436818480492,-257.3172092437744,-30.17712116241455,-196.75414562225342,-484.2484474182129
7,2020-06-21,415.0781242864905,2.184817253541878,0.7267734222425295,1.4246502929696265,0.06590744853019714,0.11364220827817917,0.07214982807636261,-22502.310574054718,-153.32535840570927,-216.5926694869995,-17.649717330932617,-165.12866020202637,-399.37102794647217
8,2020-06-28,246.58828633092344,1.310673541385862,0.4356813333055186,0.8176493143023289,0.059037331491708755,0.12970991432666779,0.08078384399414062,-22087.232768535614,-137.9719004034996,-175.82637071609497,-5.266429781913757,-133.66248607635498,-314.7552728652954
9,2020-07-05,143.1558940189134,0.79879630891926,0.26563349346189435,0.481947541999807,0.10283936560153961,0.0,0.10331292450428009,-21840.643882751465,-128.67559678852558,-134.79629755020142,0.0,-102.43417024612427,-237.23046779632568
10,2020-07-12,95.97429512141389,0.485679851488176,0.1619386161003387,0.28951921226719585,0.17867246270179749,0.0,0.16971541941165924,-21697.48842716217,-123.00326488912106,-94.40058469772339,0.0,-71.69607877731323,-166.09666347503662
11,2020-07-19,97.45749535522191,0.2983240970043955,0.09969180578632497,0.17537198226761247,0.5687219500541687,0.0,0.5608548521995544,-21601.514518260956,-119.54854242503643,-56.51402473449707,0.0,-42.34381020069122,-98.85783195495605
12,2020-07-26,204.37657269123883,0.20392439852941532,0.06850416052358933,0.10931946776315202,0.8811267018318176,0.0,0.912009596824646,-21504.056453704834,-117.32958257198334,-27.74105668067932,0.0,-19.854813814163208,-47.59587347507477
13,2020-08-02,586.4776947255159,0.23197293022194093,0.07926273402678138,0.08168123517552439,0.9162923693656921,0.0,0.9255011081695557,-21299.679577350616,-115.38471095263958,-14.616158604621887,0.0,-10.01272052526474,-24.628880620002747
14,2020-08-09,1678.6578898767038,0.5211614511549281,0.1807128688756765,0.108824284482438,0.9086151123046875,0.0,0.9143028259277344,-20713.20116519928,-111.9513064622879,-10.059811174869537,0.0,-7.231968641281128,-17.291779816150665
15,2020-08-16,4822.13499495048,1.4694570194730334,0.5116279440896219,0.25827125607125057,0.9364334940910339,0.0,0.9424678087234497,-19034.543633461,-102.69992053508759,-6.254306435585022,0.0,-4.556416347622871,-10.810722410678864
16,2020-08-23,14212.408389374657,4.191742532946801,1.460678936918426,0.7214436394470047,0.9367572665214539,0.0,0.9336438775062561,-14212.408661842346,-76.3080082833767,-2.769085392355919,0.0,-2.0637668669223785,-4.832852259278297


==> data/ode/policy_127.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21997.535639319423,99.408907923409,33.96204775338052,50.61202792591414,0.02170671708881855,0.026607874780893326,0.021577095612883568,-66338.74177932739,-1992.5117492675781,-506.26726150512695,-109.62803840637207,-391.19529724121094,-1007.0905685424805
1,2020-05-10,10638.114501711985,68.88648483734494,23.506160072009703,35.4946232338541,0.04398699477314949,0.0438527837395668,0.03977647051215172,-44341.203570365906,-1229.3900549411774,-467.79117584228516,-95.83084106445312,-359.52539443969727,-923.1473922729492
2,2020-05-17,5841.564070047636,41.74718042539557,14.220862214352703,23.994604859501877,0.04169000685214996,0.0424182154238224,0.03709350898861885,-33703.08876037598,-730.6796312332153,-425.26774406433105,-82.38408088684082,-326.6430854797363,-834.2948913574219
3,2020-05-24,3192.5068094208546,22.675753641392433,7.683587478917497,14.779017917373439,0.04921327903866768,0.056126270443201065,0.045061543583869934,-27861.523628234863,-449.3454098701477,-383.3094120025635,-69.08605098724365,-294.11511421203613,-746.5105533599854
4,2020-05-31,1831.877792193205,12.175823480251404,4.098748109477811,8.438709808016743,0.061939653009176254,0.07874517887830734,0.05668205767869949,-24669.015407562256,-298.2100285589695,-341.4543390274048,-55.86650371551514,-261.66746616363525,-658.9882850646973
5,2020-06-07,1098.4713530671143,6.642580229580843,2.2235100589608527,4.652290070342723,0.06912390887737274,0.09275306761264801,0.06252364069223404,-22837.138175964355,-216.65140986442566,-300.03769397735596,-42.894978523254395,-229.55212593078613,-572.4847793579102
6,2020-06-14,671.4219413577812,3.7440616673771503,1.2482043337895186,2.554100740463988,0.07135125994682312,0.10283362865447998,0.06631482392549515,-21738.66629600525,-171.49385064840317,-259.0839624404907,-30.1904559135437,-197.7537989616394,-487.0282173156738
7,2020-06-21,414.86074766976526,2.186340018500398,0.7272836241415067,1.4263610453963604,0.06590357422828674,0.1130010187625885,0.07187487930059433,-21067.243814468384,-145.57011425495148,-218.35811138153076,-17.659437656402588,-166.12765789031982,-402.1451950073242
8,2020-06-28,246.32088999677217,1.31107085396232,0.4358088542416936,0.8183493504125565,0.059061914682388306,0.12949585914611816,0.08064064383506775,-20652.38356590271,-130.2092894911766,-177.59116888046265,-5.270078182220459,-134.65720415115356,-317.51842498779297
9,2020-07-05,142.90841340311454,0.7986677082760189,0.2655843078069843,0.48216529264556285,0.10216329991817474,0.0,0.10252346098423004,-20406.06290102005,-120.91237120330334,-136.56173944473267,0.0,-103.42170000076294,-239.9834156036377
10,2020-07-12,95.29342969378922,0.48536552358972496,0.16182658112080062,0.28951653632352115,0.17381057143211365,0.0,0.16547024250030518,-20263.154804706573,-115.2424793690443,-96.15446329116821,0.0,-72.66979217529297,-168.82424354553223
11,2020-07-19,94.02151056450384,0.2977680427432853,0.09949727146708619,0.1752658092230101,0.5366016626358032,0.0,0.5355550646781921,-20167.861878871918,-111.79178953170776,-58.16138982772827,0.0,-43.24190020561218,-101.40328407287598
12,2020-07-26,190.48800984810805,0.20208464365008885,0.06786566508821239,0.10902901972530046,0.8786556124687195,0.0,0.9134232401847839,-20073.840022087097,-109.58343744277954,-28.673219680786133,0.0,-20.310130715370178,-48.98335337638855
13,2020-08-02,547.3040436356969,0.22165735720006738,0.07568244052193361,0.08031485985900814,0.9153928756713867,0.0,0.9246658086776733,-19883.352518081665,-107.69256390631199,-14.688539505004883,0.0,-9.993288666009903,-24.681828916072845
14,2020-08-09,1565.5987771961663,0.48744252875669425,0.168974898950506,0.10341439657975401,0.9090591669082642,0.0,0.9147276878356934,-19336.047768592834,-104.46617379784584,-10.052967071533203,0.0,-7.228308916091919,-17.281275987625122
15,2020-08-16,4500.51988925293,1.3705977437349757,0.4771744300324154,0.24159112365678903,0.9366388916969299,0.0,0.9426206350326538,-17770.448327064514,-95.83222679793835,-6.232780963182449,0.0,-4.542422667145729,-10.775204002857208
16,2020-08-23,13269.927534979259,3.9105661898506807,1.3626734866078256,0.6731100242872071,0.9368684887886047,0.0,0.9337157607078552,-13269.928097724915,-71.21514994651079,-2.762383781373501,0.0,-2.0601222291588783,-4.822506010532379


==> data/ode/policy_128.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,21988.329176313826,99.408907923409,33.96204775338052,50.61202792591414,0.021381191909313202,0.026033896952867508,0.021226732060313225,-65145.0514793396,-1984.2901825904846,-507.2256565093994,-109.81669425964355,-391.7980194091797,-1008.8403701782227
1,2020-05-10,10610.430941549668,68.88512454231171,23.5056953884732,35.49456544889395,0.0430690199136734,0.04277068376541138,0.0390373095870018,-43156.72218799591,-1221.1713939905167,-468.74351501464844,-96.01611137390137,-360.1231098175049,-924.882698059082
2,2020-05-17,5807.967725538561,41.72849222185417,14.214481811781809,23.992390400010287,0.04078351706266403,0.04133426025509834,0.03640658035874367,-32546.29075527191,-722.5553691387177,-426.1946678161621,-82.55830764770508,-327.22322940826416,-835.9762191772461
3,2020-05-24,3164.4314369558997,22.633857038130028,7.669272754039842,14.770906460994803,0.04812983423471451,0.05467284098267555,0.04420579969882965,-26738.321781158447,-441.52550399303436,-384.1958522796631,-69.24502372741699,-294.6706533432007,-748.1115818023682
4,2020-05-31,1808.5169872972328,12.12604149102763,4.081718354514442,8.42477811528242,0.06057785451412201,0.07665710151195526,0.055615294724702835,-23573.891818523407,-290.84013774991035,-342.2971487045288,-56.00797653198242,-262.1968746185303,-660.5020523071289
5,2020-06-07,1079.276356318558,6.596887930965916,2.2078955761638,4.636301489907382,0.06769978255033493,0.09030157327651978,0.0614173598587513,-21765.3751373291,-209.7320556640625,-300.82712173461914,-43.01220893859863,-230.0489902496338,-573.888349533081
6,2020-06-14,656.6871552196098,3.7053205117493397,1.234997497936525,2.538992042541043,0.07023307681083679,0.1006803810596466,0.06549765914678574,-20686.09893321991,-164.9666577577591,-259.8116636276245,-30.276169776916504,-198.2133150100708,-488.3011817932129
7,2020-06-21,404.0287317400944,2.15478537469471,0.7165491786068487,1.4133068504254689,0.06471706181764603,0.11003559082746506,0.07047785073518753,-20029.41220998764,-139.36792500317097,-219.02809143066406,-17.712422609329224,-166.55309200286865,-403.2936096191406
8,2020-06-28,238.8534053544572,1.2867046812762255,0.4275318087466376,0.8076918239618769,0.05810762941837311,0.12640169262886047,0.07929769903421402,-19625.383615493774,-124.26424771547318,-178.20985317230225,-5.287959575653076,-135.04592180252075,-318.5437202453613
9,2020-07-05,138.35205047599447,0.7803607827405243,0.25936919879973047,0.4738553356704166,0.10178861021995544,0.0,0.1023014634847641,-19386.52992248535,-115.16223661601543,-137.13160753250122,0.0,-103.76307964324951,-240.89467525482178
10,2020-07-12,92.16624951528502,0.47222449818410556,0.15735009219486779,0.28324996204819286,0.17276161909103394,0.0,0.1643257886171341,-19248.178601264954,-109.63598266243935,-96.69207334518433,0.0,-72.98083305358887,-169.67289447784424
11,2020-07-19,90.27357078289788,0.28891695638473647,0.0964805614504831,0.17076797980611258,0.5282702445983887,0.0,0.5288392305374146,-19156.011939048767,-106.28458112478256,-58.66905450820923,0.0,-43.531426787376404,-102.20047235488892
12,2020-07-26,181.15672452522267,0.1955426064090051,0.06563289952528037,0.10587839568925947,0.8772029876708984,0.0,0.9131161570549011,-19065.7377243042,-104.14496064186096,-28.999823331832886,0.0,-20.481029152870178,-49.480849504470825
13,2020-08-02,520.2269911237818,0.21235201093183612,0.07247500765277622,0.07758020603528587,0.9149181246757507,0.0,0.9243101477622986,-18884.581327438354,-102.32497937977314,-14.776712656021118,0.0,-10.028114914894104,-24.804827570915222
14,2020-08-09,1487.493594868356,0.46385742758045095,0.16077842885318244,0.0988929702190624,0.9088766574859619,0.0,0.9146251678466797,-18364.354968070984,-99.2496870458126,-10.095402598381042,0.0,-7.251971960067749,-17.34737455844879
15,2020-08-16,4275.442272204033,1.3025468065718928,0.45346948616547894,0.22984544809402724,0.9364808797836304,0.0,0.9425219893455505,-16876.861453056335,-91.04191325604916,-6.259645521640778,0.0,-4.557550325989723,-10.81719622015953
16,2020-08-23,12601.41864373711,3.7152816049004205,1.2946163613800135,0.6396429979616403,0.9360737204551697,0.0,0.9330604076385498,-12601.418793201447,-67.65248719602823,-2.781454101204872,0.0,-2.0716672763228416,-4.853121191263199


==> data/ode/policy_129.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22020.813956565413,99.408907923409,33.96204775338052,50.61202792591414,0.02261357009410858,0.027716049924492836,0.022538920864462852,-61363.112926483154,-1965.7701253890991,-512.592887878418,-109.85103607177734,-395.7350969314575,-1018.1791305541992
1,2020-05-10,10676.251626954181,68.8901916396155,23.507434121097898,35.494781771115285,0.0436720997095108,0.04384218901395798,0.03966035321354866,-39342.29612350464,-1202.6403844356537,-474.13363456726074,-96.06037139892578,-364.0789985656738,-934.2730522155762
2,2020-05-17,5853.707015465407,41.792247832839635,14.236340299680213,24.00040036933447,0.04132192209362984,0.042384691536426544,0.03700483217835426,-28666.046261787415,-703.6860287189484,-431.62784576416016,-82.62265205383301,-331.21418952941895,-845.4647064208984
3,2020-05-24,3196.257016139396,22.721570248676596,7.699390604800534,14.79281496071727,0.04859289526939392,0.055799711495637894,0.044740837067365646,-22812.339663505554,-421.8810424208641,-389.6552085876465,-69.32456016540527,-298.6830711364746,-757.6628684997559
4,2020-05-31,1826.145747345814,12.200249282225867,4.107155797949601,8.45158638346927,0.05948547273874283,0.07467366009950638,0.05450591817498207,-19616.082310676575,-270.43068781495094,-347.77987003326416,-56.10307216644287,-266.2295341491699,-670.1125144958496
5,2020-06-07,1084.1646741976147,6.650635743779423,2.2262543640285104,4.6600469613770645,0.06672173738479614,0.08804347366094589,0.060566049069166183,-17789.936065673828,-188.73434513807297,-306.30273818969727,-43.10535430908203,-234.0773582458496,-583.4854602813721
6,2020-06-14,657.545265689725,3.7359074604740976,1.245420311025715,2.5563318035262776,0.06970534473657608,0.09887820482254028,0.06497391313314438,-16705.770790576935,-143.5883343219757,-265.242862701416,-30.34076452255249,-202.20892429351807,-497.7925777435303
7,2020-06-21,403.6515180970164,2.168068355292027,0.7210498705570755,1.423597530644385,0.06478283554315567,0.10812109708786011,0.06975644081830978,-16048.2257604599,-117.80261062085629,-224.4260549545288,-17.748920917510986,-170.5256462097168,-412.7006530761719
8,2020-06-28,238.2302791349648,1.2912353053829615,0.42904130843819827,0.8127183821210208,0.05805244296789169,0.1235259398818016,0.07808592170476913,-15644.574165344238,-102.62683033943176,-183.59694480895996,-5.299360156059265,-138.99900913238525,-327.89533138275146
9,2020-07-05,137.6073021908378,0.7812348975667625,0.2596364139191475,0.47587038922799046,0.09983928501605988,0.0,0.1000366359949112,-15406.343340873718,-93.50471198558807,-142.52066612243652,0.0,-107.6858639717102,-250.20654201507568
10,2020-07-12,90.18165890319506,0.47167040733676613,0.1571330492249925,0.2838088489410669,0.15746568143367767,0.0,0.15111254155635834,-15268.735587596893,-87.9791472107172,-102.04509496688843,0.0,-76.84870958328247,-178.8938045501709
11,2020-07-19,80.60644185327692,0.2873937274026875,0.09593875903794104,0.17065849098800528,0.4384981393814087,0.0,0.4383654296398163,-15178.553760051727,-84.6379529684782,-63.6918842792511,0.0,-47.16801047325134,-110.85989475250244
12,2020-07-26,143.08751416750601,0.1902074675068921,0.06377513995096235,0.10509499320074053,0.8487923741340637,0.0,0.8939219117164612,-15097.947418689728,-82.52883329987526,-31.980857253074646,0.0,-22.572913765907288,-54.553771018981934
13,2020-08-02,405.7039011012821,0.18415322163919945,0.06265822027290154,0.07373489667422825,0.9208123683929443,0.0,0.9291641116142273,-14954.860508441925,-80.85947483778,-14.958533644676208,0.0,-10.07743924856186,-25.03597140312195
14,2020-08-09,1171.3588065555232,0.36714253976587036,0.1270807480936461,0.08369570003629834,0.9138876795768738,0.0,0.9184380173683167,-14549.15702342987,-78.36486212909222,-9.665700793266296,0.0,-6.994915008544922,-16.66061580181122
15,2020-08-16,3384.3905124103185,1.0206704759670517,0.35521302320719755,0.18198772862655782,0.937228262424469,0.0,0.9429901242256165,-13377.797603607178,-71.93283177912235,-6.071554869413376,0.0,-4.4495780020952225,-10.521132498979568
16,2020-08-23,9993.40708902436,2.931827086380886,1.021525334801971,0.5035653728531881,0.9377294778823853,0.0,0.9343938827514648,-9993.407130241394,-53.52111533284187,-2.733560837805271,0.0,-2.044573239982128,-4.778134077787399


==> data/ode/policy_13.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,50197.403029095396,99.408907923409,33.96204775338052,50.61202792591414,0.9633466601371765,0.8066481351852417,0.9357142448425293,-7825343.322753906,-132655.09605407715,-64.49214220046997,-26.62238359451294,-53.45579385757446,-144.57032680511475
1,2020-05-10,202215.08069362177,72.81701662714705,24.85990053374109,35.65697092999511,0.9093925356864929,0.7977929711341858,0.9280979633331299,-7775145.721435547,-131883.61167907715,-43.44909489154816,-17.41249442100525,-34.851521253585815,-95.71312069892883
2,2020-05-17,653097.04421211,137.8928441635408,47.31959642885091,33.445204963304775,0.8528603911399841,0.7684071660041809,0.8749203085899353,-7572930.908203125,-130973.55842590332,-40.91641008853912,-14.741089344024658,-32.61744678020477,-88.27495574951172
3,2020-05-24,1519132.3451395815,459.5208297108926,158.34100450863056,75.7140136056706,0.7628113031387329,0.7435067296028137,0.7815955877304077,-6919834.136962891,-128242.2924041748,-36.44750118255615,-12.104578018188477,-29.76008951663971,-78.31217646598816
4,2020-05-31,2021817.5202984076,1333.035980417531,460.4738680334879,226.57519156402662,0.693414568901062,0.7111843228340149,0.6680334210395813,-5400701.904296875,-119749.71771240234,-30.75329065322876,-9.825302958488464,-25.801828503608704,-66.3804292678833
5,2020-06-07,1551563.8403220105,2633.6927230258993,912.611932901131,533.1081958906528,0.7667186856269836,0.6418494582176208,0.7024982571601868,-3378884.1247558594,-100163.37394714355,-24.944214522838593,-8.127813935279846,-21.229150891304016,-54.30118441581726
6,2020-06-14,924607.6332710924,3153.0651110353783,1095.1467079644574,820.4752170248869,0.9263961315155029,0.7045726180076599,0.889719545841217,-1827320.0988769531,-71508.08334350586,-19.56566870212555,-6.226232051849365,-16.378560662269592,-42.17046499252319
7,2020-06-21,501446.2669571709,2580.6471375827655,897.8232779872205,845.8525639899002,0.9247528910636902,0.7833835482597351,0.927639901638031,-902712.4404907227,-44281.69250488281,-15.776525437831879,-3.6259758472442627,-12.541356682777405,-31.94386065006256
8,2020-06-28,229842.05030796136,1727.8513151808895,602.3223794129333,667.3189264113269,0.9554111361503601,0.7124570608139038,0.9615805149078369,-401266.1933898926,-24545.35484313965,-13.677075505256653,-1.0368525236845016,-10.540228337049484,-25.254157185554504
9,2020-07-05,98213.44366954156,993.257386025919,346.0606056665089,444.3839427727125,0.9633665680885315,0.0,0.9650112986564636,-171424.12662506104,-12361.063957214355,-11.694902181625366,0.0,-9.154348075389862,-20.849251747131348
10,2020-07-12,42241.92547004721,507.2120499068508,176.34513491210075,259.93772703938345,0.9595436453819275,0.0,0.9577381014823914,-73210.68048477173,-5804.904103279114,-10.29161512851715,0.0,-8.211656659841537,-18.503272533416748
11,2020-07-19,17948.061184806353,239.1326032162651,82.68262645950658,137.69160514432727,0.9609760642051697,0.0,0.9573265314102173,-30968.758463859558,-2604.0124893188477,-8.949364721775055,0.0,-7.213126868009567,-16.162492334842682
12,2020-07-26,7607.273544174837,107.63970943706391,36.87768538440733,67.73239968791215,0.9535166025161743,0.0,0.9500207304954529,-13020.697236061096,-1136.5893483161926,-7.532244920730591,0.0,-6.086143106222153,-13.618388772010803
13,2020-08-02,3216.5864066703616,47.4498993911945,16.06538383272249,31.639297044955477,0.9641228318214417,0.0,0.9592005610466003,-5413.423106074333,-485.89304089546204,-6.024163216352463,0.0,-4.864636063575745,-10.888800024986267
14,2020-08-09,1369.5870904080184,20.736451259981234,6.922431786384476,14.27954968564012,0.958746612071991,0.0,0.9547509551048279,-2196.836844086647,-201.40532404184341,-4.517778381705284,0.0,-3.63069586455822,-8.148474246263504
15,2020-08-16,581.1708915644813,9.067386980963285,2.9788241370710087,6.301829229554569,0.9630029797554016,0.0,0.9627423286437988,-827.2496983408928,-77.61780172586441,-3.148901090025902,0.0,-2.4877088144421577,-5.6366100907325745
16,2020-08-23,246.07876608021616,3.9772461602786455,1.2832124951297403,2.7438475491577017,0.936327338218689,0.0,0.9302291870117188,-246.0787771269679,-23.621602449566126,-1.7320070415735245,0.0,-1.3653873465955257,-3.0973942950367928


==> data/ode/policy_130.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22007.90263731801,99.408907923409,33.96204775338052,50.61202792591414,0.022148307412862778,0.026953136548399925,0.022036975249648094,-60873.329639434814,-1961.2029194831848,-512.7940654754639,-110.02643585205078,-395.8399772644043,-1018.6604499816895
1,2020-05-10,10642.010323450973,68.88825088790492,23.50677008576688,35.49469914436166,0.04276566579937935,0.042725980281829834,0.03891447186470032,-38865.429162979126,-1198.0774253606796,-474.32618141174316,-96.23126983642578,-364.17667865753174,-934.734058380127
2,2020-05-17,5817.151053881957,41.76639622786645,14.227501961895388,23.99727240983193,0.04043971747159958,0.041276976466178894,0.03631134331226349,-28223.419189453125,-699.2559134960175,-431.7915439605713,-82.78075218200684,-331.29119873046875,-845.8634376525879
3,2020-05-24,3166.6627562435315,22.671531426503563,7.682273768204082,14.782421428476047,0.04755415767431259,0.054336681962013245,0.04389817267656326,-22406.26811981201,-417.8342595696449,-389.77909088134766,-69.46696281433105,-298.7351894378662,-757.9812049865723
4,2020-05-31,1802.7424971721775,12.145165574483398,4.0883052529012875,8.435294709933205,0.05838793143630028,0.07305460423231125,0.05367527902126312,-19239.605963230133,-266.895592212677,-347.8614807128906,-56.22767925262451,-266.255521774292,-670.3446388244629
5,2020-06-07,1066.2963833183312,6.6021550352356,2.2096884896287388,4.642369187830693,0.06552910059690475,0.08612071722745895,0.0596502348780632,-17436.863481998444,-185.6856420636177,-306.3368797302246,-43.20833683013916,-234.07433032989502,-583.619499206543
6,2020-06-14,643.9923884975142,3.6968975405510704,1.2321221175648231,2.540355182658078,0.068447045981884,0.09665001183748245,0.06395074725151062,-16370.567679405212,-140.9444399178028,-265.2261734008789,-30.41905403137207,-202.17580795288086,-497.8209972381592
7,2020-06-21,393.5110449495696,2.1378910413974594,0.7107856009589621,1.4104516205572002,0.06361977756023407,0.105521559715271,0.06851492822170258,-15726.575255393982,-115.47630652785301,-224.35483932495117,-17.798253297805786,-170.45917510986328,-412.612247467041
8,2020-06-28,231.36018558336946,1.2683140418043806,0.42125824938626455,0.8024055771998879,0.05710552632808685,0.12076058238744736,0.07685154676437378,-15333.063900470734,-100.5434338003397,-183.47123861312866,-5.315089225769043,-138.89392614364624,-327.68025398254395
9,2020-07-05,133.44425750341907,0.7641158048502442,0.25382675271111504,0.46798859191639697,0.09962788969278336,0.0,0.09994516521692276,-15101.704001426697,-91.60417132079601,-142.3467993736267,0.0,-107.53796100616455,-249.8847484588623
10,2020-07-12,87.64537431235658,0.45949507319202143,0.1529877377057149,0.2779358363809117,0.15989993512630463,0.0,0.15301118791103363,-14968.259632587433,-86.21223270893097,-101.8420934677124,0.0,-76.67438387870789,-178.51645946502686
11,2020-07-19,78.7906503892882,0.2793420089902288,0.09319656056418552,0.16648818895267314,0.4404841363430023,0.0,0.44138646125793457,-14880.61398267746,-82.96235464513302,-63.52721452713013,0.0,-47.01795279979706,-110.54515838623047
12,2020-07-26,140.300090768651,0.1851457270293046,0.0620538506194576,0.10229813403869856,0.8500736951828003,0.0,0.8949593305587769,-14801.82260274887,-80.91174997389317,-31.913530826568604,0.0,-22.502177953720093,-54.415708780288696
13,2020-08-02,398.0963173221244,0.18005800322972534,0.06126102275976931,0.07184328753199733,0.9204118847846985,0.0,0.928848147392273,-14661.522209644318,-79.2828667908907,-14.964644610881805,0.0,-10.08015125989914,-25.044795870780945
14,2020-08-09,1148.713185194225,0.36007423481061174,0.12463580641739531,0.08187587604331259,0.9135400652885437,0.0,0.9181708097457886,-14263.425767421722,-76.83845236897469,-9.6967414021492,0.0,-7.013323158025742,-16.710063815116882
15,2020-08-16,3317.932422529033,1.001257521925212,0.34845900592455725,0.17846529884268858,0.9371597766876221,0.0,0.9429453611373901,-13114.71313238144,-70.52840664982796,-6.0859087854623795,0.0,-4.457913339138031,-10.54382175207138
16,2020-08-23,9796.780374261405,2.874764296139409,1.001644982197277,0.493854163062986,0.9376095533370972,0.0,0.9342986345291138,-9796.780347824097,-52.47230641543865,-2.7376972138881683,0.0,-2.0469414070248604,-4.784638807177544


==> data/ode/policy_131.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22065.66438687149,99.408907923409,33.96204775338052,50.61202792591414,0.02436583675444126,0.02990601398050785,0.024352112784981728,-55578.63116264343,-1936.0621273517609,-522.8557586669922,-110.1258659362793,-404.31365966796875,-1037.295150756836
1,2020-05-10,10760.938463000275,68.89726617999682,23.509862583049856,35.495083212179814,0.04393227770924568,0.04478806257247925,0.04015101492404938,-33512.96782493591,-1172.9171872138977,-484.4290256500244,-96.34810447692871,-372.6835250854492,-953.4605979919434
2,2020-05-17,5903.108701436184,41.880295223147854,14.266545281962607,24.011537806924558,0.04158540070056915,0.043452195823192596,0.037586748600006104,-22752.028703689575,-673.4924018383026,-441.973352432251,-82.93391227722168,-339.86189365386963,-864.7690773010254
3,2020-05-24,3228.3981087314314,22.83120611716842,7.737098939838908,14.82187955031739,0.048553451895713806,0.05671389773488045,0.045057717710733414,-16848.92028570175,-390.67182689905167,-400.0133514404297,-69.65019226074219,-307.3495864868164,-777.0130157470703
4,2020-05-31,1836.8669605970208,12.283908198996349,4.135863574779445,8.484435259629807,0.056086450815200806,0.06897572427988052,0.051396552473306656,-13620.522618293762,-238.32028731703758,-358.1453323364258,-56.44326210021973,-274.91307258605957,-689.5015716552734
5,2020-06-07,1074.0899084632692,6.705098014578356,2.244856710427707,4.686825980813063,0.06297799199819565,0.08096405863761902,0.05734608322381973,-11783.656477928162,-155.99497593939304,-316.6059970855713,-43.42026710510254,-242.72403717041016,-602.7502536773682
6,2020-06-14,642.8219056545058,3.755253339332628,1.2520194038036243,2.5733031196996947,0.06639953702688217,0.09188521653413773,0.06199856474995613,-10709.566622972488,-110.52352376282215,-275.3923177719116,-30.569164752960205,-210.75010299682617,-516.7115688323975
7,2020-06-21,390.1689499508502,2.160942087322535,0.7185957529027105,1.4297892716318308,0.06346973776817322,0.10172149538993835,0.06714959442615509,-10066.744685173035,-84.7105123102665,-234.42096710205078,-17.88015842437744,-178.96257638931274,-431.26368522644043
8,2020-06-28,228.88405339176825,1.2729053813816142,0.4227543650870246,0.811114127870399,0.05773293972015381,0.11583541333675385,0.07523354142904282,-9676.575660705566,-69.67207882553339,-193.48506927490234,-5.337548851966858,-147.34163284301758,-346.1642265319824
9,2020-07-05,131.62176182614348,0.762020106960442,0.2530492687414487,0.47057953434648625,0.09683346003293991,0.0,0.09642455726861954,-9447.691589593887,-60.73251832276583,-152.37077474594116,0.0,-115.93782901763916,-268.30859184265137
10,2020-07-12,83.85514517057163,0.45620963844387474,0.15181241833852838,0.2778836625332033,0.13035550713539124,0.0,0.12770122289657593,-9316.069632768631,-55.36931101232767,-111.83279752731323,0.0,-84.99436378479004,-196.82716131210327
11,2020-07-19,63.662885892990744,0.27553477808140303,0.09185895517695467,0.165573207317586,0.28693512082099915,0.0,0.28867655992507935,-9232.214838266373,-52.15225741267204,-72.90462851524353,0.0,-54.91080284118652,-127.81543731689453
12,2020-07-26,88.09095735514711,0.17539694489735771,0.058666096450363234,0.10050995982735907,0.7684173583984375,0.0,0.8027986288070679,-9168.551862239838,-50.16239359974861,-37.71314024925232,0.0,-27.729153633117676,-65.44229388237
13,2020-08-02,235.08404985707602,0.13968561497592455,0.047213419746814214,0.06574895280877834,0.9347056150436401,0.0,0.9364210963249207,-9080.460667610168,-48.76322578638792,-15.367208421230316,0.0,-11.009661108255386,-26.376870274543762
14,2020-08-09,696.9160944774048,0.22396791295822105,0.07718063461984907,0.06026277734109829,0.9312103986740112,0.0,0.9321849942207336,-8845.376968383789,-47.13286180049181,-8.292914181947708,0.0,-6.247898191213608,-14.540812373161316
15,2020-08-16,2051.7534347640903,0.5994479638501917,0.20836491818969502,0.11046624945043645,0.9410766959190369,0.0,0.9454628825187683,-8148.46083521843,-43.34535915404558,-5.369944125413895,0.0,-4.039853811264038,-9.409797191619873
16,2020-08-23,6096.7075683047005,1.7586441839451445,0.6125890407295747,0.2998747637091106,0.943015456199646,0.0,0.9385768175125122,-6096.707656979561,-32.3879299685359,-2.541017159819603,0.0,-1.9383106380701065,-4.4793277978897095


==> data/ode/policy_132.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22566.93105417199,99.408907923409,33.96204775338052,50.61202792591414,0.04406936466693878,0.05823882296681404,0.04202035069465637,-49580.14488220215,-1935.5100393295288,-603.8055419921875,-110.7901668548584,-469.86680030822754,-1184.462547302246
1,2020-05-10,11833.330080298852,68.97165752359697,23.535196052184965,35.49818114014016,0.0556931346654892,0.06105658411979675,0.051705777645111084,-27013.21244239807,-1172.204613685608,-565.744686126709,-97.1792984008789,-438.4900093078613,-1101.4140129089355
2,2020-05-17,6674.6419243125565,42.85040539811426,14.597371180717106,24.130028610075232,0.04868999868631363,0.05333268642425537,0.04474234580993652,-15179.8814535141,-667.7073985338211,-524.015998840332,-84.09270286560059,-406.18653297424316,-1014.2952919006348
3,2020-05-24,3676.7421236081427,24.268132849193123,8.229669775874747,15.16552351146319,0.04442337527871132,0.048995256423950195,0.04152541607618332,-8505.240082740784,-372.56941199302673,-482.50064849853516,-71.00440979003906,-374.0142583847046,-927.519416809082
4,2020-05-31,2022.2010834241228,13.510340620486224,4.556518546116954,8.92261005609813,0.04341943934559822,0.04917630925774574,0.041355349123477936,-4828.498512506485,-207.52305164933205,-440.75536727905273,-57.84014701843262,-341.6823148727417,-840.2778625488281
5,2020-06-07,1119.4534800677939,7.487149134407046,2.512581557003899,5.066037433449244,0.044889241456985474,0.05313434451818466,0.043643366545438766,-2806.297317147255,-116.01188220083714,-398.8978624343872,-44.64838981628418,-309.2973470687866,-752.8436183929443
6,2020-06-14,629.3379712132155,4.1442147388625346,1.3845844692028235,2.8271333387169832,0.049425143748521805,0.06285643577575684,0.04994042217731476,-1686.8438571691513,-65.40512666106224,-357.0500135421753,-31.484670639038086,-276.9483804702759,-665.4830932617188
7,2020-06-21,362.7601053048129,2.301469255232028,0.7659524222860956,1.5662789252545415,0.05369909480214119,0.0754282996058464,0.05802598595619202,-1057.5057938694954,-37.38731611520052,-315.32747745513916,-18.411431312561035,-244.73750591278076,-578.4764289855957
8,2020-06-28,207.07256201747805,1.291631430143842,0.4285430763986062,0.8678859154345596,0.05472429841756821,0.08751464635133743,0.06587497889995575,-694.7456859052181,-21.766205318272114,-273.80120754241943,-5.490754246711731,-212.7668857574463,-492.0588493347168
9,2020-07-05,116.51706953448593,0.7372927996564801,0.24415697794726451,0.4845673317837661,0.08364379405975342,0.0,0.0725746601819992,-487.6730963587761,-12.929276563227177,-232.40363597869873,0.0,-181.0672163963318,-413.47084045410156
10,2020-07-12,68.6783746698784,0.4251341156137972,0.14083690899162915,0.2740297640549152,0.08274857699871063,0.0,0.07563275098800659,-371.15602754056454,-7.8517390647903085,-191.56575202941895,0.0,-149.61695671081543,-341.18268489837646
11,2020-07-19,40.33205278079549,0.24687267678750036,0.08181394464970408,0.15665589693574017,0.08870969712734222,0.0,0.09061289578676224,-302.4776466190815,-4.915607860311866,-151.444673538208,0.0,-118.34157705307007,-269.7862148284912
12,2020-07-26,25.590178959726472,0.14457379229449202,0.047939080356102545,0.09050903653451323,0.16121141612529755,0.0,0.15150251984596252,-262.1455816552043,-3.2015706528909504,-111.41103506088257,0.0,-87.33919262886047,-198.7502098083496
13,2020-08-02,17.33219990141515,0.08568456633194912,0.028449879950736015,0.05283196772411508,0.08686408400535583,0.0,0.09524746239185333,-236.55539844185114,-2.1928940259385854,-72.86450862884521,0.0,-57.49553442001343,-130.3600311279297
14,2020-08-09,17.516976824132144,0.05438133136919187,0.018128201005098495,0.031560970654657725,0.8137935400009155,0.0,0.7640501856803894,-219.2232059314847,-1.5757542860228568,-34.78534519672394,0.0,-28.042683005332947,-62.828028202056885
15,2020-08-16,50.2345558435336,0.03574153218590712,0.011975454517674596,0.019670249770753385,0.9538920521736145,0.0,0.9645974040031433,-201.70623902231455,-1.1761661153286695,-8.21639969944954,0.0,-6.998550146818161,-15.2149498462677
16,2020-08-23,151.471677746551,0.04781199425954682,0.016357114485049045,0.014989695254105607,0.919658899307251,0.0,0.916308581829071,-151.47167723625898,-0.8117235120153055,-2.6485754176974297,0.0,-1.8819963559508324,-4.530571773648262


==> data/ode/policy_133.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22563.764991853182,99.408907923409,33.96204775338052,50.61202792591414,0.04421618580818176,0.05767690762877464,0.041771695017814636,-49453.95290851593,-1934.1182708740234,-609.6687316894531,-110.91470718383789,-473.6605167388916,-1194.2440032958984
1,2020-05-10,11821.706632576024,68.97132877702161,23.53507616784391,35.49816059146297,0.05525791645050049,0.060339223593473434,0.05149806663393974,-26890.188455581665,-1170.8135157823563,-571.6105937957764,-97.30052947998047,-442.28014945983887,-1111.1913681030273
2,2020-05-17,6659.304685262876,42.845644487483725,14.595708433309792,24.129362917533648,0.04837808012962341,0.0529090017080307,0.04471813887357712,-15068.480372428894,-666.3396954536438,-529.8775672912598,-84.20515060424805,-409.96880531311035,-1024.051570892334
3,2020-05-24,3664.9668335046154,24.25313829383233,8.224625174762151,15.16302643792401,0.043997786939144135,0.04836972802877426,0.04129678010940552,-8409.176766872406,-371.2988644838333,-488.3452892303467,-71.10849380493164,-377.79200077056885,-937.2458457946777
4,2020-05-31,2012.0665007587086,13.490652842894043,4.549865251350738,8.917624359231008,0.04272541403770447,0.04819012060761452,0.04090464860200882,-4744.210094213486,-206.4252458512783,-446.58398628234863,-57.93701648712158,-345.4561233520508,-849.9772071838379
5,2020-06-07,1110.9011810864176,7.468428322315398,2.506228145008394,5.059856754912884,0.04400481656193733,0.05185159668326378,0.04306839033961296,-2732.1435511112213,-115.09543284773827,-404.70261573791504,-44.73428249359131,-313.05999755859375,-762.4969482421875
6,2020-06-14,622.3864190283639,4.127667912849515,1.3789637698564172,2.8209920322255475,0.04814597964286804,0.06093759462237358,0.049096304923295975,-1621.2422400712967,-64.65292535722256,-362.82052993774414,-31.554932594299316,-280.69374561309814,-675.0692367553711
7,2020-06-21,356.9928846422263,2.287489315275512,0.7612040231948842,1.560740880634627,0.05212417244911194,0.07266148924827576,0.05675491318106651,-998.8557547330856,-36.776731722056866,-321.05159759521484,-18.459954261779785,-248.45926761627197,-587.9708766937256
8,2020-06-28,202.78994493991195,1.2800664989609807,0.42461732410941216,0.8631494722327542,0.05325201153755188,0.08415725827217102,0.06436394155025482,-641.8629083782434,-21.273489110171795,-279.46345806121826,-5.5074650049209595,-216.4536952972412,-501.4246463775635
9,2020-07-05,113.66969630809035,0.727770934921949,0.24092367783611646,0.4806103587780904,0.08189628273248672,0.0,0.07036185264587402,-439.07295912504196,-12.533855624496937,-237.998366355896,0.0,-184.70728397369385,-422.70565032958984
10,2020-07-12,66.62682480091462,0.4177135631546671,0.1383046951168641,0.2707938140518251,0.08035808056592941,0.0,0.07255908101797104,-325.40326938033104,-7.534555625170469,-197.090482711792,0.0,-153.19559574127197,-350.28607845306396
11,2020-07-19,38.766180989245186,0.2414045755918154,0.07994333752886384,0.1541320025806199,0.0838664248585701,0.0,0.08439391851425171,-258.7764523923397,-4.6573212603107095,-156.88058137893677,0.0,-121.83282375335693,-278.71339321136475
12,2020-07-26,24.28383532985754,0.1405753879647874,0.046569930004771845,0.08861449524829812,0.1563778519630432,0.0,0.148048996925354,-220.01026663929224,-2.9863734380342066,-116.6966199874878,0.0,-90.68149924278259,-207.37810134887695
13,2020-08-02,16.04916905752907,0.08257694339353107,0.02738386827890573,0.05141014926048268,0.06506003439426422,0.0,0.07186418026685715,-195.72642631828785,-2.010124735534191,-77.93779969215393,0.0,-60.66672205924988,-138.6045217514038
14,2020-08-09,16.025343604473164,0.05181465143732342,0.01724706238754905,0.030453407506089387,0.8464503884315491,0.0,0.7993989586830139,-179.67724706977606,-1.4190150250215083,-39.333897829055786,0.0,-30.81347346305847,-70.14737129211426
15,2020-08-16,44.642648567358265,0.03314962073024915,0.011082168351188661,0.018716582933751124,0.8227789402008057,0.0,0.8537315130233765,-163.65190967917442,-1.0433765419293195,-12.813816964626312,0.0,-9.814411401748657,-22.62822836637497
16,2020-08-23,119.00926892836287,0.044386961857014864,0.015173479185134857,0.01401431524959851,0.9366632699966431,0.0,0.9329757690429688,-119.00926474481821,-0.7060184725560248,-5.6575823575258255,0.0,-3.812701255083084,-9.47028398513794


==> data/ode/policy_134.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22562.158539521522,99.408907923409,33.96204775338052,50.61202792591414,0.04482731968164444,0.05667772516608238,0.041346628218889236,-49269.03247833252,-1932.3287904262543,-622.6680278778076,-111.18741035461426,-484.8611831665039,-1218.7166213989258
1,2020-05-10,11811.184802578879,68.97138915073374,23.53507469467645,35.49814525681281,0.05489332973957062,0.05840907618403435,0.05155710503458977,-26706.87437057495,-1169.0239608287811,-584.6211910247803,-97.56735801696777,-453.474760055542,-1135.6633186340332
2,2020-05-17,6642.0918947026075,42.84664712331027,14.595939677808056,24.1291604251813,0.04803619161248207,0.05237625166773796,0.044956274330616,-14895.690977573395,-664.5450741052628,-542.8969860076904,-84.45253372192383,-421.15588188171387,-1048.5054016113281
3,2020-05-24,3652.8756426986656,24.24666200732117,8.222702312386044,15.162667203539304,0.04351191222667694,0.0476481169462204,0.04143218696117401,-8253.59895825386,-369.52462047338486,-501.3490676879883,-71.33705615997314,-388.98348808288574,-961.6696357727051
4,2020-05-31,2001.087763259202,13.475193052589029,4.54485267583692,8.915167285606328,0.041615474969148636,0.0466110035777092,0.04047003760933876,-4600.723460316658,-204.76387813687325,-459.56997871398926,-58.156843185424805,-356.6540002822876,-874.3808746337891
5,2020-06-07,1099.535644374424,7.451193235148523,2.500489984687033,5.05528213620473,0.042027778923511505,0.04910290613770485,0.04203558713197708,-2599.6357202529907,-113.5912723839283,-417.6555633544922,-44.93881702423096,-324.25408363342285,-786.8484973907471
6,2020-06-14,610.9469525080494,4.1101592950851735,1.3730770795611191,2.8154865768890183,0.044946298003196716,0.056128695607185364,0.046873390674591064,-1500.099990516901,-63.311122357845306,-375.70860385894775,-31.730432510375977,-291.8642997741699,-699.3033409118652
7,2020-06-21,345.8850452901097,2.2695651208812784,0.7551473931855364,1.5548324151275263,0.047915004193782806,0.06542086601257324,0.05323442816734314,-889.1530334949493,-35.60123033821583,-333.83021354675293,-18.58496904373169,-259.5776319503784,-611.9928359985352
8,2020-06-28,193.79946795357682,1.261915213306297,0.41846384355647226,0.857017474944539,0.04878370091319084,0.07477004081010818,0.059746768325567245,-543.2679317891598,-20.267576910555363,-292.08295345306396,-5.551230311393738,-227.47809886932373,-525.1122951507568
9,2020-07-05,107.32695587152557,0.7102682951017194,0.23497385174808066,0.474435543548419,0.0764121413230896,0.0,0.06392429023981094,-349.4684584438801,-11.695625726133585,-250.42831897735596,0.0,-195.59671878814697,-446.02503776550293
10,2020-07-12,61.944213768365444,0.4025583416144714,0.1331179765962893,0.26494005478172905,0.07459311187267303,0.0,0.0650758445262909,-242.14149452745914,-6.849461351521313,-209.30557250976562,0.0,-163.90269994735718,-373.20828437805176
11,2020-07-19,35.330689383583376,0.22945170075740223,0.07584128059715385,0.1490680686853096,0.07429789751768112,0.0,0.07143548876047134,-180.19728595390916,-4.097533819731325,-168.84987354278564,0.0,-132.30711221694946,-301.15699768066406
12,2020-07-26,21.01086321796174,0.1316267051601024,0.04349761007535824,0.0845546350411092,0.11509890854358673,0.0,0.11436000466346741,-144.86659783869982,-2.522470895200968,-128.34290266036987,0.0,-100.8246660232544,-229.16758060455322
13,2020-08-02,13.196270527027082,0.07571164340523875,0.025025391726709697,0.04828732764609986,0.08709178119897842,0.0,0.08450247347354889,-123.85573936626315,-1.6181838873308152,-88.58039379119873,0.0,-70.076984167099,-158.6573839187622
14,2020-08-09,13.38640895266144,0.0452379079047366,0.0149849916679037,0.027896705955491086,0.7987335324287415,0.0,0.7537685632705688,-110.65946891903877,-1.0893301805481315,-49.33581054210663,0.0,-39.74415063858032,-89.07996416091919
15,2020-08-16,31.242373490866157,0.028258865868859746,0.009398127883779974,0.016535231853993672,0.6272770166397095,0.0,0.6294592618942261,-97.27305732667446,-0.7674125663470477,-22.49433398246765,0.0,-18.343032896518707,-40.83736538887024
16,2020-08-23,66.03068315073324,0.035619423329622736,0.012136539619883917,0.01190223263052451,0.9412826299667358,0.0,0.9285762906074524,-66.03068322874606,-0.48757730837678537,-10.5265311896801,0.0,-8.260386437177658,-18.786917626857758


==> data/ode/policy_135.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22557.942240013377,99.408907923409,33.96204775338052,50.61202792591414,0.044858284294605255,0.056216709315776825,0.04107041656970978,-49150.91395378113,-1930.9133291244507,-629.8425197601318,-111.28327369689941,-489.64195251464844,-1230.7677268981934
1,2020-05-10,11798.630055411923,68.97081200204705,23.534869860136162,35.49811543870729,0.054603930562734604,0.05765081197023392,0.05138486996293068,-26592.97287464142,-1167.609840631485,-591.7962551116943,-97.66050338745117,-458.25157165527344,-1147.7083206176758
2,2020-05-17,6627.6629925030575,42.83901657601644,14.593286766231795,24.128135201616082,0.04775713011622429,0.051981400698423386,0.044843051582574844,-14794.343709945679,-663.1703674793243,-550.0674247741699,-84.53746795654297,-425.92477798461914,-1060.529613494873
3,2020-05-24,3641.9655462204682,24.230716638995986,8.217308343700127,15.15949245529502,0.04320289194583893,0.0472177192568779,0.04130770266056061,-8166.681230068207,-368.2674467563629,-508.5068702697754,-71.4134693145752,-393.74725818634033,-973.6675262451172
4,2020-05-31,1992.772722573398,13.45599801496253,4.538347651548654,8.909911138374799,0.04113592952489853,0.0459536537528038,0.0402052141726017,-4524.71524477005,-203.67883145809174,-466.7147636413574,-58.22741508483887,-361.41357421875,-886.3556861877441
5,2020-06-07,1093.0407793670893,7.434031238763268,2.494659128735141,5.049259184868389,0.041427094489336014,0.048249341547489166,0.04168131947517395,-2531.9423526525497,-112.67776601016521,-424.7833728790283,-45.00191688537598,-329.0071964263916,-798.7924575805664
6,2020-06-14,605.857545890176,4.09625216134385,1.3683536897915065,2.8099171960439797,0.04400447756052017,0.05470569431781769,0.04617929831147194,-1438.901573419571,-62.54109553992748,-382.81283378601074,-31.783065795898438,-296.6068983078003,-711.2027645111084
7,2020-06-21,341.66343529774167,2.2586517651461007,0.7514436445813653,1.5501746841103963,0.04665205627679825,0.06328372657299042,0.052137404680252075,-833.0440148711205,-34.94521137326956,-340.9014701843262,-18.62222194671631,-264.3031120300293,-623.826789855957
8,2020-06-28,190.55049862626765,1.2532414559841611,0.4155216494368329,0.8532768295870262,0.04700077697634697,0.07141990959644318,0.05781000852584839,-491.38059839606285,-19.701265264302492,-299.10664558410645,-5.5643534660339355,-232.17406272888184,-536.845064163208
9,2020-07-05,105.0167056141945,0.7032007852565253,0.2325747372639242,0.4714293184372417,0.07448048889636993,0.0,0.06184854358434677,-300.83011370152235,-11.201684828847647,-257.38673210144043,0.0,-200.24333000183105,-457.6300621032715
10,2020-07-12,60.32846183395304,0.3968407827433421,0.1311657875137124,0.2624962089557907,0.07294189184904099,0.0,0.06304294615983963,-195.81341184675694,-6.414598319679499,-216.1827564239502,0.0,-168.4815526008606,-384.66432094573975
11,2020-07-19,34.235156035167165,0.22510339624789638,0.07435286234054941,0.1471174506664955,0.07185732573270798,0.0,0.06823234260082245,-135.48494316637516,-3.7089968100190163,-175.64722299575806,0.0,-136.8160843849182,-312.4633312225342
12,2020-07-26,20.06496826237708,0.12853042747219753,0.0424376362665784,0.08307090907354114,0.1031227558851242,0.0,0.10429508239030838,-101.24978143721819,-2.167905040550977,-135.0529670715332,0.0,-105.247962474823,-240.30094146728516
13,2020-08-02,12.82921425891982,0.07351178627202683,0.02427224944762772,0.04720867536064797,0.1329284906387329,0.0,0.1235518604516983,-81.18480909615755,-1.2875301763415337,-95.0074851512909,0.0,-74.29416179656982,-169.3016529083252
14,2020-08-09,9.234209420828847,0.04340040773672792,0.014355112861085477,0.02708422988676348,0.23646512627601624,0.0,0.22642424702644348,-68.3555961586535,-0.7773689867462963,-56.303566694259644,0.0,-44.31934952735901,-100.62291622161865
15,2020-08-16,13.429792762093712,0.02718695276765578,0.009030456802501216,0.01598600633458047,0.9839943647384644,0.0,0.9764410257339478,-59.121387312188745,-0.46688506699865684,-20.262783765792847,0.0,-16.18373841047287,-36.446523666381836
16,2020-08-23,45.6915935803263,0.020407205888818704,0.006852132799053046,0.010105850375411474,0.9883728623390198,0.0,0.9815280437469482,-45.691593550145626,-0.25693940187920816,-0.6198246031999588,0.0,-0.7232705131173134,-1.3430951163172722


==> data/ode/policy_136.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22553.349276223395,99.408907923409,33.96204775338052,50.61202792591414,0.044875845313072205,0.05574283376336098,0.04077482596039772,-49061.134457588196,-1929.7128915786743,-634.0627670288086,-111.38261795043945,-492.7101135253906,-1238.1555557250977
1,2020-05-10,11785.34817293263,68.97016941394838,23.53464221615605,35.49808270518898,0.054309748113155365,0.056903015822172165,0.051201675087213516,-26507.78591632843,-1166.410818696022,-596.0168361663818,-97.7570629119873,-461.31553649902344,-1155.0894737243652
2,2020-05-17,6612.7388015524775,42.83056718113144,14.59034941363595,24.127004044399357,0.0474952831864357,0.05147087574005127,0.044737618416547775,-14722.438156604767,-662.0152294635773,-554.2829513549805,-84.62577819824219,-428.9802551269531,-1067.8890228271484
3,2020-05-24,3630.5764746599016,24.21372005643846,8.211548257791922,15.156037542261087,0.042879585176706314,0.04676457494497299,0.04116130247712135,-8109.699189662933,-367.2395646572113,-512.709903717041,-71.49266242980957,-396.7974662780762,-981.0000419616699
4,2020-05-31,1984.0901255355711,13.436131695988392,4.531616995247789,8.904357349900836,0.04064955934882164,0.04528128355741501,0.039923667907714844,-4479.122161865234,-202.83091813325882,-470.90492248535156,-58.29969882965088,-364.4594192504883,-893.6640739440918
5,2020-06-07,1086.3070880599407,7.416253661782952,2.4886218379765928,5.042997404237879,0.04081271216273308,0.04737098142504692,0.04130193963646889,-2495.031990110874,-112.0071392506361,-428.9560794830322,-45.06644248962402,-332.04591274261475,-806.0684204101562
6,2020-06-14,600.6072933077521,4.081790827800279,1.3634420042490545,2.804135381394401,0.04304417595267296,0.053253173828125,0.04545300081372261,-1408.7248593568802,-62.019508332014084,-386.9615077972412,-31.83685064315796,-299.63440895080566,-718.4327125549316
7,2020-06-21,337.3410103008937,2.247322124232818,0.7475980239407806,1.5453369309003138,0.04535455256700516,0.061102721840143204,0.0509919635951519,-808.1176318228245,-34.542097710072994,-345.0164794921875,-18.660247325897217,-267.31252670288086,-630.9892177581787
8,2020-06-28,187.24263366230298,1.2442804475473304,0.4124815750485018,0.8493980698655117,0.0451648123562336,0.06801824271678925,0.055806469172239304,-470.7766231149435,-19.391056848689914,-303.17296981811523,-5.577743649482727,-235.15262603759766,-543.9033031463623
9,2020-07-05,102.67828114127042,0.6959447443233873,0.23011142288456587,0.4683251373330407,0.07247413694858551,0.0,0.05974845215678215,-283.5339866578579,-10.965989204123616,-261.3858699798584,0.0,-203.17060947418213,-464.5564556121826
10,2020-07-12,58.704649534091004,0.39101004525668864,0.12917516017084255,0.25998732123122203,0.07125463336706161,0.0,0.061012595891952515,-180.85571937263012,-6.2393315602093935,-220.0979471206665,0.0,-171.3394045829773,-391.43733978271484
11,2020-07-19,33.147447321083746,0.22069909937738585,0.0728457064799002,0.1451278228341099,0.06946910172700882,0.0,0.06515831500291824,-122.15106980875134,-3.5807956010103226,-179.48001623153687,0.0,-139.60360288619995,-319.0835952758789
12,2020-07-26,19.16038643178763,0.12541715146849797,0.04137227466730153,0.08156747366317389,0.09194185584783554,0.0,0.09476913511753082,-89.00362299755216,-2.073977666441351,-138.79852294921875,0.0,-107.95166492462158,-246.75016403198242
13,2020-08-02,12.596317626463133,0.07133098810762555,0.023526074951799536,0.04612471343173999,0.1899305135011673,0.0,0.17159953713417053,-69.84323845244944,-1.2174848234280944,-98.48601222038269,0.0,-76.80190801620483,-175.28791427612305
14,2020-08-09,9.12136192365142,0.04166277496299623,0.013759989446961074,0.026283817634214456,0.10948826372623444,0.0,0.12593333423137665,-57.24692018702626,-0.7254511001519859,-60.54864525794983,0.0,-47.32359051704407,-107.8722357749939
15,2020-08-16,10.798773168382468,0.02704297022801685,0.008985577472536954,0.015514393673988193,0.9801075458526611,0.0,0.9588916897773743,-48.125561443157494,-0.423117853642907,-23.612147569656372,0.0,-18.698303401470184,-42.31044948101044
16,2020-08-23,37.32678866786591,0.018868719770686097,0.0063240271095198605,0.009830430514062507,0.9904700517654419,0.0,0.9845667481422424,-37.32678887899965,-0.2189157203247305,-0.6796826142817736,0.0,-1.0232171043753624,-1.7028996720910072


==> data/ode/policy_137.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22092.6032067817,99.408907923409,33.96204775338052,50.61202792591414,0.025386448949575424,0.03138037025928497,0.025393949821591377,-53603.85179519653,-1928.015947341919,-527.9645442962646,-110.12845039367676,-410.4718208312988,-1048.5648155212402
1,2020-05-10,10824.660157801336,68.90137952629199,23.511270342796323,35.49525758579411,0.04502789303660393,0.04654896631836891,0.04127581790089607,-31511.247158050537,-1164.8621410131454,-489.55678939819336,-96.35937690734863,-378.85661125183105,-964.7727966308594
2,2020-05-17,5962.724352991543,41.93385226579587,14.28486988987871,24.018109002107956,0.042781706899404526,0.04542975127696991,0.03877721354365349,-20686.587691307068,-665.1582568883896,-447.147798538208,-82.96760559082031,-346.07183933258057,-876.1872291564941
3,2020-05-24,3275.9194024615135,22.920826824150403,7.767813184637604,14.841965344124171,0.049706824123859406,0.0589338093996048,0.046217791736125946,-14723.862707614899,-381.6106542944908,-405.2386283874512,-69.71005439758301,-313.59925270080566,-788.5478973388672
4,2020-05-31,1866.4936672101612,12.375540722264489,4.167241302951976,8.513150272093176,0.05514255166053772,0.06715483963489532,0.05037585645914078,-11447.94374704361,-228.38618606328964,-363.4235382080078,-56.5325927734375,-281.2035799026489,-701.15966796875
5,2020-06-07,1084.9198287336185,6.781375142397284,2.2709205496595786,4.716205397119554,0.06160967797040939,0.0782431960105896,0.05585021898150444,-9581.450372934341,-145.2737208455801,-321.897554397583,-43.517494201660156,-249.0239381790161,-614.4389629364014
6,2020-06-14,645.9146892380522,3.80412052835514,1.268697827400627,2.597461852346462,0.06524724513292313,0.08938339352607727,0.0609738864004612,-8496.53035402298,-99.22756813466549,-280.63628673553467,-30.636577606201172,-217.0100212097168,-528.282880783081
7,2020-06-21,390.95460113263107,2.184894576282131,0.7267337102149277,1.4456649521518423,0.06383911520242691,0.10067475587129593,0.06700791418552399,-7850.615680217743,-73.09670560061932,-239.61060047149658,-17.911813259124756,-185.17993688583374,-442.7023410797119
8,2020-06-28,229.46872334228829,1.2824752090966542,0.4259689349487121,0.8196574736619869,0.058302994817495346,0.11394087225198746,0.07465404272079468,-7459.661364555359,-57.91869945824146,-198.65388870239258,-5.343697667121887,-153.53821516036987,-357.5357913970947
9,2020-07-05,131.81325681933959,0.7657036619984953,0.25425920345385267,0.47452506025255003,0.09577201306819916,0.0,0.09492796659469604,-7230.192422866821,-48.92600700259209,-157.5610637664795,0.0,-122.12467193603516,-279.68573570251465
10,2020-07-12,82.71619559125975,0.4578062775184073,0.15232202489008753,0.2795864062845809,0.1152930036187172,0.0,0.11485029011964798,-7098.378986120224,-43.541151098906994,-117.0195460319519,0.0,-91.14984273910522,-208.16938877105713
11,2020-07-19,58.12231544550741,0.2758149442439831,0.09193126737919084,0.1662694947041205,0.22613060474395752,0.0,0.22466661036014557,-7015.662640333176,-40.31613003462553,-77.78832912445068,0.0,-60.85543632507324,-138.64376544952393
12,2020-07-26,70.87502795035834,0.17227927909173513,0.05757119737496464,0.10040611112884704,0.7333991527557373,0.0,0.7083996534347534,-6957.540661096573,-38.33948168903589,-41.0955011844635,0.0,-32.51303434371948,-73.60854148864746
13,2020-08-02,178.15006261300005,0.12604377360070532,0.04245390699628381,0.0637983547525216,0.9184702038764954,0.0,0.9183784127235413,-6886.665523052216,-37.019262090325356,-16.563476622104645,0.0,-13.19940984249115,-29.762887954711914
14,2020-08-09,523.3773497333459,0.1778443645969383,0.06104245889832724,0.05293080892716919,0.9373040795326233,0.0,0.9378962516784668,-6708.51543545723,-35.663426388055086,-8.3024300634861,0.0,-6.334704160690308,-14.637133479118347
15,2020-08-16,1553.8477262235538,0.45276347054283234,0.15719828362333865,0.08650386097397952,0.9435439705848694,0.0,0.9471871852874756,-6185.13822555542,-32.769860699772835,-5.080247297883034,0.0,-3.855004161596298,-8.935251086950302
16,2020-08-23,4631.290527105273,1.3266714630164136,0.4620221621931259,0.2268561605320647,0.944545328617096,0.0,0.939667820930481,-4631.290584802628,-24.515653494745493,-2.4510378018021584,0.0,-1.889563724398613,-4.340601339936256


==> data/ode/policy_138.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22110.11184995879,99.408907923409,33.96204775338052,50.61202792591414,0.026081182062625885,0.0322880782186985,0.026057163253426552,-52104.22873497009,-1921.2955236434937,-534.0693473815918,-110.24541854858398,-415.0289058685303,-1059.3437194824219
1,2020-05-10,10865.582039562112,68.90407311909543,23.512191468536447,35.49537102145614,0.04564480483531952,0.047683507204055786,0.04200136289000511,-29994.115233421326,-1158.1358313560486,-495.674467086792,-96.48168563842773,-383.42320919036865,-975.5794525146484
2,2020-05-17,6001.037243074126,41.968866837837666,14.296847770317397,24.02239851259106,0.04355715215206146,0.046848397701978683,0.039632175117731094,-19128.532707691193,-658.2492589950562,-453.29484939575195,-83.1040096282959,-350.6620168685913,-887.0609283447266
3,2020-05-24,3298.551374689967,22.978335106268904,7.787534502773072,14.854989120031085,0.04859196022152901,0.05699754133820534,0.04516066238284111,-13127.495348453522,-374.23163652420044,-411.41624450683594,-69.8641586303711,-318.21630001068115,-799.4966983795166
4,2020-05-31,1867.1772770101088,12.433547557981381,4.1871148956487385,8.531608756323672,0.053296394646167755,0.06414298713207245,0.048652708530426025,-9828.944504261017,-220.44871002435684,-369.60105895996094,-56.68715476989746,-285.8229398727417,-712.1111392974854
5,2020-06-07,1077.3858942656225,6.815828587382476,2.2827434543078966,4.733384463561395,0.05956275016069412,0.07460463047027588,0.05388602241873741,-7961.767166852951,-136.90372928977013,-328.01358699798584,-43.63926410675049,-253.5987377166748,-625.251579284668
6,2020-06-14,637.2363003349601,3.8121543647205343,1.2714479374880505,2.607666293104575,0.06402230262756348,0.08686861395835876,0.06001086160540581,-6884.381175041199,-90.68211540579796,-286.6685390472412,-30.713229179382324,-221.5237855911255,-538.9055728912354
7,2020-06-21,384.69797635216673,2.1778423472926876,0.7242977911838407,1.4485621141361573,0.06399954855442047,0.09956197440624237,0.06681206077337265,-6247.144564986229,-64.5662471652031,-245.5690622329712,-17.944846153259277,-189.6421194076538,-453.156042098999
8,2020-06-28,225.85389799741097,1.2713128269208054,0.4221292997911398,0.8180648636887338,0.05881810560822487,0.1124374121427536,0.07424384355545044,-5862.446501851082,-49.483347684144974,-204.5849084854126,-5.350305438041687,-157.97929763793945,-367.9145097732544
9,2020-07-05,129.66827040878707,0.7562835174233685,0.2510243175425446,0.471416875630058,0.09510311484336853,0.0,0.09387381374835968,-5636.592581868172,-40.588704869151115,-163.506281375885,0.0,-126.55658721923828,-290.06285667419434
10,2020-07-12,80.74634500133106,0.45138952902717683,0.1501172838608916,0.2766935974484305,0.10862956941127777,0.0,0.10829320549964905,-5506.924167275429,-35.276180133223534,-122.96609878540039,0.0,-95.5592155456543,-218.5253143310547
11,2020-07-19,54.547671362626716,0.2714465301659639,0.09043285778152259,0.16410968672290144,0.19848407804965973,0.0,0.1872713267803192,-5426.177754998207,-32.09934337064624,-83.59566330909729,0.0,-65.15138149261475,-148.74703884124756
12,2020-07-26,60.33046788106731,0.16794268976099463,0.056078591420406304,0.09874547098276798,0.655690610408783,0.0,0.6393170952796936,-5371.6301918029785,-30.16176400706172,-46.224817633628845,0.0,-36.1492395401001,-82.3740541934967
13,2020-08-02,139.8284136835573,0.11743771158455578,0.039464422566729336,0.061811338709499744,0.9068233966827393,0.0,0.9117090106010437,-5311.2998604774475,-28.900960460305214,-19.559863209724426,0.0,-15.12182354927063,-34.68168377876282
14,2020-08-09,407.8287413610087,0.1481320903698922,0.05071342330892276,0.04816406537140771,0.932770848274231,0.0,0.9332627654075623,-5171.471461653709,-27.71723084151745,-9.11434218287468,0.0,-6.81106299161911,-15.92540442943573
15,2020-08-16,1203.185616543109,0.3561095614359495,0.12354126203110347,0.07086106111467061,0.9392644166946411,0.0,0.9439705014228821,-4763.642698526382,-25.411194656044245,-5.513354763388634,0.0,-4.135003685951233,-9.648358076810837
16,2020-08-23,3560.4570555501414,1.0311497710385766,0.3590335765006702,0.177932179704461,0.9374709129333496,0.0,0.9340161085128784,-3560.45700609684,-18.976415740326047,-2.6902422308921814,0.0,-2.0331140607595444,-4.723356291651726


==> data/ode/policy_139.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22192.848633369766,99.408907923409,33.96204775338052,50.61202792591414,0.029294807463884354,0.036790769547224045,0.02915344387292862,-50165.18831253052,-1918.8053905963898,-551.3910293579102,-110.26277542114258,-425.8814811706543,-1087.5353813171387
1,2020-05-10,11072.995493724535,68.91662991487864,23.516481701533973,35.495899552887344,0.04981077462434769,0.05397878587245941,0.04603100195527077,-27972.33760356903,-1155.618578195572,-513.0558490753174,-96.52557373046875,-394.3202018737793,-1003.9016723632812
2,2020-05-17,6214.36248068299,42.13495362483122,14.353608086382923,24.042530018924047,0.04840462654829025,0.05442386493086815,0.04415549337863922,-16899.341344833374,-654.873326420784,-470.8364486694336,-83.22175025939941,-361.678409576416,-915.7366752624512
3,2020-05-24,3448.9595039820415,23.27616903685451,7.889510377498868,14.919278168450376,0.0478539913892746,0.05475178733468056,0.043621502816677094,-10684.97970700264,-368.50765347480774,-429.15611267089844,-70.07827758789062,-329.37846183776855,-828.6128997802734
4,2020-05-31,1931.1118115314603,12.754697070717821,4.297032908467396,8.62863403957417,0.050700340420007706,0.059411708265542984,0.045887742191553116,-7236.020267009735,-211.71871572732925,-387.45458126068115,-56.95101737976074,-297.05514907836914,-741.4607524871826
5,2020-06-07,1101.0178657107026,7.050112076203169,2.3629154174044213,4.831850686408177,0.05579421669244766,0.06839767098426819,0.050682131201028824,-5304.908752441406,-125.56251138448715,-345.80531120300293,-43.85960578918457,-264.7653341293335,-654.4302463531494
6,2020-06-14,643.3837918454519,3.9403699406492705,1.3151904551560005,2.681043527255475,0.061528582125902176,0.0820588618516922,0.05820080637931824,-4203.891009092331,-77.72833574563265,-304.3299198150635,-30.861520767211914,-232.5946807861328,-567.7861213684082
7,2020-06-21,386.04945460593444,2.235032367773533,0.743659400127754,1.4921706491178284,0.06376723945140839,0.09643235057592392,0.06607877463102341,-3560.507297515869,-50.820475444197655,-263.093900680542,-18.017385005950928,-200.62859058380127,-481.7399024963379
8,2020-06-28,226.45407913943927,1.2928294102101292,0.4292979734581689,0.839779381328034,0.05995122715830803,0.10889048129320145,0.07339537888765335,-3174.45769906044,-35.41551763191819,-222.04720973968506,-5.368102192878723,-168.92389059066772,-396.33922576904297
9,2020-07-05,129.9691282298736,0.7637123185040696,0.2534227783002066,0.48082293625988626,0.09422264248132706,0.0,0.09200412034988403,-2948.0036348104477,-26.406599208712578,-180.98855018615723,0.0,-137.47870922088623,-318.46725940704346
10,2020-07-12,80.02082617820997,0.4541241967962264,0.15095600263979106,0.2804115020574041,0.09994091838598251,0.0,0.09813588112592697,-2818.034589290619,-21.05433028191328,-140.46576023101807,0.0,-106.44204616546631,-246.90780639648438
11,2020-07-19,51.67729500030691,0.27221503294935134,0.09063841391727448,0.16550582762175148,0.16550183296203613,0.0,0.1568773090839386,-2738.0136772990227,-17.863467801362276,-100.9176254272461,0.0,-75.85699558258057,-176.77462100982666
12,2020-07-26,44.303014635414,0.16624793682036257,0.055456843160546374,0.09900380855010987,0.36898261308670044,0.0,0.37579208612442017,-2686.336450278759,-15.931373927742243,-62.723153829574585,0.0,-46.22757136821747,-108.95072221755981
13,2020-08-02,70.50928312266478,0.10969523061770628,0.0367581273465161,0.06085911726849095,0.8110542893409729,0.0,0.8774033784866333,-2642.0334354043007,-14.71259631216526,-29.94106411933899,0.0,-20.860549807548523,-50.80161094665527
14,2020-08-09,197.4800138730643,0.09866898504324326,0.03350886401995434,0.0418634100176564,0.9448727965354919,0.0,0.940933346748352,-2571.5241208672523,-13.7821224052459,-10.464556515216827,0.0,-6.908918172121048,-17.373475432395935
15,2020-08-16,594.0186989459762,0.18105369035904986,0.06260991287235794,0.043827866058844964,0.9496673345565796,0.0,0.9519410133361816,-2374.0440607070923,-12.5209242105484,-4.659543186426163,0.0,-3.6712560802698135,-8.330798894166946
16,2020-08-23,1780.0252162915858,0.5043131095535744,0.1754403683364092,0.09013808848094174,0.9424912929534912,0.0,0.9371784329414368,-1780.0252884626389,-9.362075361423194,-2.334841340780258,0.0,-1.8327465280890465,-4.16758768260479


==> data/ode/policy_14.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,49556.7416858682,99.408907923409,33.96204775338052,50.61202792591414,0.95160311460495,0.7823154926300049,0.9176133871078491,-7780145.263671875,-131947.68905639648,-68.38366985321045,-27.840700149536133,-55.89210391044617,-152.11647748947144
1,2020-05-10,194712.49199393374,72.74595957592808,24.835359312030533,35.654005516009995,0.8960589170455933,0.7810530066490173,0.9190911054611206,-7730588.531494141,-131176.34773254395,-47.123900055885315,-18.4882915019989,-37.02996373176575,-102.64215469360352
2,2020-05-17,617725.2773917572,135.10842043357684,46.36223603755976,33.201938728933314,0.8360731601715088,0.7534297108650208,0.8673822283744812,-7535875.701904297,-130276.91841125488,-44.05696392059326,-15.526821613311768,-34.31989550590515,-93.90367865562439
3,2020-05-24,1430009.1286637536,440.33809649077114,151.75219825782614,73.42637181191152,0.7475134134292603,0.7234315872192383,0.7722159624099731,-6918150.329589844,-127641.3345336914,-38.980427384376526,-12.675400972366333,-31.18930757045746,-82.84513354301453
4,2020-05-31,1935533.9009048669,1258.5354276155406,434.7712792703047,215.66631396210732,0.6709190011024475,0.6774641871452332,0.647881031036377,-5488140.869140625,-119588.60397338867,-32.65188932418823,-10.180768966674805,-26.947122812271118,-69.77977752685547
5,2020-06-07,1557493.797050963,2489.4144520759037,862.3926384975905,504.5813653445289,0.7742805480957031,0.6455680727958679,0.7173728346824646,-3552606.964111328,-101111.04965209961,-26.22949779033661,-8.25329601764679,-21.976855397224426,-56.45964741706848
6,2020-06-14,990994.2314058123,3029.734150568944,1051.6650865451772,783.1206495758117,0.9084786176681519,0.6892063021659851,0.8725717067718506,-1995112.9913330078,-73809.03244018555,-20.609812438488007,-6.25447154045105,-16.992725431919098,-43.85700821876526
7,2020-06-21,549131.0148380162,2597.812117667441,903.5738790014465,828.0686140805054,0.9138824939727783,0.770639181137085,0.9149659276008606,-1004118.6332702637,-47019.77252960205,-16.830110549926758,-3.7081095576286316,-13.252188265323639,-33.790406584739685
8,2020-06-28,257174.9457149623,1812.49051008508,631.8769099041765,677.2925385803564,0.9455126523971558,0.715880811214447,0.9533463716506958,-454987.62130737305,-26668.095588684082,-14.38031941652298,-1.0660382360219955,-10.98630353808403,-26.432660222053528
9,2020-07-05,111841.22111707143,1070.748779448541,373.19934617480243,464.88323711443525,0.9639459848403931,0.0,0.9658246040344238,-197812.65258789062,-13692.734241485596,-12.110689282417297,0.0,-9.37374085187912,-21.484430134296417
10,2020-07-12,49066.7139391338,558.5030590786313,194.35980061038703,278.4880765010862,0.9585475325584412,0.0,0.9572376012802124,-85971.42696380615,-6542.887091636658,-10.54404228925705,0.0,-8.333155512809753,-18.877197802066803
11,2020-07-19,21167.8701311682,268.35509682899385,92.94636819670225,150.46004740831268,0.9604853391647339,0.0,0.957054853439331,-36904.71351146698,-2982.6396703720093,-9.212277084589005,0.0,-7.351147383451462,-16.563424468040466
12,2020-07-26,9107.47871847975,122.85660841047299,42.20369213170476,75.33688008306379,0.9518811702728271,0.0,0.9486350417137146,-15736.843645572662,-1320.328712463379,-7.779260724782944,0.0,-6.222774088382721,-14.002035558223724
13,2020-08-02,3905.4925923178052,54.952757885736546,18.67636491386987,35.76707377283087,0.9630421996116638,0.0,0.958275556564331,-6629.364937543869,-571.4242905378342,-6.2477003782987595,0.0,-4.990629106760025,-11.238329857587814
14,2020-08-09,1687.0902408374532,24.324667486762973,8.162151711796314,16.388818370669423,0.9572553634643555,0.0,0.9535059928894043,-2723.8722890615463,-239.3977902829647,-4.701840132474899,0.0,-3.733648732304573,-8.435489237308502
15,2020-08-16,725.5691227875432,10.761404059411024,3.5594615177702025,7.337628387589591,0.9594314098358154,0.0,0.9598174691200256,-1036.7819108068943,-93.10486726462841,-3.2974667847156525,0.0,-2.5702401995658875,-5.86770698428154
16,2020-08-23,311.2128321534583,4.771195131547921,1.5529991673630843,3.2400132208333314,0.9355858564376831,0.0,0.9300386309623718,-311.2128237262368,-28.54264574125409,-1.8055247142910957,0.0,-1.4034935273230076,-3.209018334746361


==> data/ode/policy_15.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,48125.08895219711,99.408907923409,33.96204775338052,50.61202792591414,0.9245045185089111,0.7288145422935486,0.8763711452484131,-7710792.541503906,-130914.50691223145,-75.00407099723816,-30.53701877593994,-60.69399118423462,-166.235089302063
1,2020-05-10,178210.63885393788,72.5843373412603,24.77951287527867,35.647251263186035,0.8660715818405151,0.7359709739685059,0.8931805491447449,-7662667.083740234,-130143.50891113281,-53.24411988258362,-20.87113380432129,-41.24417006969452,-115.35942554473877
2,2020-05-17,539749.2550643663,128.93767311541328,44.23918937915787,32.65957570065416,0.8005857467651367,0.7128280997276306,0.8443940281867981,-7484456.634521484,-129267.74978637695,-48.955512046813965,-17.22316265106201,-37.372878193855286,-103.5515546798706
3,2020-05-24,1230965.7612041272,398.0183804730081,137.20187976876525,68.3535482529073,0.7189885973930359,0.6734005212783813,0.7504931092262268,-6944707.489013672,-126843.53828430176,-42.52861440181732,-13.789129257202148,-33.439382910728455,-89.7571325302124
4,2020-05-31,1756788.626955366,1094.7234066344943,378.22836172571266,191.53534155152798,0.6516053080558777,0.6538485884666443,0.6398794054985046,-5713741.683959961,-119758.33892822266,-34.823763370513916,-10.715175867080688,-28.427177667617798,-73.96612167358398
5,2020-06-07,1587708.7841811588,2170.8778950134238,751.6656687036142,441.11559431642524,0.7667702436447144,0.6477435231208801,0.7140905857086182,-3956953.0487060547,-103728.19900512695,-27.27188766002655,-8.32522451877594,-22.751814126968384,-58.34892988204956
6,2020-06-14,1123267.5667413606,2797.7668741723655,970.1997422174188,704.3500978494512,0.8813668489456177,0.6561022996902466,0.8409327864646912,-2369244.1940307617,-79208.77456665039,-21.19416892528534,-6.240224838256836,-17.51500964164734,-44.94940638542175
7,2020-06-21,659724.9619181026,2629.955726722892,913.9868722234378,793.2810020870453,0.9040806293487549,0.7543668746948242,0.900845468044281,-1245976.6387939453,-53197.45063781738,-17.23097115755081,-3.771853744983673,-13.65399956703186,-34.65682864189148
8,2020-06-28,323916.1441521587,1988.8873644248204,693.1629321880908,697.9959252458798,0.9303801655769348,0.7338390350341797,0.9400263428688049,-586251.7356872559,-31624.16934967041,-14.410880208015442,-1.0749370604753494,-11.032536625862122,-26.518356800079346
9,2020-07-05,144985.79689161488,1249.7778809528097,435.8819222982581,510.3171501807542,0.9661222100257874,0.0,0.9686256647109985,-262335.58654785156,-16894.006729125977,-11.87124103307724,0.0,-9.172037243843079,-21.043279767036438
10,2020-07-12,65746.11946602516,681.7199236366121,237.68076319224335,321.7240255251468,0.9601196050643921,0.0,0.9589897990226746,-117349.80344772339,-8336.718082427979,-10.093821585178375,0.0,-8.000579476356506,-18.09440106153488
11,2020-07-19,29091.01614134195,339.2179720063083,117.86243360383591,180.9481852432221,0.9622402191162109,0.0,0.958591103553772,-51603.686809539795,-3907.8527688980103,-8.851644396781921,0.0,-7.0962123572826385,-15.94785749912262
12,2020-07-26,12820.855133461439,159.95066342090274,55.20036611684687,93.70576563120362,0.9527473449707031,0.0,0.9492769837379456,-22512.67433166504,-1771.5305089950562,-7.49572217464447,0.0,-6.026692688465118,-13.522414863109589
13,2020-08-02,5627.6610034059195,73.32723480518223,25.077097464101,45.80747829094152,0.9653429388999939,0.0,0.9604600071907043,-9691.819548606873,-782.5774699449539,-6.030237674713135,0.0,-4.839548096060753,-10.869786143302917
14,2020-08-09,2489.4085896860815,33.16127487828789,11.2184883810544,21.54719495500657,0.958092987537384,0.0,0.9541820883750916,-4064.159095287323,-333.78593623638153,-4.552434757351875,0.0,-3.630288690328598,-8.182723820209503
15,2020-08-16,1094.7443791209807,14.965938488215977,5.002563147438184,9.8854581031062,0.9605345129966736,0.0,0.9606999158859253,-1574.750430881977,-131.84010982513428,-3.221544995903969,0.0,-2.5198597460985184,-5.741404742002487
16,2020-08-23,480.00602280942985,6.758351732561225,2.229420077729155,4.468868780843499,0.9347679018974304,0.0,0.9291871786117554,-480.0060298293829,-40.93047697097063,-1.7777025699615479,0.0,-1.3852018862962723,-3.16290445625782


==> data/ode/policy_16.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,44006.333823039735,99.408907923409,33.96204775338052,50.61202792591414,0.8560989499092102,0.5362595915794373,0.7537378668785095,-7477124.786376953,-126908.9412689209,-94.13455724716187,-35.51251173019409,-76.01218223571777,-205.65924644470215
1,2020-05-10,138549.25381410675,72.1289889092785,24.622374988408712,35.6279751926393,0.7846058011054993,0.7133212089538574,0.8394584059715271,-7433118.438720703,-126138.89694213867,-71.11101150512695,-24.717578887939453,-54.81384992599487,-150.64243078231812
2,2020-05-17,385746.3836256848,112.84408783967467,38.70660530553617,31.205433077159253,0.7384862899780273,0.677060067653656,0.7922693490982056,-7294569.396972656,-125326.15661621094,-63.61550688743591,-19.3854022026062,-47.798916697502136,-130.79981803894043
3,2020-05-24,863985.6439935721,302.42677037969423,104.26868766421468,56.24971365507215,0.6540852785110474,0.6409807205200195,0.7053012847900391,-6908822.6318359375,-123401.10778808594,-54.01122570037842,-15.493568181991577,-42.085397243499756,-111.59018278121948
4,2020-05-31,1316484.312031905,771.9690935256243,266.5294125157839,140.93597498074467,0.5424898266792297,0.6232682466506958,0.549603283405304,-6044836.807250977,-118300.99105834961,-43.34225058555603,-11.743159294128418,-35.26425659656525,-90.34966230392456
5,2020-06-07,1378614.1082808927,1537.0643395021434,531.2479988786798,314.8084887942092,0.6694714426994324,0.6493245363235474,0.6152998208999634,-4728352.355957031,-107039.14642333984,-32.04752802848816,-8.629298210144043,-27.190425992012024,-67.86724925041199
6,2020-06-14,1245477.6438834455,2098.285476337439,725.0020205063465,519.584542597669,0.803372859954834,0.6432934403419495,0.7504183053970337,-3349738.311767578,-89172.74475097656,-22.543859481811523,-6.189332604408264,-19.419947266578674,-48.153138160705566
7,2020-06-21,942023.814276762,2273.8862435054643,786.2120978504369,638.2145175979234,0.8990411758422852,0.6625913381576538,0.8709746599197388,-2104260.82611084,-68198.66180419922,-16.716788709163666,-3.8948366045951843,-13.962642848491669,-34.57426726818085
8,2020-06-28,574423.8214120844,2128.702879146029,738.9600781368076,651.3105410834519,0.925908625125885,0.7618639469146729,0.9290710687637329,-1162236.9766235352,-47288.546562194824,-13.209594786167145,-1.2420210987329483,-10.500043630599976,-24.95165765285492
9,2020-07-05,298356.89099680976,1691.3761945111332,589.9198693254249,573.9526110971328,0.965646505355835,0.0,0.9677207469940186,-587813.0912780762,-29381.732940673828,-10.892871022224426,0.0,-8.439312875270844,-19.33218240737915
10,2020-07-12,150866.2059062846,1122.5538742448848,393.2430830738717,436.679401724719,0.9590493440628052,0.0,0.9630905389785767,-289456.2244415283,-16462.827920913696,-9.223838895559311,0.0,-7.234663516283035,-16.458500921726227
11,2020-07-19,73160.55151286333,646.0655015229006,226.43848454707438,288.3105892963565,0.9630796909332275,0.0,0.9627890586853027,-138590.01398086548,-8553.968667984009,-8.050205558538437,0.0,-6.421633064746857,-14.471837878227234
12,2020-07-26,35131.86903698999,340.3617979896728,118.92395105022221,170.1709857308798,0.9625616073608398,0.0,0.9586292505264282,-65429.46100234985,-4224.5107889175415,-6.760289520025253,0.0,-5.510032922029495,-12.270321696996689
13,2020-08-02,16756.513632687158,170.8215401682256,59.37302728525635,92.7424639960687,0.9629150629043579,0.0,0.957482635974884,-30297.58930206299,-2009.4379782676697,-5.514555424451828,0.0,-4.533208534121513,-10.047763586044312
14,2020-08-09,7964.057804093991,83.77860176841246,28.9333241779221,47.96514684731061,0.9554770588874817,0.0,0.9508297443389893,-13541.077077388763,-914.0557050704956,-4.251361265778542,0.0,-3.4745804965496063,-7.725941389799118
15,2020-08-16,3780.4813933070473,40.653781234451294,13.941979303396568,23.997998175045904,0.9669539928436279,0.0,0.9657097458839417,-5577.019974589348,-381.0757026076317,-2.882423624396324,0.0,-2.323313429951668,-5.205737054347992
16,2020-08-23,1796.5386840067367,19.604350090294783,6.6732074290957435,11.759247025232087,0.9391496777534485,0.0,0.932395875453949,-1796.5387552976608,-123.79921041429043,-1.5284345485270023,0.0,-1.2311815284192562,-2.7596160769462585


==> data/ode/policy_17.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,43102.16744010903,99.408907923409,33.96204775338052,50.61202792591414,0.8409097790718079,0.4950256645679474,0.7239187359809875,-7358782.196044922,-124779.48188781738,-99.20539855957031,-36.8690299987793,-80.14569282531738,-216.2201166152954
1,2020-05-10,132213.2908354737,72.02312314377156,24.58568002877338,35.623421941173206,0.7993683815002441,0.6889392733573914,0.843849241733551,-7315679.931640625,-124009.6664428711,-75.90112090110779,-25.832102298736572,-58.52201581001282,-160.255229473114
2,2020-05-17,370667.3015122269,109.64262496974683,37.60312372334285,30.894327113637253,0.7333643436431885,0.6796449422836304,0.7963399887084961,-7183466.339111328,-123210.19172668457,-68.28426718711853,-20.026133060455322,-50.98453164100647,-139.29492235183716
3,2020-05-24,828271.0860093064,291.8660988782483,100.64683193552584,54.535098489945995,0.638203501701355,0.6368158459663391,0.696212112903595,-6812799.072265625,-121352.20527648926,-58.92277956008911,-15.945006608963013,-45.39017081260681,-120.25794982910156
4,2020-05-31,1250367.5609351925,744.0507627567741,256.96588469819454,136.1375565667289,0.5112720131874084,0.6131371855735779,0.5340583920478821,-5984528.350830078,-116431.17904663086,-47.82233536243439,-12.153114080429077,-38.47898244857788,-98.45442771911621
5,2020-06-07,1281006.0436432348,1468.1250210509738,507.41657329941194,302.5837388271327,0.5893067121505737,0.6376433968544006,0.5529114007949829,-4734160.614013672,-105634.56535339355,-35.656753182411194,-8.915745615959167,-29.984545707702637,-74.5570421218872
6,2020-06-14,1151657.3221749736,1978.258425395517,683.2855957654892,495.47484002865724,0.7692736387252808,0.6444218754768372,0.7057980895042419,-3453154.754638672,-88691.33949279785,-24.628689885139465,-6.337842345237732,-21.339155733585358,-52.305686473846436
7,2020-06-21,940198.9057837825,2079.2632037287435,717.7323744782057,598.2848557240385,0.8892282247543335,0.633231520652771,0.8475158214569092,-2301497.459411621,-69263.12446594238,-17.298974096775055,-3.9827173948287964,-14.791452884674072,-36.073145270347595
8,2020-06-28,627667.7631868507,1975.0414755950474,683.865554060437,603.7343778254872,0.9280484914779663,0.7490258812904358,0.9288665652275085,-1361298.5610961914,-50103.40213775635,-13.287334144115448,-1.299554705619812,-10.72031632065773,-25.307205319404602
9,2020-07-05,354191.5280337251,1678.3915730444214,584.408075877709,546.9007650257084,0.9671950936317444,0.0,0.967692494392395,-733630.7525634766,-32912.87422180176,-10.943520069122314,0.0,-8.466175198554993,-19.409695267677307
10,2020-07-12,189967.39157932758,1208.366011379501,423.32988984977015,440.7527586304238,0.954836368560791,0.0,0.9606887102127075,-379439.21089172363,-19518.344402313232,-9.398769587278366,0.0,-7.303477078676224,-16.70224666595459
11,2020-07-19,96484.93298509647,747.2268885549316,262.30632529564747,310.4812743254144,0.9585344195365906,0.0,0.9612596035003662,-189471.81701660156,-10662.453174591064,-8.239321410655975,0.0,-6.49259090423584,-14.731912314891815
12,2020-07-26,48346.60328197005,416.71168925688323,146.01817861379413,194.47164527012063,0.9609844088554382,0.0,0.9573317766189575,-92986.8757724762,-5495.247840881348,-6.847681105136871,0.0,-5.556211620569229,-12.40389198064804
13,2020-08-02,24029.954225762907,219.12527778367732,76.47496696244016,111.59212587528854,0.9621959328651428,0.0,0.9568617343902588,-44640.27285575867,-2712.8300070762634,-5.523902550339699,0.0,-4.565687477588654,-10.089588910341263
14,2020-08-09,11868.98448028071,112.01646488493213,38.89461531601913,60.40997871760187,0.9500255584716797,0.0,0.9446243643760681,-20610.320568084717,-1275.1923501491547,-4.246683791279793,0.0,-3.5023588687181473,-7.74904191493988
15,2020-08-16,5843.13204981431,56.50682367754591,19.511949828642223,31.525222033513394,0.9688668251037598,0.0,0.9664158225059509,-8741.336315870285,-546.9195544719696,-2.8132129460573196,0.0,-2.297282963991165,-5.110495537519455
16,2020-08-23,2898.2043298322133,28.229427717125013,9.690439363538582,16.07483478331948,0.9433495998382568,0.0,0.9380385875701904,-2898.2043266296387,-181.94418400526047,-1.4050806872546673,0.0,-1.1411839164793491,-2.5462646037340164


==> data/ode/policy_18.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,42362.29472501353,99.408907923409,33.96204775338052,50.61202792591414,0.8298242688179016,0.4766353666782379,0.68900066614151,-7321228.02734375,-124233.94203186035,-102.737295627594,-37.65170097351074,-83.59477519989014,-223.9837884902954
1,2020-05-10,126586.44363242235,71.91723840177791,24.548140336866645,35.61858674429568,0.8013690114021301,0.66716068983078,0.8405979871749878,-7278865.814208984,-123464.34593200684,-79.22801375389099,-26.506662368774414,-61.47315502166748,-167.20783710479736
2,2020-05-17,352849.9935596056,106.67662010511515,36.566287157186636,30.59366266884154,0.7234315276145935,0.6783595681190491,0.7918217778205872,-7152279.6630859375,-122677.36434936523,-71.36334180831909,-20.424857139587402,-53.207772970199585,-144.99597549438477
3,2020-05-24,782478.6343320032,280.2202576281157,96.628243181313,52.79815798203537,0.6238493919372559,0.6324038505554199,0.683198869228363,-6799429.3212890625,-120887.97569274902,-61.85283660888672,-16.15462064743042,-47.476354241371155,-125.48381090164185
4,2020-05-31,1176374.6388361035,707.5049724239382,244.36263613770487,130.26364359694693,0.48849624395370483,0.6078964471817017,0.5158287882804871,-6016950.988769531,-116191.62559509277,-50.21069645881653,-12.289718389511108,-40.27092456817627,-102.7713418006897
5,2020-06-07,1207123.4266525905,1382.6217052522063,477.74877748702244,286.84845454599184,0.5479785799980164,0.6340914964675903,0.5227084159851074,-4840576.553344727,-105990.64826965332,-37.22656965255737,-8.928320407867432,-31.23112916946411,-77.3860216140747
6,2020-06-14,1113383.672897049,1853.602527949227,639.8469351916739,467.18980956298344,0.7585379481315613,0.6495938897132874,0.6897810101509094,-3633452.9876708984,-90090.23666381836,-25.085866451263428,-6.242502927780151,-21.871431171894073,-53.19979786872864
7,2020-06-21,971539.3953648744,1947.7230773148945,671.5711674600028,563.2961980358812,0.885090708732605,0.6319694519042969,0.8427060842514038,-2520069.3130493164,-71911.99779510498,-16.936829686164856,-3.871995210647583,-14.748165011405945,-35.556986927986145
8,2020-06-28,687859.8370445516,1913.849279254191,661.8242249949228,575.2417280062331,0.9284285306930542,0.7403578162193298,0.9238877892494202,-1548529.9110412598,-53682.241439819336,-12.772360444068909,-1.2645390629768372,-10.496214032173157,-24.533110857009888
9,2020-07-05,405401.63271238754,1724.1558721338536,600.0109713197174,540.9022013350825,0.971224844455719,0.0,0.9702484607696533,-860670.0897216797,-36484.21049118042,-10.441040992736816,0.0,-8.203045278787613,-18.64408403635025
10,2020-07-12,224214.306973063,1308.7980251979716,458.63880496798924,457.3133962515061,0.954502284526825,0.0,0.9603396058082581,-455268.4783935547,-22306.010723114014,-8.994346857070923,0.0,-7.033802568912506,-16.02814793586731
11,2020-07-19,116032.9716736848,843.4888142257212,296.3810515428654,336.35976973096746,0.9579982161521912,0.0,0.9618484377861023,-231054.13913726807,-12489.618062973022,-7.923880219459534,0.0,-6.268265098333359,-14.192144572734833
12,2020-07-26,59085.16622787056,484.3903907103509,169.9864936062762,218.17230474401424,0.9625364542007446,0.0,0.9591193199157715,-115021.16918563843,-6558.5291385650635,-6.539727002382278,0.0,-5.3460802882909775,-11.885806918144226
13,2020-08-02,29810.793417221903,260.04012048393156,90.92707420753104,128.59834614629318,0.963605523109436,0.0,0.9579570889472961,-55936.00273132324,-3286.123275756836,-5.241019278764725,0.0,-4.392089322209358,-9.633108228445053
14,2020-08-09,14929.990339158408,135.16875964471396,47.04031040067883,71.10713329568311,0.9535539746284485,0.0,0.9470927715301514,-26125.213503837585,-1563.948392868042,-4.022923484444618,0.0,-3.3738404512405396,-7.396763563156128
15,2020-08-16,7453.474229860636,69.18214148649807,23.95181370513713,37.77240101609617,0.9698268175125122,0.0,0.9669457077980042,-11195.223033428192,-677.8520345687866,-2.675001323223114,0.0,-2.2180791944265366,-4.893080517649651
16,2020-08-23,3741.748228717028,35.03620992586714,12.063954187240178,19.56534743791488,0.9449761509895325,0.0,0.9397069811820984,-3741.748258471489,-227.51342505216599,-1.356338243931532,0.0,-1.1098279617726803,-2.466166205704212


==> data/ode/policy_19.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,43174.60237753192,99.408907923409,33.96204775338052,50.61202792591414,0.8711932301521301,0.47510889172554016,0.7002769708633423,-6989277.648925781,-116960.15357971191,-104.33273315429688,-35.91291666030884,-84.12073850631714,-224.3663787841797
1,2020-05-10,136345.60721077616,72.02581860322168,24.584732829325254,35.62242942854256,0.850573718547821,0.7039774060249329,0.8766447901725769,-6946102.9052734375,-116190.33813476562,-81.58727288246155,-24.75916862487793,-62.160396575927734,-168.50682497024536
2,2020-05-17,407746.09738391754,110.50787078977612,37.8752964049672,30.909238558186978,0.7640247941017151,0.7195573449134827,0.840469479560852,-6809757.232666016,-115388.57460021973,-75.65786838531494,-18.87996196746826,-54.623228311538696,-149.16104078292847
3,2020-05-24,953456.4792419904,310.0516541182306,106.91870276482459,56.20664138672569,0.6705449819564819,0.6632269024848938,0.7448503375053406,-6402011.1083984375,-113455.0666809082,-68.09079051017761,-15.139429569244385,-50.24070739746094,-133.47091674804688
4,2020-05-31,1461446.4299840967,834.3611552821322,288.3208773455916,148.39194840053494,0.5654257535934448,0.6174851655960083,0.6001391410827637,-5448554.992675781,-108033.80966186523,-58.358579874038696,-11.815550327301025,-44.75281536579132,-114.92693424224854
5,2020-06-07,1355348.3410488805,1704.9951274204109,589.9797240740862,343.9468864247347,0.455209344625473,0.6171191334724426,0.4786975085735321,-3987108.612060547,-95633.80241394043,-48.03905189037323,-8.92531931400299,-37.943777441978455,-94.90814208984375
6,2020-06-14,904668.4794121394,2310.981800100416,799.9301114239771,574.1714089903832,0.5329992175102234,0.6338140964508057,0.521460235118866,-2631760.4064941406,-75775.57563781738,-37.257030606269836,-6.471184492111206,-30.02648651599884,-73.7546980381012
7,2020-06-21,622203.7597586561,2087.777459718136,721.1717858551935,658.2750896304948,0.8369369506835938,0.6786290407180786,0.755685567855835,-1727091.9799804688,-54633.02135467529,-25.985360145568848,-3.9508026838302612,-21.4040145277977,-51.34017467498779
8,2020-06-28,440165.44965703203,1532.542926829505,527.8224468250171,564.7676396224904,0.8478227853775024,0.7038496136665344,0.8526312112808228,-1104888.1530761719,-37967.259883880615,-18.00890862941742,-1.2048106640577316,-14.456421136856079,-33.67013931274414
9,2020-07-05,271552.23014829046,1154.7495576928175,398.5802069003659,427.1466998112048,0.9674060344696045,0.0,0.9696881175041199,-664722.728729248,-25724.60889816284,-13.95634263753891,0.0,-10.445041954517365,-24.401384592056274
10,2020-07-12,171204.87555559835,845.0993950147775,293.96368802358353,316.3363026246657,0.948739230632782,0.0,0.9552072286605835,-393170.47595977783,-16507.279872894287,-11.175361275672913,0.0,-8.384029567241669,-19.55939084291458
11,2020-07-19,99692.5709110745,575.3279827102538,201.2245653269666,225.06532769553579,0.951599657535553,0.0,0.9547690749168396,-221965.5990600586,-10033.2772731781,-9.997950494289398,0.0,-7.574982941150665,-17.572933435440063
12,2020-07-26,56963.83287327015,364.70017457472886,127.77391511533574,151.77949117755824,0.9500861763954163,0.0,0.9482644200325012,-122273.01597595215,-5779.969096183777,-8.490833640098572,0.0,-6.545345485210419,-15.03617912530899
13,2020-08-02,32034.813149008092,218.08492586480975,76.35360367206664,96.47119215493835,0.9457848072052002,0.0,0.9427655339241028,-65309.19075012207,-3173.4055280685425,-6.98060542345047,0.0,-5.425481498241425,-12.406086921691895
14,2020-08-09,17840.314336455394,126.22398142095896,44.111239572905966,58.46186507733464,0.9410644173622131,0.0,0.9384578466415405,-33274.3763923645,-1644.1650688648224,-5.366412550210953,0.0,-4.149247705936432,-9.515660256147385
15,2020-08-16,9921.308365129917,71.65653375852648,24.98432779102428,34.25448726520106,0.950947105884552,0.0,0.9526471495628357,-15434.062480926514,-769.2316919565201,-3.5992272198200226,0.0,-2.745869942009449,-6.345096975564957
16,2020-08-23,5512.753162583031,40.21274211710877,13.98748816864018,19.619398589045105,0.927155077457428,0.0,0.9239934086799622,-5512.753129005432,-276.1263959109783,-1.8697608262300491,0.0,-1.4204125851392746,-3.2901734113693237


==> data/ode/policy_2.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52669.726884901494,99.408907923409,33.96204775338052,50.61202792591414,0.998430073261261,0.9361368417739868,0.9960445165634155,-8472575.378417969,-145248.61335754395,-37.42630481719971,-15.383987426757812,-32.80748128890991,-85.61776876449585
1,2020-05-10,235534.26492908175,73.05423337219769,24.94100648706645,35.6667716913739,0.9686186909675598,0.9282591938972473,0.9618660807609558,-8419905.853271484,-144476.6330718994,-17.03060418367386,-6.93192183971405,-15.062505006790161,-39.02502357959747
2,2020-05-17,853146.8756222689,148.2050901407155,50.836541984568576,34.31246886776696,0.9564616680145264,0.9327148795127869,0.9459801912307739,-8184371.9482421875,-143528.39469909668,-16.434398293495178,-6.026155948638916,-14.462646842002869,-36.92319393157959
3,2020-05-24,2167725.8904336337,547.0836259432182,188.21677388976624,85.30733860753864,0.9381346702575684,0.937980592250824,0.9311137795448303,-7331224.822998047,-140388.14544677734,-15.042875707149506,-5.193486213684082,-13.135333359241486,-33.37168991565704
4,2020-05-31,2681233.82310513,1782.7437535280628,615.3952617351589,285.23479332089937,0.9153553247451782,0.9338926076889038,0.9084786176681519,-5163499.069213867,-129463.74893188477,-13.646431267261505,-4.661791622638702,-11.832478642463684,-30.140697956085205
5,2020-06-07,1536663.4246987174,3751.560339520262,1304.0940741318168,729.2908167618101,0.919094443321228,0.9046875834465027,0.9031985402107239,-2482265.281677246,-101947.19314575195,-12.393250316381454,-4.339258074760437,-10.73794737458229,-27.470454573631287
6,2020-06-14,606041.7069606868,4160.803783380775,1456.8601389516957,1112.2578807994853,0.9730899930000305,0.9103877544403076,0.9747308492660522,-945601.8447875977,-62330.265045166016,-10.68926453590393,-3.796547055244446,-9.26276296377182,-23.748573660850525
7,2020-06-21,223648.2921314982,2700.912353807059,947.4910265546145,1020.7059607131665,0.9759782552719116,0.8037603497505188,0.9777269959449768,-339560.07957458496,-30247.726440429688,-9.028983861207962,-2.8443455696105957,-7.842094451189041,-19.71542239189148
8,2020-06-28,76936.53466444787,1303.3282555827868,455.04986567503227,658.7085160340063,0.9814409017562866,0.7113186120986938,0.9834728240966797,-115911.80562973022,-12757.384777069092,-8.124835044145584,-1.1452888697385788,-7.211846113204956,-16.481968760490417
9,2020-07-05,25686.12662949424,545.208749096114,188.2082583854713,344.12228006449595,0.9710758924484253,0.0,0.9673091173171997,-38975.268602371216,-4987.444579601288,-7.300792634487152,0.0,-6.6503725945949554,-13.951164484024048
10,2020-07-12,8746.513726859845,212.43727343099644,72.119882619475,157.98386089771392,0.9725872874259949,0.0,0.9653374552726746,-13289.141654968262,-1874.3696808815002,-6.404604017734528,0.0,-5.9702035039663315,-12.37480714917183
11,2020-07-19,2987.3417958941136,79.67096249538763,26.396091292911123,66.6833227419488,0.9707154035568237,0.0,0.9646887183189392,-4542.627185583115,-692.552775144577,-5.288258939981461,0.0,-4.984398186206818,-10.272657126188278
12,2020-07-26,1021.8150680597118,29.522705857781435,9.452022225445887,26.548971237912443,0.9723391532897949,0.0,0.966619610786438,-1555.2852302789688,-256.11449033021927,-4.1713278740644455,0.0,-3.953508660197258,-8.124836534261703
13,2020-08-02,352.4161799981248,11.033869887855209,3.3763243662878413,10.152281916411143,0.9873579740524292,0.0,0.981571614742279,-533.4701389074326,-95.466123893857,-3.037162497639656,0.0,-2.934333309531212,-5.971495807170868
14,2020-08-09,122.97913255591448,4.211734763280548,1.216949452929661,3.776671029642234,0.9843127131462097,0.0,0.9779024720191956,-181.05392809957266,-35.57476447895169,-2.1906670182943344,0.0,-2.1338388323783875,-4.324505850672722
15,2020-08-16,42.97145690421712,1.6586718956556439,0.44733883604669333,1.379568727062805,0.9847519993782043,0.0,0.9816780686378479,-58.07479610666633,-12.701137457042933,-1.6381848603487015,0.0,-1.5434510074555874,-3.1816359609365463
16,2020-08-23,15.103340543630111,0.6761201313692898,0.16843545911776858,0.4984091795291489,0.9597315192222595,0.0,0.9498909711837769,-15.103341138456017,-3.68024775525555,-1.023050956428051,0.0,-0.9372259490191936,-1.960276998579502


==> data/ode/policy_20.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,43068.04034297372,99.408907923409,33.96204775338052,50.61202792591414,0.8744716644287109,0.46367189288139343,0.6934589743614197,-6948741.149902344,-116058.43544006348,-105.45134544372559,-35.880534648895264,-84.70089435577393,-226.03280544281006
1,2020-05-10,136490.53228201857,72.01487328730724,24.580717584870452,35.62179624201932,0.8671220541000366,0.7004591226577759,0.885246753692627,-6905673.2177734375,-115288.63906860352,-82.76633024215698,-24.65968608856201,-62.64336109161377,-170.0693964958191
2,2020-05-17,415039.52180693543,110.31950470037248,37.80770614353567,30.87859311630249,0.7713982462882996,0.7296203374862671,0.8509054780006409,-6769182.586669922,-114487.92457580566,-77.21765637397766,-18.66818904876709,-55.09352684020996,-150.97938776016235
3,2020-05-24,979245.0129292291,313.31132640150906,108.04906436734603,56.41006161775396,0.6727114915847778,0.6702173352241516,0.7537442445755005,-6354143.142700195,-112543.95484924316,-70.1793909072876,-14.954909086227417,-51.0104775428772,-136.14479303359985
4,2020-05-31,1498042.5968537543,853.5656403806122,295.0090870952519,150.876523681559,0.5696216225624084,0.6205109357833862,0.6097767353057861,-5374898.147583008,-107018.74732971191,-60.68043112754822,-11.742140054702759,-45.817917585372925,-118.24049949645996
5,2020-06-07,1375784.5401119783,1751.1069737900798,606.1006218541836,352.3953386555085,0.4587539732456207,0.6186190247535706,0.48809486627578735,-3876855.46875,-94292.87910461426,-50.55719614028931,-8.931936025619507,-39.28096890449524,-98.77010583877563
6,2020-06-14,893946.0620995477,2367.331439696608,819.7466226862686,588.4745885273678,0.5012804269790649,0.6390352249145508,0.5089525580406189,-2501070.785522461,-73917.80376434326,-39.98793959617615,-6.5200501680374146,-31.62105083465576,-78.12904119491577
7,2020-06-21,584680.8115370654,2119.3003430100434,732.3742428325045,671.4425431831487,0.8016568422317505,0.6741085052490234,0.722784161567688,-1607124.7100830078,-52350.63076019287,-28.486251831054688,-4.012469947338104,-23.02139401435852,-55.52011728286743
8,2020-06-28,402343.13819143426,1508.603348830658,519.5043021503818,568.1551426259086,0.8390359878540039,0.672225296497345,0.8397490978240967,-1022443.962097168,-35677.947998046875,-19.656085968017578,-1.2418035417795181,-15.634170174598694,-36.532062292099
9,2020-07-05,249270.771381784,1087.9081978119843,374.96024494107974,417.36363006766544,0.9614688158035278,0.0,0.9668200016021729,-620100.8319854736,-23918.31874847412,-14.948774874210358,0.0,-11.101669073104858,-26.050445437431335
10,2020-07-12,158863.54396619034,779.0582994008543,270.50177152584854,299.22965887369713,0.9492881894111633,0.0,0.9547260403633118,-370830.0590515137,-15361.75012588501,-11.944800615310669,0.0,-8.846466988325119,-20.791268348693848
11,2020-07-19,93862.03425939384,529.9942595863812,185.11809093287533,209.12624189272617,0.9515177607536316,0.0,0.953387975692749,-211966.51458740234,-9405.174255371094,-10.675756633281708,0.0,-7.9956963658332825,-18.67145299911499
12,2020-07-26,54362.3135529122,338.85808833899165,118.61912718887145,140.5227038309804,0.9481073021888733,0.0,0.9466583132743835,-118104.48169708252,-5472.096800804138,-9.18225347995758,0.0,-6.948290020227432,-16.130542755126953
13,2020-08-02,30952.026848664696,205.07269373292658,71.76724296915363,89.76613535856275,0.941430926322937,0.0,0.9389650821685791,-63742.172718048096,-3035.5101823806763,-7.6526448130607605,0.0,-5.797873809933662,-13.450518250465393
14,2020-08-09,17457.843649886767,120.19008968040565,42.00067825037701,54.904975771413106,0.9417842626571655,0.0,0.9405283331871033,-32790.14229774475,-1588.0382061004639,-5.955500528216362,0.0,-4.46736253798008,-10.422863066196442
15,2020-08-16,9846.750866937975,69.03838773534167,24.077950208474363,32.52344293813354,0.9427003860473633,0.0,0.9462587833404541,-15332.29649066925,-749.6839761734009,-4.130180552601814,0.0,-3.0388716608285904,-7.169052213430405
16,2020-08-23,5485.545205690476,39.259578344641085,13.664652571494395,18.848306309512523,0.9038917422294617,0.0,0.9058003425598145,-5485.545098781586,-271.3134326040745,-2.3158755153417587,0.0,-1.6840694472193718,-3.9999447762966156


==> data/ode/policy_21.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,41293.576932091906,99.408907923409,33.96204775338052,50.61202792591414,0.8557823300361633,0.4200851321220398,0.5979233980178833,-6547052.764892578,-108658.76197814941,-121.05778455734253,-40.111379623413086,-95.45724987983704,-256.62641525268555
1,2020-05-10,121462.92475677896,71.74994203558335,24.48603268122133,35.609314902659996,0.8848530650138855,0.5085801482200623,0.8758184313774109,-6505759.429931641,-107889.52827453613,-98.0269193649292,-28.634142875671387,-72.03726768493652,-198.6983299255371
2,2020-05-17,359465.9834492519,103.1500802787351,35.29434616773176,30.13568475229755,0.7570307850837708,0.7144525051116943,0.8725431561470032,-6384296.417236328,-107119.2455291748,-92.31969714164734,-21.180434226989746,-62.489211559295654,-175.98934173583984
3,2020-05-24,851259.9285434736,283.00049999873835,97.69492776187444,52.06605239602544,0.6360613107681274,0.6701377630233765,0.7434417009353638,-6024830.627441406,-105347.49984741211,-85.4043185710907,-15.860018730163574,-58.479517698287964,-159.74385738372803
4,2020-05-31,1313776.0055977877,755.8748409749699,261.67213662719786,135.45961541518997,0.5104900002479553,0.6058531999588013,0.5740000009536743,-5173570.63293457,-100420.86601257324,-74.78399872779846,-12.414041757583618,-53.386592864990234,-140.5846357345581
5,2020-06-07,1231255.555518772,1526.7706825145042,528.6160709420311,311.2129132027683,0.3736591637134552,0.6034759879112244,0.4331333637237549,-3859794.6166992188,-89270.10536193848,-62.68181800842285,-9.343242645263672,-45.97992300987244,-118.00497770309448
6,2020-06-14,792197.9635575702,2061.1629054548944,713.0093589343784,517.1313985256651,0.3079628050327301,0.6163828372955322,0.36590462923049927,-2628539.276123047,-71545.76778411865,-49.64456558227539,-6.676061153411865,-36.95697486400604,-93.27759742736816
7,2020-06-21,473772.12984502414,1854.8189598584459,639.5664334015012,593.8206374318131,0.48841285705566406,0.6520112752914429,0.5099995136260986,-1836341.2857055664,-52709.83695983887,-34.69225466251373,-4.054622650146484,-26.394781470298767,-65.1416540145874
8,2020-06-28,348304.30333808943,1265.857751387263,433.73974591681736,500.21109360135927,0.9217076897621155,0.6627596616744995,0.8854896426200867,-1362569.1413879395,-38383.38375091553,-19.967368245124817,-1.241263970732689,-15.76124131679535,-36.9698703289032
9,2020-07-05,303650.3979904694,849.7634225538632,290.25299236504793,353.44031962022814,0.9584020972251892,0.0,0.9630252718925476,-1014264.8696899414,-28941.848278045654,-11.78549975156784,0.0,-9.338414669036865,-21.123912930488586
10,2020-07-12,237627.17901331015,706.3310240301037,244.0327346028277,253.4155327902718,0.948837399482727,0.0,0.9561799764633179,-710614.4428253174,-21861.3338470459,-10.172663629055023,0.0,-7.701938599348068,-17.87460148334503
11,2020-07-19,170830.09429304797,613.0908478616182,214.09566231175418,202.8884243928942,0.9452458620071411,0.0,0.9542008638381958,-472987.2703552246,-15676.746368408203,-8.959318697452545,0.0,-6.879444420337677,-15.838763117790222
12,2020-07-26,117484.00538138299,485.3161669269544,170.32144350263945,165.32899082069218,0.9496903419494629,0.0,0.9536443948745728,-302157.1636199951,-10553.739070892334,-7.512275874614716,0.0,-5.932855606079102,-13.445131480693817
13,2020-08-02,78733.83807364655,354.56903119502437,124.64047836601424,127.97750709375704,0.9552691578865051,0.0,0.9495645761489868,-184673.15435409546,-6680.87363243103,-6.019722670316696,0.0,-4.934659972786903,-10.95438301563263
14,2020-08-09,51431.87274132375,246.50528924936717,86.66017788099099,93.54042953400199,0.9321462512016296,0.0,0.9226082563400269,-105939.31674957275,-3932.0892095565796,-4.638063907623291,0.0,-3.8741331547498703,-8.512197434902191
15,2020-08-16,33022.29026328582,166.13542461636536,58.366121094063715,65.41332734788081,0.9646181464195251,0.0,0.961642324924469,-54507.4462890625,-2054.8363029956818,-3.0450306832790375,0.0,-2.4940326809883118,-5.539063364267349
16,2020-08-23,21485.154110713545,108.67912582636771,38.13458373859458,44.207046834847056,0.9330743551254272,0.0,0.9350152611732483,-21485.15433073044,-810.1107180118561,-1.4462844468653202,0.0,-1.1222844012081623,-2.5685688480734825


==> data/ode/policy_22.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,40874.919183082355,99.408907923409,33.96204775338052,50.61202792591414,0.8678134679794312,0.35425832867622375,0.5818595886230469,-6373593.902587891,-105018.15795898438,-125.27855634689331,-42.19430923461914,-96.63822650909424,-264.1110897064209
1,2020-05-10,118992.72231048114,71.72748874117259,24.478314006300693,35.60799591095023,0.9224903583526611,0.4033719301223755,0.8854062557220459,-6332719.039916992,-104248.97193908691,-102.46955156326294,-30.330798625946045,-72.98901677131653,-205.78937530517578
2,2020-05-17,366319.64519004885,102.52515257712953,35.08666142791691,30.060035355773266,0.8599339723587036,0.6897404193878174,0.9086893200874329,-6213726.425170898,-103481.42623901367,-97.74441123008728,-21.738553047180176,-63.26049566268921,-182.7434539794922
3,2020-05-24,934437.7678596511,284.98233763196896,98.45764141441934,51.98990660800372,0.644609808921814,0.7231714129447937,0.802153468132019,-5847406.768798828,-101709.10835266113,-93.49216222763062,-15.45251727104187,-59.90666747093201,-168.85135173797607
4,2020-05-31,1462547.5196161412,809.6459685871946,280.4280703320832,140.28895856221817,0.5185876488685608,0.6148357391357422,0.6222372651100159,-4912969.207763672,-96556.23435974121,-85.35630106925964,-12.07796573638916,-56.13899230957031,-153.5732626914978
5,2020-06-07,1330905.3265966976,1699.3534420948713,589.3430067469271,339.35976485196,0.3859931528568268,0.6198365092277527,0.4681541919708252,-3450421.905517578,-84267.82608032227,-73.94872307777405,-9.411588907241821,-50.20415186882019,-133.56446027755737
6,2020-06-14,797915.5374588374,2289.0856688365184,793.4554772127635,572.9575519488716,0.25233742594718933,0.6490501165390015,0.35563209652900696,-2119516.7541503906,-64507.67993927002,-61.742812395095825,-6.946725249290466,-42.35964119434357,-111.04917526245117
7,2020-06-21,404243.2502759503,2003.1391340009873,691.8784375775839,649.7307534537916,0.36751022934913635,0.5902554392814636,0.4108724892139435,-1321601.2954711914,-43859.40074920654,-46.71946167945862,-4.49746310710907,-32.29832947254181,-83.51525664329529
8,2020-06-28,240181.08650117682,1266.1703841377139,433.83509316427234,527.5015075860089,0.7162787318229675,0.5926476120948792,0.785220742225647,-917358.1123352051,-28927.087783813477,-29.82625663280487,-1.527053415775299,-20.67578434944153,-52.02909708023071
9,2020-07-05,188504.10475179658,727.4854397817876,247.22257018094032,344.44496170505215,0.970705509185791,0.0,0.974159836769104,-677177.0477294922,-20182.99102783203,-17.419706284999847,0.0,-12.121140956878662,-29.54084873199463
10,2020-07-12,154716.75313625135,498.2988900477271,170.67663535500063,214.5831925486389,0.9415859580039978,0.0,0.9486982226371765,-488672.92404174805,-14754.331111907959,-12.766192853450775,0.0,-9.347323328256607,-22.113515436649323
11,2020-07-19,113878.0263197813,400.27834147748825,138.79755706952224,147.53110628564554,0.9420275092124939,0.0,0.9474819302558899,-333956.1939239502,-10635.80870628357,-11.640268564224243,0.0,-8.577986061573029,-20.21825462579727
12,2020-07-26,81426.6600671375,317.73988276216863,110.9723326442329,111.40303786138051,0.9371470808982849,0.0,0.9379442930221558,-220078.15837860107,-7299.1204261779785,-10.032351315021515,0.0,-7.470078021287918,-17.502430081367493
13,2020-08-02,56531.67755587167,237.84192567096392,83.33996485111652,84.9347318833218,0.9265280365943909,0.0,0.9270292520523071,-138651.49021148682,-4735.668897628784,-8.345943689346313,0.0,-6.2438130378723145,-14.589756727218628
14,2020-08-09,38458.350505126204,170.88786648253168,59.95104167226411,63.032575928820656,0.9257391095161438,0.0,0.9262592196464539,-82119.81058120728,-2860.3193163871765,-6.429503858089447,0.0,-4.782411456108093,-11.21191531419754
15,2020-08-16,26116.25645190153,119.09043744683841,41.785647319626946,45.310736331537825,0.9400900602340698,0.0,0.944625198841095,-43661.463260650635,-1535.848081111908,-4.30879071354866,0.0,-3.1627632677555084,-7.471553981304169
16,2020-08-23,17545.206553790904,81.49509368647922,28.58765924397813,31.71318123552985,0.8915373682975769,0.0,0.8955883383750916,-17545.20684480667,-623.0147927999496,-2.335638925433159,0.0,-1.696157455444336,-4.031796380877495


==> data/ode/policy_23.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,39637.06701480827,99.408907923409,33.96204775338052,50.61202792591414,0.8486005067825317,0.3380909264087677,0.513131856918335,-5814993.2861328125,-94401.7505645752,-157.50209093093872,-44.82618808746338,-120.17593383789062,-322.50423431396484
1,2020-05-10,109123.24744957805,71.529154156083,24.407463317038744,35.59875357732276,0.9142443537712097,0.39380985498428345,0.8416844606399536,-5775356.292724609,-93632.99369812012,-134.33775901794434,-32.8671932220459,-95.54619193077087,-262.7511501312256
2,2020-05-17,320874.96085695317,97.2514795661405,33.23187344491822,29.521854400701145,0.7888678908348083,0.6684010028839111,0.8777285218238831,-5666233.062744141,-92887.7067565918,-128.97473573684692,-24.080910682678223,-83.86006951332092,-236.9157314300537
3,2020-05-24,753492.4869704215,257.8687721991414,88.99506862595466,48.347976509528074,0.5414350032806396,0.6812667846679688,0.7218132019042969,-5345358.2763671875,-91260.67161560059,-123.27324151992798,-17.569657564163208,-79.251229763031,-220.09413242340088
4,2020-05-31,1106071.4108076494,689.6473071764899,238.88796128999132,123.77024088424079,0.43270325660705566,0.5733581781387329,0.5383415818214417,-4591865.921020508,-86767.75932312012,-111.72624826431274,-13.75003695487976,-73.88803958892822,-199.3643283843994
5,2020-06-07,1042109.5018154241,1327.9151912922198,460.1901978547999,279.2253362884728,0.30628377199172974,0.5893158912658691,0.3959565758705139,-3485794.448852539,-76855.81684112549,-96.20695114135742,-10.424878597259521,-65.41401743888855,-172.04585075378418
6,2020-06-14,703787.261762229,1722.394094463323,595.5769186268379,446.89217667772243,0.23256179690361023,0.6090944409370422,0.3147163987159729,-2443684.959411621,-61852.24533081055,-80.10759949684143,-7.356471419334412,-54.91371154785156,-142.37778186798096
7,2020-06-21,416420.7492076603,1556.3337896032792,535.7150572548559,506.090376784162,0.2740580141544342,0.5566951036453247,0.3701906204223633,-1739897.7279663086,-46130.57613372803,-62.46941089630127,-4.585093259811401,-42.9038941860199,-109.95839834213257
8,2020-06-28,234202.53819971642,1085.9577791533256,371.0664807966444,431.112778438822,0.3386812210083008,0.5644528269767761,0.4145375192165375,-1323476.9821166992,-33966.7534828186,-44.0285325050354,-1.5107066929340363,-30.30925989151001,-75.8484959602356
9,2020-07-05,166785.12627073328,693.3599952478279,235.58077230628408,305.90050380784237,0.9649829268455505,0.0,0.9652782678604126,-1089274.501800537,-25999.655723571777,-26.434674859046936,0.0,-18.345320224761963,-44.77999210357666
10,2020-07-12,192824.98716572,440.1360537037249,149.8734696290023,199.86366022787035,0.9071531891822815,0.0,0.925521731376648,-922489.3569946289,-20960.41202545166,-16.244730353355408,0.0,-11.276207119226456,-27.520936727523804
11,2020-07-19,178382.24236570488,385.3477958301865,132.98682756655356,137.81423387106702,0.8976438045501709,0.0,0.9223269820213318,-729664.3733978271,-17253.51095199585,-14.718674123287201,0.0,-10.241685807704926,-24.960359930992126
12,2020-07-26,156758.57237483893,386.83333616991354,134.9561010090578,117.45521371775166,0.8940207958221436,0.0,0.9161494374275208,-551282.1197509766,-13594.017028808594,-12.21688836812973,0.0,-8.71155709028244,-20.92844545841217
13,2020-08-02,132310.9549231801,361.9636563013561,126.91630410822,108.99573435540034,0.9144607186317444,0.0,0.9178640246391296,-394523.5252380371,-10053.800344467163,-9.507803618907928,0.0,-7.07978755235672,-16.58759117126465
14,2020-08-09,107834.16324730532,318.65441428295424,111.9542124239522,99.20010982644642,0.885934591293335,0.0,0.8799419403076172,-262212.58640289307,-6855.375170707703,-6.939316540956497,0.0,-5.374777317047119,-12.314093112945557
15,2020-08-16,85507.4035227858,269.68037251953314,94.79933932466892,86.66528671048057,0.9551624059677124,0.0,0.9543704390525818,-154378.4260749817,-4104.102849960327,-4.333479702472687,0.0,-3.342735767364502,-7.676215469837189
16,2020-08-23,68871.01979664368,218.21607830802535,76.68519202243216,72.6925209165912,0.8839752078056335,0.0,0.8947614431381226,-68871.02127075195,-1831.8580090999603,-2.0418383181095123,0.0,-1.49019630625844,-3.532034531235695


==> data/ode/policy_24.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,39552.35516252143,99.408907923409,33.96204775338052,50.61202792591414,0.8536487221717834,0.30836862325668335,0.5146445035934448,-5654399.108886719,-91528.26309204102,-167.59600639343262,-45.64565181732178,-125.93172788619995,-339.17338848114014
1,2020-05-10,109190.3136074081,71.53847275542739,24.411137524917436,35.599162437679574,0.9273793697357178,0.3820822536945343,0.8511878848075867,-5614846.8017578125,-90759.48715209961,-144.52484846115112,-33.51224184036255,-101.32346153259277,-279.360556602478
2,2020-05-17,324604.336147372,97.43957608379068,33.30579117639509,29.540669297273638,0.7990483641624451,0.6700302958488464,0.8758332133293152,-5505656.433105469,-90013.38958740234,-139.52683210372925,-24.41833734512329,-89.79957103729248,-253.7447452545166
3,2020-05-24,751108.59637708,260.430007509759,89.90341379749803,48.60788284134156,0.499049574136734,0.6772196292877197,0.7023646831512451,-5181052.017211914,-88375.1392364502,-134.3223214149475,-17.822753190994263,-85.34595370292664,-237.49103546142578
4,2020-05-31,1057905.2662744059,697.9244730723666,241.76091875936137,125.15277272981436,0.40971124172210693,0.5641835331916809,0.5321784615516663,-4429943.466186523,-83825.84571838379,-122.37837314605713,-13.996323347091675,-79.72790598869324,-216.10260009765625
5,2020-06-07,991129.5521960516,1301.9439159728565,451.29732847735846,278.7417746589475,0.2917948067188263,0.5894750952720642,0.38969433307647705,-3372038.2690429688,-73968.13869476318,-105.67713975906372,-10.5976402759552,-70.85988521575928,-187.13467121124268
6,2020-06-14,680719.8192996951,1645.9761564718706,569.1495979353772,434.77920263759484,0.2349742203950882,0.5984815955162048,0.3233846127986908,-2380908.77532959,-59506.31618499756,-88.79263401031494,-7.446078062057495,-60.07382869720459,-156.31253719329834
7,2020-06-21,414851.43064396526,1480.3373440086843,509.3601727025402,485.4898328680349,0.26586949825286865,0.5574581623077393,0.3715536892414093,-1700189.0182495117,-44545.745849609375,-70.69523334503174,-4.615711867809296,-47.890084981918335,-123.20102453231812
8,2020-06-28,233041.19294018229,1050.976450958086,359.07432066247384,414.22300588279046,0.30637478828430176,0.5468870401382446,0.38120153546333313,-1285337.5434875488,-32886.59572601318,-52.05751657485962,-1.501430869102478,-35.309937596321106,-88.86888027191162
9,2020-07-05,161067.95367951068,684.4822927153181,232.65005343990708,297.9178607184928,0.9224219918251038,0.0,0.9201584458351135,-1052296.3523864746,-25085.928440093994,-33.94533395767212,0.0,-23.053553700447083,-56.99888467788696
10,2020-07-12,184833.92146875116,432.06749291670565,147.08027877486415,196.69605033123298,0.854194700717926,0.0,0.892815887928009,-891228.3897399902,-20113.45386505127,-22.79837131500244,0.0,-15.208321809768677,-38.00669014453888
11,2020-07-19,170338.73505223833,371.5629695669913,128.05930124312403,135.02854460801225,0.8627386689186096,0.0,0.9001263976097107,-706394.4816589355,-16513.248682022095,-20.066459476947784,0.0,-13.372351229190826,-33.43880772590637
12,2020-07-26,150491.974394016,369.1517091448409,128.62873300649966,113.69900415719584,0.840144693851471,0.0,0.8796232342720032,-536055.7556152344,-13008.754253387451,-16.400644183158875,0.0,-11.2749382853508,-27.675580978393555
13,2020-08-02,126320.39939927854,345.598980893513,121.0518796184542,104.76157065654337,0.8708481192588806,0.0,0.8831645846366882,-385563.8027191162,-9633.185267448425,-12.589144706726074,0.0,-9.07675176858902,-21.665896475315094
14,2020-08-09,103980.85660455472,303.7872080791995,106.61911756015466,95.18795056707131,0.8554445505142212,0.0,0.8532415628433228,-259243.39294433594,-6580.872535705566,-8.738095313310623,0.0,-6.650766730308533,-15.388861298561096
15,2020-08-16,84434.7159109267,257.00550086721694,90.23776493928773,83.00794839960955,0.9365196824073792,0.0,0.9372249841690063,-155262.54177093506,-3960.918188095093,-5.146070569753647,0.0,-3.988175094127655,-9.134245663881302
16,2020-08-23,70827.81501188481,210.15379316148935,73.76555653902963,69.80937893281154,0.8938624858856201,0.0,0.8950099945068359,-70827.81791687012,-1785.7277393341064,-2.195914275944233,0.0,-1.680690422654152,-3.8766048848629


==> data/ode/policy_25.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,39563.12777541227,99.408907923409,33.96204775338052,50.61202792591414,0.8558069467544556,0.29850468039512634,0.5177393555641174,-5589561.84387207,-90384.20677185059,-171.06302976608276,-45.90986728668213,-128.24314832687378,-345.2160358428955
1,2020-05-10,109481.98656180684,71.548469674814,24.41485005237621,35.599630211841706,0.9313985109329224,0.37915652990341187,0.8549145460128784,-5549998.85559082,-89615.40222167969,-148.0317234992981,-33.71859312057495,-103.67900133132935,-285.429310798645
2,2020-05-17,326336.1607305479,97.66943469154306,33.38961609391971,29.564995480226468,0.8013068437576294,0.6705358028411865,0.8725466728210449,-5440517.044067383,-88868.29376220703,-143.1609869003296,-24.52843189239502,-92.26770401000977,-259.9571228027344
3,2020-05-24,752176.0835759634,261.8525921758546,90.4043623624524,48.788065661664845,0.49426719546318054,0.672537624835968,0.6982918381690979,-5114180.755615234,-87222.70011901855,-138.0945324897766,-17.912989854812622,-87.84152865409851,-243.8490390777588
4,2020-05-31,1049470.9413590524,701.2013815162561,242.8869526225882,125.76652075346328,0.40299203991889954,0.5638830661773682,0.5262615084648132,-4362004.470825195,-82649.34539794922,-126.1377215385437,-14.069268703460693,-82.12292194366455,-222.32990264892578
5,2020-06-07,977588.4259774822,1300.3768116421693,450.76044109491414,279.302800202526,0.2865273356437683,0.5901743769645691,0.3877646028995514,-3312533.5693359375,-72777.50015258789,-109.25782918930054,-10.640385150909424,-73.13457131385803,-193.03277730941772
6,2020-06-14,673753.1803574571,1630.0440160995884,563.59786012621,432.92168259012203,0.23671717941761017,0.5929434299468994,0.32854223251342773,-2334945.297241211,-58406.11457824707,-92.15924143791199,-7.480447292327881,-62.22989559173584,-161.86957359313965
7,2020-06-21,414023.8119327205,1460.2090785550508,502.3615941133353,480.7384099313737,0.26292431354522705,0.5589099526405334,0.37177661061286926,-1661192.1310424805,-43632.073402404785,-73.93871545791626,-4.629461169242859,-50.02553462982178,-128.59370708465576
8,2020-06-28,231751.97107448927,1041.445797720498,355.8294293113618,409.8201943189956,0.29568570852279663,0.5406199097633362,0.3697884678840637,-1247168.3502197266,-32110.22138595581,-55.2592933177948,-1.4958538115024567,-37.48177886009216,-94.23692226409912
9,2020-07-05,157310.15597291337,681.2919333335567,231.59789310545685,295.6741057088832,0.8982424139976501,0.0,0.8961571455001831,-1015416.3360595703,-24357.991218566895,-36.97275221347809,0.0,-25.123372673988342,-62.09612488746643
10,2020-07-12,178368.45663322008,427.82787150953277,145.6071307750495,195.47847347820792,0.8385580778121948,0.0,0.8836775422096252,-858106.1363220215,-19417.54102706909,-25.396251678466797,0.0,-16.938085854053497,-42.334336042404175
11,2020-07-19,164230.06502009745,362.13928517988097,124.72049328462828,133.35535465158105,0.8496285080909729,0.0,0.8911346793174744,-679737.663269043,-15883.288383483887,-22.13260978460312,0.0,-14.744023978710175,-36.87663376331329
12,2020-07-26,145014.2117930924,356.60116425903544,124.17943225716483,110.96291751367212,0.8236860036849976,0.0,0.8675777316093445,-515507.6026916504,-12488.703727722168,-18.089383840560913,0.0,-12.462829798460007,-30.55221438407898
13,2020-08-02,120952.15027686232,333.0926244738901,116.61710044659125,101.49464102689414,0.8429827094078064,0.0,0.8593401908874512,-370493.41201782227,-9233.36386680603,-13.902220129966736,0.0,-10.056884586811066,-23.9591047167778
14,2020-08-09,98917.86766785105,292.1829795612799,102.5024231495259,91.91235017267,0.8472787737846375,0.0,0.8437522649765015,-249541.25881195068,-6294.7046756744385,-9.498408436775208,0.0,-7.285933196544647,-16.784341633319855
15,2020-08-16,81345.56686890322,245.2773977561192,86.07294149845532,79.80761956888615,0.9305567741394043,0.0,0.9297626614570618,-150623.39305877686,-3785.08597612381,-5.396332964301109,0.0,-4.261889681220055,-9.658222645521164
16,2020-08-23,69277.83654379632,200.53930748565978,70.35111655744159,66.80908480933884,0.89555823802948,0.0,0.8933157920837402,-69277.83489227295,-1711.9954526424408,-2.261277288198471,0.0,-1.7805760726332664,-4.041853174567223


==> data/ode/policy_26.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,39852.94572608736,99.408907923409,33.96204775338052,50.61202792591414,0.8719139099121094,0.23143725097179413,0.554669976234436,-5486552.810668945,-89043.70307922363,-180.86416721343994,-46.91824913024902,-136.19805574417114,-363.98041248321533
1,2020-05-10,112827.12953483459,71.65591097522083,24.454447328461978,35.60475846796275,0.9554118514060974,0.3671450614929199,0.877246081829071,-5446699.905395508,-88274.6696472168,-158.13040733337402,-34.333648681640625,-112.16048002243042,-304.62448596954346
2,2020-05-17,344427.64860604104,100.16321264978697,34.290654058444055,29.834322314020945,0.8407472968101501,0.679093062877655,0.854024350643158,-5333872.604370117,-87516.59393310547,-154.10138368606567,-24.53592538833618,-101.78290605545044,-280.4201602935791
3,2020-05-24,802316.9804708066,274.4909350569634,94.83371440559296,50.47875163161264,0.5078936815261841,0.6593804955482483,0.7084051966667175,-4989445.114135742,-85802.92701721191,-150.3063440322876,-17.879680395126343,-97.5411057472229,-265.7270908355713
4,2020-05-31,1086458.2168580773,744.1488374717139,257.61886825485624,132.21529833374373,0.37487998604774475,0.5337278246879578,0.4987269937992096,-4187128.0670166016,-80969.67697143555,-139.5579695701599,-14.062507152557373,-91.68375134468079,-245.30420303344727
5,2020-06-07,948324.3000963184,1386.9259989240109,480.8692237327651,296.6554910742534,0.2755594253540039,0.6013087630271912,0.3780207335948944,-3100669.8608398438,-70440.38772583008,-122.9387640953064,-10.511887073516846,-82.7501893043518,-216.2008285522461
6,2020-06-14,659480.167480176,1664.7712983999138,575.8380894216513,452.8943301496689,0.2676856219768524,0.596966564655304,0.3772699534893036,-2152345.657348633,-55442.20447540283,-105.51290512084961,-7.28117823600769,-71.5686559677124,-184.36272144317627
7,2020-06-21,422449.92903041566,1429.8213344091732,491.7402017880051,484.4660988623607,0.2645634114742279,0.5806261301040649,0.3839372396469116,-1492865.3717041016,-40745.887756347656,-87.52590417861938,-4.483119249343872,-59.692102670669556,-151.70111656188965
8,2020-06-28,240637.46621999005,1033.7666994883768,353.33514718864416,405.1805673134395,0.3531761169433594,0.5313474535942078,0.4387095868587494,-1070415.4014587402,-29430.854320526123,-69.38462853431702,-1.4300358295440674,-47.832852602005005,-118.6475157737732
9,2020-07-05,162260.82118635616,688.210213964939,234.18460066931843,294.0866981255603,0.7790858745574951,0.0,0.8028188347816467,-829777.9083251953,-21649.00541305542,-51.79005265235901,0.0,-36.21939420700073,-88.00944089889526
10,2020-07-12,157285.37827550416,447.3618949267958,152.59342257721508,197.65849290179654,0.7770761847496033,0.0,0.8091395497322083,-667517.08984375,-16571.351289749146,-39.81024622917175,0.0,-28.064915537834167,-67.87515878677368
11,2020-07-19,136185.0677314468,355.7834376744587,122.50712308796935,135.55359537717533,0.837334930896759,0.0,0.8615001440048218,-510231.73332214355,-12957.319021224976,-34.092867374420166,0.0,-24.146494269371033,-58.23935866355896
12,2020-07-26,118518.68966549943,315.3166163423076,109.52778756914076,105.97505471041995,0.8149144649505615,0.0,0.8478991389274597,-374046.6833114624,-9824.8291015625,-28.970900177955627,0.0,-20.728977024555206,-49.699875712394714
13,2020-08-02,94664.33632125962,278.7464885078418,97.33770811717363,89.66510002721903,0.7413696646690369,0.0,0.773598313331604,-255527.99701690674,-7048.299312591553,-24.477073550224304,0.0,-17.792966961860657,-42.27004051208496
14,2020-08-09,68827.83901229252,238.47815012723726,83.4949162695402,77.31185839046051,0.7261922359466553,0.0,0.7299625277519226,-160863.66176605225,-4625.720381736755,-18.789809942245483,0.0,-14.035773277282715,-32.8255832195282
15,2020-08-16,51850.20084740242,188.00160062596348,65.83308310741506,64.40223206101042,0.8798527717590332,0.0,0.8559512495994568,-92035.83002090454,-2638.973295688629,-11.755800247192383,0.0,-8.987458795309067,-20.74325978755951
16,2020-08-23,40185.62686225414,139.09582390836385,48.640488115347985,50.367107603033865,0.6201991438865662,0.0,0.6864845156669617,-40185.62734127045,-1134.5145106315613,-6.168603524565697,0.0,-4.487796872854233,-10.65640076994896


==> data/ode/policy_27.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,40411.62802214961,99.408907923409,33.96204775338052,50.61202792591414,0.8772090673446655,0.27682504057884216,0.5709368586540222,-5110040.664672852,-82005.67245483398,-194.83946561813354,-46.92464351654053,-147.2887396812439,-389.0528202056885
1,2020-05-10,116236.14831483104,71.71012528402666,24.4729157084171,35.60709357734907,0.9466716647148132,0.3727552890777588,0.8755249977111816,-5069628.90625,-81236.52458190918,-172.20369577407837,-34.60664510726929,-123.48349094390869,-330.2937984466553
2,2020-05-17,349019.9658411378,101.78669764408274,34.84458047289642,29.99019321592681,0.8102543354034424,0.6715336441993713,0.8530063629150391,-4953392.791748047,-80471.76361083984,-168.15117597579956,-25.210795402526855,-113.40169906616211,-306.7636489868164
3,2020-05-24,766629.1245115632,280.24096497972124,96.8199300082085,51.40595248986759,0.42789149284362793,0.6204344034194946,0.6570107340812683,-4604372.787475586,-78721.74739837646,-163.63062858581543,-18.569053411483765,-109.11970138549805,-291.3193702697754
4,2020-05-31,973132.6652180679,742.4510701665342,257.13727511693315,133.75496184300016,0.3662136197090149,0.560140073299408,0.5006394982337952,-3837743.7591552734,-73847.01728820801,-150.99741220474243,-14.521020650863647,-102.63961553573608,-268.15803050994873
5,2020-06-07,894563.7250886019,1286.2281613856355,446.0806522848326,286.9662550558936,0.27355825901031494,0.5923509001731873,0.39387089014053345,-2864611.053466797,-63783.45489501953,-132.38811492919922,-10.77668309211731,-92.78611540794373,-235.9508991241455
6,2020-06-14,646364.0353024435,1513.1698515864168,523.061892774123,419.12227623997273,0.2563539445400238,0.5828152894973755,0.3704434633255005,-1970047.378540039,-50133.609771728516,-114.21469449996948,-7.543480396270752,-81.41627311706543,-203.17444801330566
7,2020-06-21,421380.14076269185,1345.1466488131693,462.50911577167267,449.41435081997383,0.24966838955879211,0.5642270445823669,0.37923765182495117,-1323683.4526062012,-36544.108390808105,-95.6408679485321,-4.625459611415863,-69.39222812652588,-169.65855360031128
8,2020-06-28,236565.58701024167,1003.6627232835297,343.1511900054269,385.4474460035504,0.267350971698761,0.5439692139625549,0.37841054797172546,-902303.3142089844,-25699.644088745117,-76.9321620464325,-1.4667612314224243,-57.27081298828125,-135.66973209381104
9,2020-07-05,139649.00154197658,681.369127672136,232.00063626058164,286.79659300950976,0.5975532531738281,0.0,0.6330527067184448,-665737.771987915,-18053.87020111084,-58.07781219482422,0.0,-45.033884048461914,-103.11169624328613
10,2020-07-12,118891.86948632184,428.93306543972113,146.1998030203904,194.5439779240142,0.6750591397285461,0.0,0.6675338745117188,-526088.7622833252,-13079.915046691895,-42.77675747871399,0.0,-34.702521562576294,-77.47927904129028
11,2020-07-19,97006.80173038901,301.81724667604374,103.39630997659644,127.83300895192365,0.7242096066474915,0.0,0.6824710369110107,-407196.90322875977,-9823.993444442749,-33.185240626335144,0.0,-27.567273378372192,-60.752516984939575
12,2020-07-26,80827.30083276486,239.7299926396347,82.64966898845222,90.40203350627696,0.7594610452651978,0.0,0.7513614296913147,-310190.0815963745,-7340.074181556702,-25.263488292694092,0.0,-20.937703549861908,-46.20119333267212
13,2020-08-02,68704.7380018607,195.80736999712252,67.81975540926814,69.09875048567291,0.7570727467536926,0.0,0.7605590224266052,-229362.77389526367,-5327.950119972229,-18.443728983402252,0.0,-15.055334568023682,-33.499062061309814
14,2020-08-09,57709.66771911381,164.40943744481925,57.18029065101928,55.56327978375925,0.7976925373077393,0.0,0.7771998047828674,-160658.04958343506,-3658.3691835403442,-12.109813839197159,0.0,-10.051825642585754,-22.161638736724854
15,2020-08-16,52086.54145001342,138.55462527867732,48.325040091825755,46.09587036086323,0.9335083961486816,0.0,0.9235418438911438,-102948.37951660156,-2248.4341263771057,-6.1693258583545685,0.0,-5.288566276431084,-11.457892507314682
16,2020-08-23,50861.83594320935,117.77319887829215,41.140405064571716,38.64885085519793,0.8809629678726196,0.0,0.8765678405761719,-50861.83547973633,-1057.8832030296326,-2.341904863715172,0.0,-1.9789200276136398,-4.320824891328812


==> data/ode/policy_28.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,41021.06419803518,99.408907923409,33.96204775338052,50.61202792591414,0.881112813949585,0.3233276903629303,0.5921249389648438,-4838841.247558594,-76979.20322418213,-208.8862419128418,-49.64214324951172,-153.94854545593262,-412.47692108154297
1,2020-05-10,116408.53430758775,71.7732410136443,24.494726433855803,35.60992829839095,0.9005484580993652,0.31011584401130676,0.8266345262527466,-4797820.281982422,-76209.92183685303,-186.32278442382812,-37.59726524353027,-130.44575452804565,-354.36577796936035
2,2020-05-17,329319.57679842366,103.24468973671954,35.344910498281635,30.157454352677703,0.8357390761375427,0.5904991030693054,0.8493334054946899,-4681411.7431640625,-75438.27533721924,-181.53550624847412,-28.217270374298096,-120.09460926055908,-329.8473834991455
3,2020-05-24,688942.2338268877,272.4517786835409,94.12783083688046,51.11404385564768,0.27784571051597595,0.6302041411399841,0.612785279750824,-4352092.361450195,-73705.60646057129,-176.32160186767578,-20.63572645187378,-114.83734846115112,-311.79466247558594
4,2020-05-31,788982.8469923825,705.9684458051438,244.6049310032649,128.79116496012225,0.3238036632537842,0.5121990442276001,0.5057740211486816,-3663150.0244140625,-69038.61999511719,-161.8257999420166,-16.00364089012146,-107.6964020729065,-285.52582263946533
5,2020-06-07,757988.6972752032,1113.0912229126561,386.6173271415032,263.56186878134537,0.2768959105014801,0.5636335015296936,0.38553982973098755,-2874167.251586914,-59947.195053100586,-138.91055583953857,-11.956431865692139,-96.81110382080078,-247.6780652999878
6,2020-06-14,594218.3107918734,1248.2487221995327,431.71193322916764,360.7789048182002,0.25181692838668823,0.5585415363311768,0.3591178357601166,-2116178.512573242,-48557.705879211426,-118.78117322921753,-8.158663511276245,-84.67975854873657,-211.61956787109375
7,2020-06-21,416756.6566592399,1147.513024994632,394.2801669787179,381.7871617959466,0.2415989190340042,0.5405051112174988,0.3652288615703583,-1521960.2584838867,-37186.18869781494,-99.06942248344421,-4.88905668258667,-71.7517614364624,-175.71022510528564
8,2020-06-28,248740.67194249516,912.0179515155102,311.6747165626915,338.2829916520283,0.24513424932956696,0.525580644607544,0.36553505063056946,-1105203.628540039,-27618.15309524536,-79.44122552871704,-1.5235494077205658,-58.92395377159119,-139.88871574401855
9,2020-07-05,150751.04523876953,661.1243484288008,225.22300812482567,265.5025037278904,0.544921338558197,0.0,0.5576958656311035,-856462.9554748535,-20417.07992553711,-59.77150201797485,0.0,-46.16710543632507,-105.93860149383545
10,2020-07-12,129858.78345313054,439.8242989671965,150.17449039366866,190.73754931114263,0.6490599513053894,0.0,0.6050835251808167,-705711.9369506836,-15436.824560165405,-43.32675635814667,0.0,-34.91947650909424,-78.24622988700867
11,2020-07-19,109821.59583637027,317.3382234897393,108.76094582048134,131.34065858692216,0.6344625949859619,0.0,0.6389316320419312,-575853.157043457,-12043.063640594482,-32.56554901599884,0.0,-26.31436586380005,-58.87991189956665
12,2020-07-26,94947.31400484644,259.19102785091366,89.2744427224482,96.01110597152437,0.7702099680900574,0.0,0.7504299283027649,-466031.551361084,-9395.222663879395,-23.229211568832397,0.0,-18.55924129486084,-41.78845286369324
13,2020-08-02,89844.39560203954,217.8290523633944,75.40619931460581,75.82475158541735,0.7468596696853638,0.0,0.7510873675346375,-371084.21325683594,-7184.14306640625,-15.163642168045044,0.0,-12.158307433128357,-27.3219496011734
14,2020-08-09,87545.00574875998,194.99268733758748,67.79287953003234,63.476065962308915,0.9557387828826904,0.0,0.9399641156196594,-281239.81952667236,-5267.965197563171,-8.900018781423569,0.0,-7.081833481788635,-15.981853008270264
15,2020-08-16,96658.10045139828,179.9844300442063,62.7759867123063,56.26185482007484,0.8811588883399963,0.0,0.8873663544654846,-193694.806098938,-3511.8305683135986,-4.581834748387337,0.0,-3.633468598127365,-8.215303719043732
16,2020-08-23,97036.69991860277,185.26052383526743,64.83347556326122,53.090122304167316,0.9259050488471985,0.0,0.9251000881195068,-97036.70144081116,-1801.3590574264526,-2.6080740615725517,0.0,-1.9639726728200912,-4.572046920657158


==> data/ode/policy_29.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,41910.54692269377,99.408907923409,33.96204775338052,50.61202792591414,0.899323582649231,0.3072054386138916,0.6485122442245483,-4745128.631591797,-75801.18656158447,-215.71433544158936,-49.271202087402344,-160.59609651565552,-425.5816459655762
1,2020-05-10,122417.04022522978,71.93785294447058,24.553997487693472,35.617620066136425,0.9125124216079712,0.2773172855377197,0.8230989575386047,-4703218.078613281,-75031.5523147583,-193.48742961883545,-37.13224172592163,-137.89743185043335,-368.5170888900757
2,2020-05-17,353420.3886920043,107.45857619914811,36.83617721476716,30.600590271023563,0.9126055240631104,0.5883914232254028,0.8639677166938782,-4580801.010131836,-74241.67156219482,-189.37783241271973,-27.439441680908203,-128.59880924224854,-345.4160690307617
3,2020-05-24,753389.0778433159,287.9532550454933,99.52204137458061,53.424303876871036,0.25810497999191284,0.6143418550491333,0.5687301158905029,-4227380.752563477,-72416.97788238525,-185.78026294708252,-19.606631994247437,-123.48551750183105,-328.8723945617676
4,2020-05-31,812353.3149755585,774.2807316922208,268.151182952838,138.24040765964043,0.33533939719200134,0.5521246790885925,0.4896986186504364,-3473991.7755126953,-67368.09730529785,-172.9242444038391,-14.934502840042114,-116.19226932525635,-304.05099391937256
5,2020-06-07,791582.1172754448,1189.7104229865465,413.07328152839716,284.887079297408,0.291586309671402,0.6032816767692566,0.4238475263118744,-2661638.4506225586,-57494.17781829834,-150.27350187301636,-11.025187969207764,-104.71148490905762,-266.0101652145386
6,2020-06-14,630524.6128488467,1290.695392297879,445.90792549193714,379.174665090479,0.24618251621723175,0.586300790309906,0.38819456100463867,-1870056.3430786133,-45590.25287628174,-130.95743656158447,-7.636886239051819,-92.97798275947571,-231.5722942352295
7,2020-06-21,426759.9639029624,1199.127266717078,411.9297328489332,395.9875896038713,0.2160046100616455,0.5468910336494446,0.37021708488464355,-1239531.7077636719,-33794.403076171875,-111.86846494674683,-4.697284698486328,-81.04026913642883,-197.6060152053833
8,2020-06-28,238899.59281328076,958.454548147357,327.8473178052224,352.5273343554321,0.2346976399421692,0.5428969860076904,0.34337109327316284,-812771.7018127441,-23739.83860015869,-92.24100708961487,-1.5035374462604523,-68.81229281425476,-162.5568389892578
9,2020-07-05,130682.54767086836,674.3343575428914,229.8703280166615,275.05255387834296,0.4146529734134674,0.0,0.506096363067627,-573872.0893859863,-16270.50757408142,-72.28822708129883,0.0,-56.048405170440674,-128.3366322517395
10,2020-07-12,98532.51935826063,425.20145927232676,144.9774122323715,192.07513793992717,0.6067516803741455,0.0,0.6244143843650818,-443189.52560424805,-11326.758861541748,-54.34786677360535,0.0,-44.14952993392944,-98.49739074707031
11,2020-07-19,82237.95947417055,275.3886728476326,94.09982475790588,125.06879155815747,0.6608625054359436,0.0,0.621854841709137,-344657.0158004761,-8217.436075210571,-41.14699959754944,0.0,-35.09659171104431,-76.24359130859375
12,2020-07-26,66826.86395107,205.0726730340444,70.41402991501464,83.64355620096735,0.6655726432800293,0.0,0.6099475622177124,-262419.056892395,-6047.815680503845,-31.436219811439514,0.0,-27.40052342414856,-58.836740255355835
13,2020-08-02,54281.1496406385,164.6611488756741,56.796391107651594,60.91805226715041,0.7001475095748901,0.0,0.6689765453338623,-195592.200756073,-4346.015453338623,-22.587086260318756,0.0,-19.561786949634552,-42.14887320995331
14,2020-08-09,46773.157437446585,132.8730436847501,45.96974215043277,47.1732082160005,0.7529899477958679,0.0,0.7343463897705078,-141311.04946136475,-2971.0835218429565,-14.178568124771118,0.0,-12.08103895187378,-26.259607076644897
15,2020-08-16,45463.313835705616,109.69902889664664,38.065976058635925,37.72547596224372,0.9515870213508606,0.0,0.9335710406303406,-94537.88995742798,-1850.4582345485687,-6.872232258319855,0.0,-5.858340114355087,-12.730573117733002
16,2020-08-23,49074.578869060046,95.7630056198957,33.337612513018406,31.35229588745043,0.8347079753875732,0.0,0.8445339798927307,-49074.578285217285,-898.3468264341354,-2.5691593065857887,0.0,-2.1298723295331,-4.699031636118889


==> data/ode/policy_3.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52619.86949884804,99.408907923409,33.96204775338052,50.61202792591414,0.9980599284172058,0.9320728182792664,0.9952358603477478,-8454425.048828125,-144872.86567687988,-38.59631419181824,-15.978058576583862,-33.82324576377869,-88.39762210845947
1,2020-05-10,234506.50011764426,73.05088645156984,24.93990477026443,35.666639656289725,0.9657749533653259,0.9204500317573547,0.9601576328277588,-8401805.114746094,-144100.89492797852,-18.19377988576889,-7.502222657203674,-16.06675237417221,-41.762757301330566
2,2020-05-17,843926.0500480856,148.00538839604746,50.769827289145034,34.2978223060854,0.9520813822746277,0.9236348867416382,0.9401996731758118,-8167298.889160156,-143153.32412719727,-17.53777712583542,-6.520510315895081,-15.427763760089874,-39.486053586006165
3,2020-05-24,2137470.812315374,543.9280840894726,187.14689305974022,85.01840821920835,0.9336226582527161,0.9306190013885498,0.9248687624931335,-7323372.650146484,-140025.88272094727,-16.011843085289,-5.5875033140182495,-13.999177515506744,-35.598525404930115
4,2020-05-31,2665256.679732057,1761.1009121857105,607.9138846957334,282.60846894680986,0.9097478985786438,0.9273232817649841,0.9008675813674927,-5185901.641845703,-129212.1696472168,-14.483636617660522,-4.982591867446899,-12.55807876586914,-32.024309039115906
5,2020-06-07,1549956.9618046884,3704.4647826829114,1287.4742485047727,720.3312880363013,0.9141020178794861,0.8980990648269653,0.900114893913269,-2520644.760131836,-102056.38885498047,-13.133960962295532,-4.622123837471008,-11.359800398349762,-29.115885496139526
6,2020-06-14,619354.4708568526,4136.991952389768,1448.0856711891508,1101.977800748968,0.9707294702529907,0.9044916033744812,0.9721511602401733,-970687.6754760742,-62801.14650726318,-11.331811547279358,-4.040371477603912,-9.8062202334404,-25.17840266227722
7,2020-06-21,230567.36469067843,2713.662553790259,951.8044851576037,1018.0859247598061,0.9743329286575317,0.7886704206466675,0.9763784408569336,-351333.1890106201,-30729.13885116577,-9.574814885854721,-3.0330833792686462,-8.334770053625107,-20.94266712665558
8,2020-06-28,79894.97725346603,1322.8164826980474,461.908795014642,662.0373694168162,0.9828915596008301,0.7136555314064026,0.9846941828727722,-120765.84100723267,-13062.84785270691,-8.60431119799614,-1.2213091552257538,-7.6547421514987946,-17.480361461639404
9,2020-07-05,26880.4005777957,558.0430070545324,192.74473182676124,348.35101352191754,0.9697003364562988,0.0,0.9638294577598572,-40870.86319923401,-5141.555666923523,-7.771483808755875,0.0,-7.088489085435867,-14.859972894191742
10,2020-07-12,9185.142531993197,219.01915555441212,74.44294003057512,160.97955980403816,0.9682620763778687,0.0,0.959775447845459,-13990.461826324463,-1942.7980482578278,-6.888348609209061,0.0,-6.388399004936218,-13.276748359203339
11,2020-07-19,3149.959258179728,82.57345832408761,27.411994650474387,68.35723168447905,0.9691655039787292,0.0,0.9631083011627197,-4805.319011211395,-720.4404473304749,-5.672407150268555,0.0,-5.277849733829498,-10.950257629156113
12,2020-07-26,1084.5976563584409,30.69038818522099,9.854784294615918,27.35656905819208,0.9705392122268677,0.0,0.9652397632598877,-1655.3597524762154,-267.09361001849174,-4.434116929769516,0.0,-4.135657846927643,-8.569775521755219
13,2020-08-02,376.1181641014082,11.49729043664799,3.5334311198192907,10.508698649712157,0.9863075613975525,0.0,0.9804567098617554,-570.7620177417994,-99.75533932447433,-3.237765282392502,0.0,-3.075323812663555,-6.313089281320572
14,2020-08-09,131.96290383923406,4.396497665107263,1.2783361237100326,3.9265134819726004,0.982999861240387,0.0,0.9765703082084656,-194.643868599087,-37.21221815794706,-2.334965765476227,0.0,-2.2397201508283615,-4.574685916304588
15,2020-08-16,46.33032555313184,1.7325179694391064,0.4712701994326489,1.440668788377991,0.9836799502372742,0.0,0.9806344509124756,-62.68096622079611,-13.2866227068007,-1.7381234094500542,0.0,-1.6154417768120766,-3.3535651862621307
16,2020-08-23,16.350639991685966,0.7057467455531515,0.17774252078568992,0.5228071487894675,0.9578048586845398,0.0,0.9480500221252441,-16.350639634765685,-3.8472481537610292,-1.0768020525574684,0.0,-0.9752404876053333,-2.052042633295059


==> data/ode/policy_30.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,42162.18253459547,99.408907923409,33.96204775338052,50.61202792591414,0.9045665264129639,0.2882331311702728,0.6714727282524109,-4733110.809326172,-75436.64932250977,-217.98582077026367,-48.385324478149414,-163.25472593307495,-429.625940322876
1,2020-05-10,125483.13670665222,71.99901437062385,24.576424698757926,35.62059531922665,0.9330263137817383,0.28637394309043884,0.8358173966407776,-4690948.486328125,-74666.8815612793,-195.85580825805664,-36.135239601135254,-140.8833622932434,-372.87445068359375
2,2020-05-17,371934.5396570418,109.07742418217106,37.41553883173688,30.76864426243742,0.9302384853363037,0.6239740252494812,0.8702297806739807,-4565465.545654297,-73870.18203735352,-192.24954843521118,-26.344265937805176,-132.21056461334229,-350.8044242858887
3,2020-05-24,790255.5205622683,298.30399113758995,103.11186910384362,54.67999553248023,0.2568192780017853,0.6180610656738281,0.5057851672172546,-4193531.036376953,-71993.57032775879,-189.4542694091797,-18.788305521011353,-127.42884159088135,-335.67144870758057
4,2020-05-31,817868.5536258642,814.6659277470482,282.00942992599437,144.2602243661183,0.34970802068710327,0.6182998418807983,0.4401369094848633,-3403275.680541992,-66701.91287994385,-177.1007537841797,-14.425899982452393,-119.59240436553955,-311.11907958984375
5,2020-06-07,800714.8018954167,1215.8606473086923,421.3852393307692,294.9255628158591,0.29986372590065,0.5982946753501892,0.43075838685035706,-2585407.257080078,-56465.95001220703,-154.86302375793457,-10.845589637756348,-106.8260669708252,-272.534704208374
6,2020-06-14,635086.0385621331,1285.6503411039116,442.7646106490118,382.2936588504596,0.2504536807537079,0.5752964615821838,0.4010438919067383,-1784692.3828125,-44517.669677734375,-136.07447147369385,-7.810266613960266,-94.64064836502075,-238.5254144668579
7,2020-06-21,420375.59009644575,1205.1206199686037,413.40854110154737,395.4404451768386,0.2027895748615265,0.533085823059082,0.3573077619075775,-1149606.3232421875,-32735.94379425049,-117.3284649848938,-4.844403266906738,-82.98994898796082,-205.16283512115479
8,2020-06-28,227110.75005348,969.5815544946822,331.8218854189023,354.1041829713904,0.23703226447105408,0.558241605758667,0.3377152681350708,-729230.6900024414,-22580.25884628296,-97.7378249168396,-1.5549935400485992,-70.85875868797302,-170.1515793800354
9,2020-07-05,121565.79221091644,667.9892708422232,227.83553837238435,275.73790684991536,0.3748917579650879,0.0,0.4919147193431854,-502119.92263793945,-15091.63498878479,-77.65328884124756,0.0,-57.91023373603821,-135.56352853775024
10,2020-07-12,86918.49858810002,410.7823524563404,140.0132975637592,189.56466476713027,0.5772495269775391,0.0,0.6089690327644348,-380554.1515350342,-10262.62640953064,-59.32101607322693,0.0,-45.82075476646423,-105.14177083969116
11,2020-07-19,72774.36554268227,257.04912938586654,87.75663764779527,120.79132561510438,0.719031035900116,0.0,0.6718441247940063,-293635.6544494629,-7308.882474899292,-45.182234048843384,0.0,-36.45607829093933,-81.63831233978271
12,2020-07-26,61434.40308390678,183.71267291986717,62.99628619449248,78.18856397783321,0.613061785697937,0.0,0.6025518774986267,-220861.29188537598,-5331.626534461975,-35.652342438697815,0.0,-28.993916511535645,-64.64625597000122
13,2020-08-02,48772.45214359549,149.47426527277108,51.542795627922594,55.529567822645106,0.7616804242134094,0.0,0.729551374912262,-159426.89180374146,-3803.918957710266,-27.09808349609375,0.0,-21.672728657722473,-48.770809173583984
14,2020-08-09,40778.37437400172,120.419246339233,41.68702418988361,42.9346469754972,0.5403727889060974,0.0,0.5538918375968933,-110654.43754196167,-2551.7526268959045,-18.562063574790955,0.0,-14.615732431411743,-33.17779302597046
15,2020-08-16,32701.18861128899,100.7970780498218,35.01095255376451,34.40021565602629,0.9784525036811829,0.0,0.969931960105896,-69876.06287002563,-1530.2273631095886,-9.827940165996552,0.0,-7.5436994433403015,-17.371639609336853
16,2020-08-23,37174.87276356101,78.4513019990296,27.278622167553426,27.84777119137035,0.7985685467720032,0.0,0.8133021593093872,-37174.87156391144,-697.4135339260101,-2.566309832036495,0.0,-1.9732363522052765,-4.539546370506287


==> data/ode/policy_31.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,42823.511995033696,99.408907923409,33.96204775338052,50.61202792591414,0.8334856629371643,0.4448566138744354,0.7376896739006042,-4220390.701293945,-65526.628494262695,-265.3672456741333,-56.257381439208984,-185.09191274642944,-506.71653747558594
1,2020-05-10,108140.27225728265,72.03318656224636,24.591068984198543,35.62446532898983,0.5902504920959473,0.29651567339897156,0.5535072088241577,-4177567.2912597656,-64756.784439086914,-241.92588329315186,-44.92631912231445,-163.66419792175293,-450.516414642334
2,2020-05-17,194933.28103233912,106.97465101770614,36.714544005872284,30.81107375546175,0.6152012944221497,0.3718082308769226,0.694206178188324,-4069427.1087646484,-63962.56923675537,-230.3255796432495,-36.453697681427,-152.32259035110474,-419.1018581390381
3,2020-05-24,334002.44431800937,207.40799486036298,71.57203913288146,46.540430618268914,0.3462983965873718,0.3940965235233307,0.5384177565574646,-3874493.7896728516,-62452.44026184082,-213.56253623962402,-27.49354600906372,-139.71898555755615,-380.7750701904297
4,2020-05-31,434155.49023240496,390.68766652739345,135.322556666225,85.2418218690273,0.4323795735836029,0.5655596256256104,0.5310887694358826,-3540491.485595703,-59590.10601043701,-193.8120722770691,-19.695427417755127,-128.28046083450317,-341.7879819869995
5,2020-06-07,558099.1530127987,577.80466084812,200.4016053182901,144.52624872252244,0.2791817784309387,0.5969642400741577,0.41864100098609924,-3106336.02142334,-54847.469329833984,-170.82490921020508,-13.508274555206299,-114.87997770309448,-299.213171005249
6,2020-06-14,544657.9083187303,753.4053938207743,260.0782676559582,202.3785640207021,0.2413311004638672,0.5482619404792786,0.38547056913375854,-2548236.846923828,-48475.76141357422,-149.3519425392151,-9.212293028831482,-101.30434036254883,-259.86859798431396
7,2020-06-21,464881.8460782623,850.5414934377468,292.3980591555818,250.49091962632644,0.22544950246810913,0.5161246061325073,0.3687974512577057,-2003578.9489746094,-40750.23651123047,-126.28364562988281,-5.440616011619568,-86.95223927497864,-218.6765193939209
8,2020-06-28,319299.46747221786,819.4603032398921,280.8147172414654,267.0602047482451,0.2155732810497284,0.4997316896915436,0.3348640203475952,-1538697.0520019531,-32840.45934677124,-103.77984046936035,-1.6461104154586792,-72.92730212211609,-178.3532738685608
9,2020-07-05,201295.46472726535,706.3032723133324,241.59983389664052,250.2448257256243,0.3962290585041046,0.0,0.4754120707511902,-1219397.5448608398,-25699.443817138672,-81.73898458480835,0.0,-58.89303684234619,-140.6320333480835
10,2020-07-12,163319.31581969355,533.7210899340557,183.18827027300745,209.5777302949104,0.4497459828853607,0.0,0.48608827590942383,-1018102.0736694336,-19962.024688720703,-61.97015643119812,0.0,-45.84629833698273,-107.81645774841309
11,2020-07-19,128947.2236614736,402.093164614562,138.3745435886366,160.96616407145797,0.47638973593711853,0.0,0.5069520473480225,-854782.772064209,-15705.708265304565,-45.942506194114685,0.0,-34.748250246047974,-80.6907594203949
12,2020-07-26,111714.33852680662,316.50773799962104,109.12387389276793,122.8237909750463,0.6539626717567444,0.0,0.6822102069854736,-725835.5140686035,-12401.504516601562,-31.206053495407104,0.0,-24.045617878437042,-55.251675844192505
13,2020-08-02,116706.99183609229,253.21604021059187,87.46843702413777,95.27370191106849,0.7281452417373657,0.0,0.7042105197906494,-614121.1986541748,-9780.313968658447,-19.009359180927277,0.0,-15.209370851516724,-34.21873152256012
14,2020-08-09,132463.02075806414,230.45064602664866,79.9080248434021,77.88075680394957,0.9218896627426147,0.0,0.9002807140350342,-497414.2074584961,-7549.172639846802,-10.528115183115005,0.0,-8.757098019123077,-19.285213947296143
15,2020-08-16,168169.60202526726,234.84364740956568,81.69631125713877,71.07455451933797,0.8548086285591125,0.0,0.8678044080734253,-364951.18141174316,-5367.853045463562,-5.446898192167282,0.0,-4.332756623625755,-9.779655188322067
16,2020-08-23,196781.5762730261,278.91439885227135,97.40739469553144,73.96144866858975,0.9571442008018494,0.0,0.9454362392425537,-196781.57567977905,-2946.5755820274353,-2.652699127793312,0.0,-2.012922242283821,-4.665621370077133


==> data/ode/policy_32.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,40396.7992584032,99.408907923409,33.96204775338052,50.61202792591414,0.7410426735877991,0.3421311378479004,0.7154815196990967,-3875471.1151123047,-62983.760833740234,-288.72060775756836,-61.774163246154785,-224.8250961303711,-575.3198623657227
1,2020-05-10,103265.42887727443,71.7835270917183,24.509013406043945,35.615977455620644,0.7581192851066589,0.15490446984767914,0.7989316582679749,-3835074.234008789,-62214.43176269531,-263.571572303772,-49.83990669250488,-203.0792236328125,-516.4906978607178
2,2020-05-17,200214.21465224255,100.50111509120045,34.55969380963069,30.170928351114462,0.6863234639167786,0.19429852068424225,0.1921018660068512,-3731808.853149414,-61449.82814788818,-252.67040729522705,-39.71266508102417,-194.7292447090149,-487.11233139038086
3,2020-05-24,332413.39831498894,222.66933538740486,77.09126606549162,46.833526562485304,0.8490281105041504,0.5364253520965576,0.6833447813987732,-3531594.467163086,-59917.74559020996,-241.2818193435669,-28.622710704803467,-179.9803376197815,-449.88489151000977
4,2020-05-31,653383.9803562594,363.60364797261104,124.77822152610689,83.96747061067849,0.48033687472343445,0.48618772625923157,0.4293006360530853,-3199181.1752319336,-57064.337730407715,-231.4762830734253,-20.1175594329834,-161.244535446167,-412.83841133117676
5,2020-06-07,741724.9342741979,707.3772791880151,243.42388026696662,147.52134361744226,0.30536088347435,0.5496793389320374,0.531262218952179,-2545797.1572875977,-52044.572830200195,-220.6975221633911,-14.541006088256836,-149.44437742233276,-384.68291759490967
6,2020-06-14,689437.2642512077,1063.5396520059107,366.64755240877696,256.72595733796413,0.19216829538345337,0.4957467317581177,0.4096258878707886,-1804072.1893310547,-43290.50064086914,-202.04899311065674,-9.743546843528748,-136.345636844635,-348.1381893157959
7,2020-06-21,498931.2143869071,1192.467793814857,412.08436028555155,342.7679026097763,0.2552432417869568,0.4542756974697113,0.34135210514068604,-1114634.895324707,-32399.36351776123,-180.96470832824707,-5.804630517959595,-124.86412525177002,-311.63346767425537
8,2020-06-28,303915.6349855869,1039.9510686585281,358.47675976655114,358.0420791490365,0.17643806338310242,0.4366999566555023,0.29265323281288147,-615703.6781311035,-21802.78778076172,-159.89736318588257,-1.791374385356903,-111.97267770767212,-273.6613988876343
9,2020-07-05,146623.33687204233,778.5394736383545,266.6053454307042,303.94330627034384,0.1933583915233612,0.0,0.28943464159965515,-311788.0344390869,-13418.819904327393,-139.33207988739014,0.0,-98.09061288833618,-237.42268085479736
10,2020-07-12,73595.35145399332,506.90838123688394,173.37369857053235,224.68834919257807,0.16960027813911438,0.0,0.23219239711761475,-165164.6852493286,-7567.612528800964,-117.63540506362915,0.0,-83.48860740661621,-201.1240005493164
11,2020-07-19,34879.481560791384,288.7399009165576,98.40260012461499,146.45506625526912,0.2237183153629303,0.0,0.21721151471138,-91569.34022903442,-4042.9630875587463,-95.76607346534729,0.0,-68.2231068611145,-163.98917436599731
12,2020-07-26,18822.405709798106,149.93828292170366,50.68217199512705,85.78534825030866,0.3253326117992401,0.0,0.3328862190246582,-56689.85843658447,-2135.4085206985474,-74.02147054672241,0.0,-52.05044746398926,-126.07190608978271
13,2020-08-02,12476.619725179335,75.35221378560077,25.204229263464992,46.3439538611437,0.42459243535995483,0.0,0.4748418927192688,-37867.45369434357,-1171.6918647289276,-54.21931743621826,0.0,-36.67343556880951,-90.89275002479553
14,2020-08-09,9214.251941537907,41.359904644858595,13.779795115091982,24.353312115336262,0.4236047565937042,0.0,0.5431762337684631,-25390.833616256714,-670.9665060043335,-37.11772561073303,0.0,-23.939210176467896,-61.05693578720093
15,2020-08-16,8077.951553747611,26.54938646481778,8.907583522232231,13.488186021394599,0.7982158064842224,0.0,0.8635802865028381,-16176.581382751465,-372.52165377140045,-21.554628014564514,0.0,-13.529257476329803,-35.0838840007782
16,2020-08-23,8098.630029101696,19.051674146822236,6.46508774658328,8.332658290952782,0.37717998027801514,0.0,0.41952210664749146,-8098.629862070084,-167.82376915216446,-10.238895565271378,0.0,-6.77805095911026,-17.016945779323578


==> data/ode/policy_33.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,41598.363419977264,99.408907923409,33.96204775338052,50.61202792591414,0.7476347088813782,0.48024606704711914,0.7331403493881226,-3840506.362915039,-57842.86022186279,-303.980016708374,-58.74529838562012,-202.27513313293457,-565.0004386901855
1,2020-05-10,94655.70062751604,71.85668930694258,24.532283944744442,35.61879742138276,0.4395348131656647,0.21848280727863312,0.5590866804122925,-3798907.8521728516,-57073.38333129883,-278.9533853530884,-47.62138843536377,-180.78168630599976,-507.35645294189453
2,2020-05-17,135241.94795488854,101.01133331307389,34.69435917405627,30.32757130454474,0.4254677891731262,0.3294946849346161,0.536986231803894,-3704252.243041992,-56302.66189575195,-262.4338388442993,-38.97566795349121,-169.4122076034546,-470.8217144012451
3,2020-05-24,204440.68910213787,172.30630534000107,59.630831560591766,42.349996755970025,0.43673568964004517,0.5151796340942383,0.5765582919120789,-3569010.1623535156,-54974.59888458252,-238.43305110931396,-29.107584953308105,-154.66185808181763,-422.2024917602539
4,2020-05-31,319572.09925128915,254.06544542088227,88.014219438873,64.69693730640307,0.39013585448265076,0.5701079964637756,0.5473837852478027,-3364569.4732666016,-52924.74269866943,-215.02063274383545,-21.427249908447266,-140.47033786773682,-376.91822052001953
5,2020-06-07,425142.01961962075,375.76206830709543,129.8851416925625,95.2986195601381,0.2812020778656006,0.5473811626434326,0.41445639729499817,-3044997.4060058594,-49919.31438446045,-192.19751358032227,-15.811767578125,-127.27627754211426,-335.2855682373047
6,2020-06-14,446326.3709138491,540.3396899465332,186.33250531989395,138.84114456919392,0.24500764906406403,0.5113798975944519,0.39098262786865234,-2619855.499267578,-45511.30771636963,-168.18811893463135,-10.970978736877441,-112.91682720184326,-292.07592010498047
7,2020-06-21,416186.8513463065,654.276711947992,224.9494014948339,185.08565041169058,0.2219751477241516,0.4891626238822937,0.35992151498794556,-2173529.052734375,-39740.33832550049,-143.10208559036255,-6.357701420783997,-97.27133512496948,-246.7311143875122
8,2020-06-28,309371.64163200505,682.2701418534432,234.03086292166807,212.47923197417748,0.20583190023899078,0.4712509512901306,0.3304634988307953,-1757342.1478271484,-33378.24821472168,-118.54385137557983,-1.8816561996936798,-81.96170330047607,-202.38721370697021
9,2020-07-05,208305.85547796698,634.4608901725226,217.33814312524714,214.91044021516262,0.371910959482193,0.0,0.445274293422699,-1447970.5810546875,-27167.5705909729,-94.4727897644043,0.0,-66.63069725036621,-161.1034870147705
10,2020-07-12,177193.66233270772,514.2280881280225,176.86783066147842,193.48954401637036,0.4017292559146881,0.0,0.49238184094429016,-1239664.7453308105,-21805.484294891357,-72.79363870620728,0.0,-52.3385226726532,-125.13216733932495
11,2020-07-19,143030.85592555458,410.4324119091315,141.50457687906336,158.58485948867906,0.3972446918487549,0.0,0.41687917709350586,-1062471.103668213,-17565.619945526123,-54.750800132751465,0.0,-40.24898707866669,-94.99979019165039
12,2020-07-26,114089.38051262891,341.18811027839865,117.89962586076476,128.54128929915794,0.49806198477745056,0.0,0.533595621585846,-919440.2694702148,-14084.495306015015,-37.43959665298462,0.0,-28.233632445335388,-65.67323207855225
13,2020-08-02,121197.28099065594,272.1498606541573,94.03999681341165,103.87663208977932,0.8174000978469849,0.0,0.8123540282249451,-805350.8758544922,-11243.691444396973,-21.44501358270645,0.0,-16.4483442902565,-37.89335787296295
14,2020-08-09,165820.86603332782,231.27422371726996,80.02252024192752,83.72664728545716,0.807178258895874,0.0,0.8070141077041626,-684153.5568237305,-8935.11176109314,-11.060604453086853,0.0,-8.815574645996094,-19.876179099082947
15,2020-08-16,219865.15060849284,261.45792735491676,90.88785685873385,76.30060542589132,0.9571784138679504,0.0,0.9408823847770691,-518332.6721191406,-6650.93719959259,-5.887468531727791,0.0,-4.737481102347374,-10.624950379133224
16,2020-08-23,298467.52930944983,335.6292025082898,117.1256888821908,85.94158654879786,0.8424881100654602,0.0,0.8643319606781006,-298467.5407409668,-3802.5033473968506,-2.3724619299173355,0.0,-1.8590958788990974,-4.231557995080948


==> data/ode/policy_34.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,41878.74921165517,99.408907923409,33.96204775338052,50.61202792591414,0.7587137818336487,0.484671950340271,0.7390419244766235,-3752106.8572998047,-57556.681632995605,-303.078031539917,-57.367143630981445,-200.2859115600586,-560.7310771942139
1,2020-05-10,95881.74358512128,71.89295991283556,24.54462161247642,35.62017503488126,0.4362553656101227,0.24026264250278473,0.53670734167099,-3710227.9663085938,-56787.12844848633,-278.25608253479004,-46.26926898956299,-178.87673377990723,-503.40209007263184
2,2020-05-17,141512.0451538398,101.95811665423278,35.01623023956901,30.42140820064086,0.4682841897010803,0.41637304425239563,0.5864890217781067,-3614346.3134765625,-56012.2013092041,-261.95969581604004,-37.786221504211426,-167.3106074333191,-467.0565128326416
3,2020-05-24,232329.060033418,173.52170526605795,60.00867202865338,42.60176668275322,0.437759667634964,0.48769956827163696,0.6004202961921692,-3472834.3963623047,-54673.96259307861,-238.6519193649292,-28.58541965484619,-152.82166004180908,-420.0589656829834
4,2020-05-31,357163.45507453615,271.061087908019,93.8246046845226,66.51786419622246,0.381626695394516,0.5470115542411804,0.552101731300354,-3240505.2185058594,-52548.484802246094,-216.38071537017822,-21.459007263183594,-139.9196743965149,-377.75933742523193
5,2020-06-07,462580.90278949525,421.58211241771335,145.81115162747247,103.51602658231666,0.2843697965145111,0.5437162518501282,0.4231712222099304,-2883341.7892456055,-49227.190017700195,-193.68908405303955,-15.613999366760254,-127.34347581863403,-336.6465091705322
6,2020-06-14,476156.3920544276,603.0476950694023,208.19691084232096,154.6982385998876,0.24349413812160492,0.5095426440238953,0.38921746611595154,-2420760.917663574,-44280.62438964844,-169.9591875076294,-10.7156503200531,-113.40799331665039,-294.08278465270996
7,2020-06-21,429858.1525485893,716.5620537294278,246.57923033364702,204.58670075106855,0.21939316391944885,0.4900199770927429,0.36079055070877075,-1944604.4921875,-37908.99991989136,-145.46380043029785,-6.200652122497559,-98.2178270816803,-249.88224506378174
8,2020-06-28,309966.28893678694,728.2670893269634,249.90946961648456,230.3770206317586,0.20229466259479523,0.47377312183380127,0.3219124674797058,-1514746.2844848633,-31036.80372238159,-121.4110255241394,-1.836426854133606,-83.24334621429443,-206.49077892303467
9,2020-07-05,200730.4079358624,657.5168894323247,225.2383033971358,227.12636042733683,0.351042240858078,0.0,0.4436040222644806,-1204780.0064086914,-24516.053199768066,-97.7616548538208,0.0,-68.16048622131348,-165.92212915420532
10,2020-07-12,164737.78954872297,515.9649429925676,177.34799687953154,198.7289556043002,0.39356616139411926,0.0,0.5034522414207458,-1004049.5872497559,-19056.496620178223,-76.15748643875122,0.0,-53.99055480957031,-130.14802932739258
11,2020-07-19,130861.80646112656,396.76382673051137,136.70120468814324,157.87442755252238,0.39038947224617004,0.0,0.4328102469444275,-839311.7904663086,-14888.07201385498,-57.92614221572876,0.0,-42.15313494205475,-100.07927417755127
12,2020-07-26,99916.90267587008,319.9764018024702,110.52008747690675,123.7849752547017,0.4493066966533661,0.0,0.489516943693161,-708449.9835968018,-11583.45341682434,-40.597617626190186,0.0,-30.562680959701538,-71.16029262542725
13,2020-08-02,96001.83738374015,249.8159398647389,86.30304963637865,97.31979435187515,0.756862223148346,0.0,0.7634331583976746,-608533.0963134766,-8950.105905532837,-24.05928522348404,0.0,-18.68329793214798,-42.74258315563202
14,2020-08-09,124057.19092101758,199.6794387790665,69.0163701728869,75.81262196152241,0.8121300339698792,0.0,0.7884486317634583,-512531.2328338623,-6892.749071121216,-12.229705601930618,0.0,-10.097033530473709,-22.326739132404327
15,2020-08-16,163912.50121842755,206.16079714516053,71.55408842503607,64.52998899025947,0.9414905309677124,0.0,0.9266301989555359,-388474.0352630615,-5023.276209831238,-6.137830764055252,0.0,-5.244462564587593,-11.382293701171875
16,2020-08-23,224561.51686976402,253.23013473627566,88.24279576299543,67.39050173011731,0.8563537001609802,0.0,0.8710992336273193,-224561.52439117432,-2846.357226371765,-2.4999134242534637,0.0,-1.9977174699306488,-4.4976308941841125


==> data/ode/policy_35.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,42471.17421027602,99.408907923409,33.96204775338052,50.61202792591414,0.7730845212936401,0.48490914702415466,0.7678341269493103,-3636505.889892578,-55868.98326873779,-309.20326709747314,-59.25100326538086,-203.14743518829346,-571.601676940918
1,2020-05-10,101252.46437111165,71.9883653369112,24.57847754736552,35.6244391931553,0.4515448212623596,0.23561573028564453,0.5985660552978516,-3594034.5764160156,-55099.22504425049,-284.647011756897,-48.15476417541504,-182.14882612228394,-514.9506092071533
2,2020-05-17,146684.74886049022,104.78071049113962,36.01076086061146,30.69570053207186,0.4078918695449829,0.2861464023590088,0.5248262882232666,-3492782.211303711,-54312.801361083984,-269.00129318237305,-39.65179443359375,-172.01600074768066,-480.66906929016113
3,2020-05-24,209941.19592399924,186.1745160934958,64.48913637286414,44.59199970102382,0.4216276705265045,0.4950035810470581,0.5534321069717407,-3346097.5646972656,-52897.77755737305,-245.05369663238525,-29.70219612121582,-157.88992643356323,-432.6457977294922
4,2020-05-31,321828.94307775376,271.8189615802424,94.24785207635428,69.51263134640666,0.4039050042629242,0.5553829073905945,0.5792774558067322,-3136156.463623047,-50685.13870239258,-221.0644006729126,-21.617379188537598,-143.22643280029297,-385.9081983566284
5,2020-06-07,439187.9119893261,385.85210089874147,133.42603253814957,100.21045363392813,0.30360013246536255,0.5553775429725647,0.4186345040798187,-2814327.621459961,-47548.18916320801,-198.22275638580322,-15.806127786636353,-130.0800323486328,-344.1089153289795
6,2020-06-14,464422.3290967294,554.7456941723228,191.44623624917764,142.8816448799946,0.24948780238628387,0.5021005272865295,0.3920077979564667,-2375139.617919922,-43038.082122802734,-175.00301599502563,-10.928305387496948,-116.38350486755371,-302.314829826355
7,2020-06-21,425315.44710254075,679.8815587750336,233.8134945800013,190.8248116902266,0.21423469483852386,0.4881158173084259,0.35983332991600037,-1910717.3919677734,-37067.89016723633,-150.67428350448608,-6.359668970108032,-100.9564757347107,-257.9904317855835
8,2020-06-28,307540.84875212883,709.0752377936074,243.30459071835125,220.12346585457337,0.1964253932237625,0.47562772035598755,0.3084413409233093,-1485401.9165039062,-30446.500778198242,-126.37813091278076,-1.8698975443840027,-85.8231246471405,-214.0711545944214
9,2020-07-05,197044.37378506575,648.5339648268127,222.22324759791633,221.63552043791637,0.32753419876098633,0.0,0.4353138208389282,-1177861.1183166504,-24043.424129486084,-102.29796171188354,0.0,-70.42397856712341,-172.72193431854248
10,2020-07-12,161027.50338279805,509.0305689779472,174.9696080846487,195.93757530360523,0.3860523998737335,0.0,0.5136129260063171,-980816.7457580566,-18653.106689453125,-80.06822466850281,0.0,-55.84563612937927,-135.91386079788208
11,2020-07-19,131014.89836892861,388.6988085221313,133.93269492097798,155.84622314501914,0.3883201777935028,0.0,0.4529048800468445,-819789.2189025879,-14555.261135101318,-61.15131378173828,0.0,-43.87352168560028,-105.0248384475708
12,2020-07-26,101447.02829605484,314.7046438049797,108.73641317258884,122.05867464488887,0.43519482016563416,0.0,0.469609797000885,-688774.299621582,-11315.838098526001,-43.500107526779175,0.0,-32.49124586582184,-75.99135637283325
13,2020-08-02,92586.48731631463,250.30688840498897,86.53563395332925,96.67566395539457,0.6716535091400146,0.0,0.6797911524772644,-587327.241897583,-8700.072765350342,-26.611697673797607,0.0,-20.582792162895203,-47.19449281692505
14,2020-08-09,115976.03231621241,199.96124002861697,69.12168338648877,76.06244986153222,0.8749197125434875,0.0,0.8397358059883118,-494740.77224731445,-6632.479429244995,-13.435779511928558,0.0,-10.903581231832504,-24.339361488819122
15,2020-08-16,161457.44772634257,194.8970743220543,67.57044943909688,63.635262072420055,0.8472069501876831,0.0,0.8625090718269348,-378764.7485733032,-4816.332459449768,-6.636998802423477,0.0,-5.420558527112007,-12.057557702064514
16,2020-08-23,217307.29487275935,244.87127347849028,85.27684755871087,64.90047188660617,0.9552432298660278,0.0,0.9380457997322083,-217307.30533599854,-2748.4112977981567,-2.8850315138697624,0.0,-2.208801731467247,-5.0938330590724945


==> data/ode/policy_36.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,36003.79590122217,99.408907923409,33.96204775338052,50.61202792591414,0.6292724013328552,0.21927869319915771,0.5499910712242126,-4372357.177734375,-51939.029693603516,-337.02852725982666,-78.43631744384766,-251.79462432861328,-667.259407043457
1,2020-05-10,73122.06702948011,71.17074615727165,24.29555323626689,35.58967596250385,0.6296615600585938,0.14627739787101746,0.734139621257782,-4336353.302001953,-51171.00715637207,-309.81171131134033,-65.77902793884277,-227.68621444702148,-603.2769203186035
2,2020-05-17,115748.70030027947,84.20458429136816,28.90667303827841,28.56287786674109,0.4241006374359131,0.1276349127292633,0.17984874546527863,-4263231.27746582,-50475.23021697998,-293.7062978744507,-54.576988220214844,-215.16954898834229,-563.4528160095215
3,2020-05-24,108962.47595101617,152.27384177852798,52.73863798913692,36.71129233412644,0.29921236634254456,0.16663122177124023,0.27171194553375244,-4147482.681274414,-49350.080490112305,-274.26087856292725,-42.88994312286377,-198.75307083129883,-515.9038543701172
4,2020-05-31,103532.26037885074,193.51187406796362,66.70470960649514,54.04844833578602,0.23263274133205414,0.3377128541469574,0.2619962692260742,-4038520.050048828,-47641.36791229248,-248.03733825683594,-31.50074005126953,-173.48086833953857,-453.0189037322998
5,2020-06-07,104922.46814374234,195.3905590278702,67.2954680844687,63.81023848028549,0.23316828906536102,0.5724328756332397,0.33199542760849,-3934987.6403808594,-45794.39163208008,-218.15898418426514,-21.568427085876465,-150.2187967300415,-389.9461507797241
6,2020-06-14,125580.78382051938,180.87529271268383,62.16966969690234,64.94664157580767,0.28501033782958984,0.4771225154399872,0.38226401805877686,-3830065.155029297,-44028.11527252197,-187.20669746398926,-14.382160902023315,-128.08668613433838,-329.6754837036133
7,2020-06-21,148171.53448071936,176.1984631238438,60.257863831900146,62.032198831295155,0.22078704833984375,0.49767518043518066,0.3726077079772949,-3704484.5581054688,-42370.591163635254,-157.67616033554077,-8.61200213432312,-108.27128887176514,-274.5594024658203
8,2020-06-28,136702.45331343287,198.10661715986097,67.63596540918613,62.75809113499156,0.1864725798368454,0.47839999198913574,0.30512064695358276,-3556312.942504883,-40616.416931152344,-128.9143681526184,-2.492195814847946,-89.66993689537048,-221.07646465301514
9,2020-07-05,108955.57568991143,224.4102943312464,76.76011029547762,69.06015035653287,0.34773993492126465,0.0,0.441082239151001,-3419610.595703125,-38605.14163970947,-98.84214401245117,0.0,-70.52502632141113,-169.3671464920044
10,2020-07-12,115249.33668482602,219.29590874134104,75.54926063898114,73.74187802272054,0.4013780355453491,0.0,0.4863130450248718,-3310655.2124023438,-36493.21794509888,-71.07771635055542,0.0,-52.22287178039551,-123.30057621002197
11,2020-07-19,124069.55377068034,212.91483727921164,73.63244197791226,72.64154115007214,0.46919992566108704,0.0,0.45928454399108887,-3195405.960083008,-34478.607177734375,-48.0724036693573,0.0,-37.00241148471832,-85.07481217384338
12,2020-07-26,153398.2403101533,222.90522220637308,77.26507931803432,72.58803833598986,0.6831017732620239,0.0,0.6791419386863708,-3071336.3647460938,-32426.276206970215,-27.667933702468872,0.0,-22.48632311820984,-50.15425682067871
13,2020-08-02,268778.4632789936,242.623440758862,84.1117085478659,75.453846988795,0.9343791007995605,0.0,0.906204879283905,-2917938.0416870117,-30232.772827148438,-12.248146533966064,0.0,-10.35011112689972,-22.598257660865784
14,2020-08-09,543513.5682732684,330.56808517916295,114.85166475476385,86.97741566476577,0.9443597793579102,0.0,0.9400014877319336,-2649159.622192383,-27556.68878555298,-5.114199221134186,0.0,-4.443585127592087,-9.557785093784332
15,2020-08-16,925524.5626578196,610.0390618972782,212.65917928985556,129.8605236884963,0.9445412755012512,0.0,0.9460198879241943,-2105646.1334228516,-23132.965564727783,-3.215249255299568,0.0,-2.508610486984253,-5.723859742283821
16,2020-08-23,1180121.490959256,1157.6178890494077,404.83183744400736,235.68586529896598,0.8929226398468018,0.0,0.9046085476875305,-1180121.5171813965,-14608.926773071289,-1.733030192553997,0.0,-1.2865683995187283,-3.0195986852049828


==> data/ode/policy_37.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,36155.42442916782,99.408907923409,33.96204775338052,50.61202792591414,0.6370205879211426,0.21524813771247864,0.555318295955658,-3898547.36328125,-47778.005599975586,-336.9840383529663,-76.86520576477051,-249.5018720626831,-663.3511066436768
1,2020-05-10,74825.31744811471,71.19719874020218,24.304749723227083,35.59074462349553,0.6559112071990967,0.14077630639076233,0.7483948469161987,-3862392.044067383,-47009.925842285156,-309.91051197052,-64.1843318939209,-225.46956539154053,-599.5644092559814
2,2020-05-17,121621.08519253718,84.9458857384469,29.163916683303768,28.629809500433097,0.44280776381492615,0.12800873816013336,0.16665925085544586,-3787566.7572021484,-46311.15913391113,-294.4821834564209,-52.91912078857422,-213.25929164886475,-560.6606006622314
3,2020-05-24,116589.50872294523,157.4956181419819,54.54559984283424,37.354286186413354,0.32519999146461487,0.21107885241508484,0.2587941288948059,-3665945.816040039,-45159.07287597656,-276.04377269744873,-41.19840145111084,-196.95240259170532,-514.1945838928223
4,2020-05-31,117670.16939215681,203.02452777760374,69.93620882849528,56.01426348525939,0.25790807604789734,0.42115461826324463,0.2952117919921875,-3549356.460571289,-43375.22029876709,-250.79419612884521,-30.078351497650146,-171.3135004043579,-452.1860599517822
5,2020-06-07,131436.93775475954,208.81787731981194,71.8139776581073,67.00314822057835,0.28115200996398926,0.5403317213058472,0.4026733934879303,-3431686.4013671875,-41420.59326171875,-222.10078239440918,-20.976555347442627,-148.35034608840942,-391.42768383026123
6,2020-06-14,163825.43688817607,205.0015007062113,70.38423040348431,70.22003212641592,0.2567446827888489,0.49301958084106445,0.41901591420173645,-3300249.481201172,-39477.832317352295,-192.7921175956726,-14.304693937301636,-127.90664434432983,-335.0034475326538
7,2020-06-21,185082.77314147237,221.21981952364078,75.78282040221622,71.80269831618104,0.20554956793785095,0.4711369276046753,0.3520914912223816,-3136423.873901367,-37486.89651489258,-164.3038272857666,-8.494451642036438,-110.07181406021118,-282.870078086853
8,2020-06-28,160940.99118782938,256.83963042401706,87.97406905440292,78.44590041478455,0.19207008183002472,0.497589111328125,0.29213228821754456,-2951341.0568237305,-35221.53615951538,-135.24588346481323,-2.5263935327529907,-92.22237467765808,-229.99463081359863
9,2020-07-05,124401.69128888822,277.97630896809943,95.21175291860354,87.25310453838897,0.3232400417327881,0.0,0.4379136860370636,-2790400.1235961914,-32672.460079193115,-105.64810037612915,0.0,-73.05130362510681,-178.69939804077148
10,2020-07-12,126050.40150030877,259.97972639680745,89.5238061312235,89.94301541189375,0.3934185802936554,0.0,0.5067386627197266,-2665998.4588623047,-30124.962329864502,-78.3519983291626,0.0,-54.986464977264404,-133.338463306427
11,2020-07-19,128019.12068964908,242.22265111574453,83.74616734678676,85.24501480717578,0.3967715799808502,0.0,0.4175337851047516,-2539948.081970215,-27790.50588607788,-55.351126194000244,0.0,-40.3724730014801,-95.72359323501587
12,2020-07-26,131694.46521592615,244.4628681221067,84.75794341240359,81.88120295108236,0.5480132699012756,0.0,0.5719943046569824,-2411928.939819336,-25504.562854766846,-34.30168330669403,0.0,-26.117557287216187,-60.41923761367798
13,2020-08-02,200130.75421442033,242.23573867283216,83.97553834680143,80.59305738178921,0.942443311214447,0.0,0.9247995615005493,-2280234.5275878906,-23207.49521255493,-15.907424688339233,0.0,-12.474702298641205,-28.38212549686432
14,2020-08-09,404874.339113247,273.41618829816326,94.89980543552805,81.98840159630657,0.8975256085395813,0.0,0.8955816626548767,-2080103.6834716797,-20808.911323547363,-6.386956572532654,0.0,-5.266733095049858,-11.653689295053482
15,2020-08-16,691304.0355634427,463.8919973428194,161.5926578237966,105.02389693850395,0.9567834138870239,0.0,0.955180823802948,-1675229.263305664,-17378.790378570557,-4.019593447446823,0.0,-3.1460970640182495,-7.165689766407013
16,2020-08-23,983925.107452639,854.7560016062059,298.6776527387848,177.76126895627417,0.8776553869247437,0.0,0.8902828097343445,-983925.1518249512,-11025.199890136719,-1.8276266753673553,0.0,-1.3777571730315685,-3.2053839415311813


==> data/ode/policy_38.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,35557.57146079969,99.408907923409,33.96204775338052,50.61202792591414,0.6241036653518677,0.173826664686203,0.5404995083808899,-3159639.549255371,-47493.66283416748,-324.21674728393555,-71.76682949066162,-242.5266981124878,-638.510274887085
1,2020-05-10,74342.42454721684,71.13333462665052,24.28320156397812,35.58816295692665,0.7275468707084656,0.1288369745016098,0.7935925126075745,-3124081.9931030273,-46725.71659088135,-296.9040870666504,-58.84249210357666,-218.28253269195557,-574.0291118621826
2,2020-05-17,137511.50297240575,83.63868385526645,28.72011963741518,28.48060723253243,0.594850480556488,0.15790413320064545,0.17267777025699615,-3049739.646911621,-46033.3251953125,-282.4518918991089,-47.17026233673096,-206.416916847229,-536.0390663146973
3,2020-05-24,161285.42837136454,163.46032405682308,56.59941816026602,37.511588868425385,0.4550204277038574,0.31159114837646484,0.26908817887306213,-2912228.202819824,-44869.112968444824,-268.5198783874512,-35.52745342254639,-191.084885597229,-495.1322078704834
4,2020-05-31,199300.10526231048,238.24853990494464,81.8383455864354,60.324161971179514,0.30845561623573303,0.5943045020103455,0.4541347920894623,-2750942.802429199,-42889.09912109375,-249.3929624557495,-25.248494148254395,-165.88348150253296,-440.52491188049316
5,2020-06-07,265064.6957375447,289.2333203248511,99.18066825392859,81.47626522382654,0.294315367937088,0.5495360493659973,0.5308866500854492,-2551642.608642578,-40371.51336669922,-225.18222332000732,-17.974483966827393,-145.60086727142334,-388.7575626373291
6,2020-06-14,326333.329496688,349.110506423248,120.05359029038448,101.28774397320302,0.22044424712657928,0.495038241147995,0.4415493607521057,-2286577.9876708984,-37344.13146972656,-198.3858585357666,-12.879807949066162,-130.29180765151978,-341.5574550628662
7,2020-06-21,326554.9564963525,435.9635602962584,150.1078012465086,124.48774785396245,0.21184106171131134,0.44594916701316833,0.33829963207244873,-1960244.7509765625,-33610.286712646484,-171.44474983215332,-7.64131486415863,-115.98219871520996,-295.06824016571045
8,2020-06-28,256926.43917255924,497.54370950844947,171.15811772331426,149.08070472621614,0.20902591943740845,0.5064108967781067,0.298396497964859,-1633689.8803710938,-29130.754470825195,-144.18952465057373,-2.2897838056087494,-99.87351894378662,-246.35281562805176
9,2020-07-05,178326.1537376758,490.4577092734707,168.22930000130947,160.68832656271258,0.25956085324287415,0.0,0.41948869824409485,-1376763.4391784668,-24439.213275909424,-117.8394079208374,0.0,-82.47456550598145,-200.31394958496094
10,2020-07-12,150643.46087867778,420.14069429555946,144.5638867080404,153.0608153928517,0.35390719771385193,0.0,0.5321797728538513,-1198437.3092651367,-20163.681507110596,-92.81573295593262,0.0,-66.19076728820801,-159.00648832321167
11,2020-07-19,142007.7947530009,342.3351591082359,118.24541178616428,131.7152324012719,0.4413791596889496,0.0,0.5393082499504089,-1047793.8652038574,-16644.455194473267,-70.49282789230347,0.0,-53.101104497909546,-123.59392642974854
12,2020-07-26,138910.65364193727,297.8639720748572,103.22406517918212,110.7322411789253,0.5087490677833557,0.0,0.5242941379547119,-905786.0374450684,-13684.275150299072,-51.45975351333618,0.0,-41.89761281013489,-93.35736632347107
13,2020-08-02,144031.14839824373,277.3986575502782,96.24577474042077,96.78924453123885,0.6322596073150635,0.0,0.5633984208106995,-766875.3623962402,-10998.822450637817,-35.21340489387512,0.0,-30.841127038002014,-66.0545289516449
14,2020-08-09,151421.23675931958,269.8172878803656,93.58704566931324,88.92940726292332,0.5347119569778442,0.0,0.44519659876823425,-622844.2192077637,-8433.7717294693,-22.01104462146759,0.0,-20.15807330608368,-42.16911792755127
15,2020-08-16,174544.28754779234,282.05545251447444,97.78889524291601,86.5294151167333,0.9762887954711914,0.0,0.9696466326713562,-471423.00605773926,-5836.687684059143,-9.995479881763458,0.0,-9.066598862409592,-19.06207948923111
16,2020-08-23,296878.70989303826,284.44174714168787,98.58799292677222,86.97501779903853,0.8678434491157532,0.0,0.869895875453949,-296878.719329834,-3163.2116436958313,-1.907419040799141,0.0,-1.5551342628896236,-3.462553396821022


==> data/ode/policy_39.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,25586.517778977053,99.408907923409,33.96204775338052,50.61202792591414,0.18268725275993347,0.10852423310279846,0.17350482940673828,-4524037.551879883,-40839.95819091797,-360.6543302536011,-103.06559562683105,-282.1953296661377,-745.9152221679688
1,2020-05-10,19661.638811952012,69.50040820900992,23.718289016434067,35.52067974475717,0.13827547430992126,0.1730642169713974,0.1385471671819687,-4498450.85144043,-40075.507164001465,-325.1655101776123,-89.75217819213867,-252.70154476165771,-667.6192283630371
2,2020-05-17,13799.595545042568,50.16688753177328,17.12657913436581,25.01957150314821,0.11366987973451614,0.13041691482067108,0.09665855020284653,-4478789.138793945,-39533.34093093872,-288.54124546051025,-77.74420738220215,-224.2551565170288,-590.540599822998
3,2020-05-24,8884.342901806594,36.02224990250263,12.283454562805932,17.875062510025714,0.0865517109632492,0.09651414304971695,0.080143041908741,-4464989.471435547,-39140.67506790161,-250.4286766052246,-66.04528903961182,-194.60407495498657,-511.07802391052246
4,2020-05-31,5483.212055470183,24.755524903637365,8.419976452889747,12.630510276666019,0.08503986895084381,0.08617396652698517,0.07746022194623947,-4456105.041503906,-38865.1967048645,-211.25597953796387,-53.833632469177246,-163.95169496536255,-429.0412902832031
5,2020-06-07,3375.642661492355,16.22881215593871,5.507398812180084,8.65041474906705,0.0726516917347908,0.08753301948308945,0.07122920453548431,-4450621.795654297,-38680.782318115234,-171.4084029197693,-41.3072395324707,-132.97113180160522,-345.68676948547363
6,2020-06-14,2057.523346677219,10.296353519017192,3.4861653711876754,5.711896543371811,0.06895473599433899,0.11366882175207138,0.07421031594276428,-4447246.170043945,-38562.281131744385,-131.31881952285767,-28.71626377105713,-101.86969041824341,-261.90476417541504
7,2020-06-21,1377.2285594051064,6.387390054881102,2.1573610337263602,3.6581012274696603,0.12424810975790024,0.2088451087474823,0.13253892958164215,-4445188.522338867,-38488.04712295532,-90.86315631866455,-16.29396080970764,-70.70103287696838,-177.85815000534058
8,2020-06-28,1424.7593300881563,3.9298133104422237,1.3237210854206582,2.2893621203244323,0.6013644933700562,0.3371598720550537,0.5585257411003113,-4443811.416625977,-38442.35181808472,-51.336824893951416,-4.636132717132568,-40.422892570495605,-96.39585018157959
9,2020-07-05,3161.9455543484364,2.6658674302619962,0.8973986033583925,1.4384474512755827,0.9421232342720032,0.0,0.9526330232620239,-4442386.627197266,-38413.25759887695,-21.956342458724976,0.0,-17.309243977069855,-39.26558494567871
10,2020-07-12,9726.199671374896,3.2631282154828396,1.1156326929787748,1.0924832679687375,0.9497449398040771,0.0,0.9573668241500854,-4439224.624633789,-38386.8932723999,-10.851576924324036,0.0,-8.05654227733612,-18.908119201660156
11,2020-07-19,29247.887158326732,8.201128480838047,2.8444518773407155,1.5965116259853853,0.9581432938575745,0.0,0.9635980725288391,-4429498.291015625,-38334.87033843994,-8.475828170776367,0.0,-6.534843146800995,-15.010671317577362
12,2020-07-26,87925.67592888928,24.71872450346816,8.608543236312686,4.179923814172664,0.9694209694862366,0.0,0.9694958925247192,-4400250.244140625,-38182.334899902344,-6.4535655081272125,0.0,-5.197761952877045,-11.651328206062317
13,2020-08-02,257593.26726991293,74.60672863734253,26.00607431011732,12.443070976039428,0.9686045050621033,0.0,0.9639962911605835,-4312324.523925781,-37721.3454246521,-4.866069555282593,0.0,-4.076201468706131,-8.942271769046783
14,2020-08-09,683979.5199095893,223.01821018742788,77.76471073927283,37.29183961086811,0.9657469987869263,0.0,0.9588780999183655,-4054731.3690185547,-36336.822509765625,-3.5917989909648895,0.0,-3.02684772759676,-6.618647277355194
15,2020-08-16,1435929.5300251977,632.7812263614566,220.79047457314508,108.29909143550564,0.9569903612136841,0.0,0.9594177603721619,-3370751.953125,-32317.9030418396,-2.3806584998965263,0.0,-1.9134774804115295,-4.294136166572571
16,2020-08-23,1934822.6188295982,1558.7345292379778,544.8134287787509,284.33284333963627,0.9109735488891602,0.0,0.9227848649024963,-1934822.654724121,-21814.439296722412,-1.277117058634758,0.0,-0.9461532346904278,-2.2232703864574432


==> data/ode/policy_4.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52271.55570669162,99.408907923409,33.96204775338052,50.61202792591414,0.9955794215202332,0.9024472236633301,0.9900346398353577,-8339055.633544922,-142325.4680633545,-44.499003887176514,-17.49467372894287,-38.260823488235474,-100.25451183319092
1,2020-05-10,228570.35280031597,73.02862500362988,24.932637886098732,35.66577462551867,0.9527229070663452,0.89021235704422,0.9492031931877136,-8286784.362792969,-141553.53546142578,-24.050676822662354,-8.845548629760742,-20.43023109436035,-53.32646369934082
2,2020-05-17,799310.5272291066,146.70480013295548,50.335189503817595,34.20067976953031,0.929276704788208,0.8922461271286011,0.9154295325279236,-8058213.806152344,-140610.3801727295,-23.100364208221436,-7.459297180175781,-19.539877772331238,-50.09954571723938
3,2020-05-24,1993077.4996219275,526.7254299739749,181.28499956241723,83.34258954940515,0.9012805223464966,0.9067628383636475,0.8909511566162109,-7258903.503417969,-137555.9425354004,-20.910486578941345,-6.150838732719421,-17.607757449150085,-44.66908872127533
4,2020-05-31,2565917.9947563284,1656.1824700237971,571.6138480015475,269.49252298200605,0.8676650524139404,0.9114556908607483,0.8581278920173645,-5265826.034545898,-127291.40281677246,-18.582145869731903,-5.283141732215881,-15.4908686876297,-39.356160163879395
5,2020-06-07,1593581.9847920318,3462.4915394188693,1202.114472518665,675.8362366997824,0.868521511554718,0.8794032335281372,0.8497691750526428,-2699908.0657958984,-101931.31446838379,-16.51042401790619,-4.801658391952515,-13.695576786994934,-35.00766158103943
6,2020-06-14,681502.9601436699,3980.35176129177,1390.7997399149747,1045.61626643897,0.9604505896568298,0.8876655101776123,0.9634088277816772,-1106326.1032104492,-64721.58432006836,-13.888536393642426,-4.132989346981049,-11.470206081867218,-29.491734504699707
7,2020-06-21,271981.6698400685,2733.243885398244,957.0493616411879,994.1727762016435,0.9651022553443909,0.795229971408844,0.9675425291061401,-424823.1887817383,-33134.21010971069,-11.386427283287048,-2.996385395526886,-9.398019313812256,-23.780833184719086
8,2020-06-28,98810.2853323977,1412.8944844787918,493.3428434317719,670.900945570775,0.9761213064193726,0.7035049796104431,0.9793592691421509,-152841.52030944824,-14816.19119644165,-10.120462626218796,-1.159503385424614,-8.519823104143143,-19.799789786338806
9,2020-07-05,34729.091251677775,630.6230585800402,218.39461806437052,368.20747073586364,0.9671730399131775,0.0,0.9650000929832458,-54031.22901916504,-6101.211309432983,-9.010548889636993,0.0,-7.766968011856079,-16.777518391609192
10,2020-07-12,12404.400450568093,259.1593047311311,88.64116921402962,177.3009873640549,0.9694160223007202,0.0,0.962795078754425,-19302.138686180115,-2395.5515027046204,-7.958297431468964,0.0,-7.008366286754608,-14.966665208339691
11,2020-07-19,4435.377016323251,101.51501074543884,34.082651688258856,78.23984303974285,0.9653849005699158,0.0,0.9598227739334106,-6897.738575935364,-917.5880253314972,-6.729835271835327,0.0,-5.975266173481941,-12.705102562904358
12,2020-07-26,1583.8776206734929,38.96387035757823,12.743851587069315,32.469986054579365,0.9647176861763,0.0,0.9598146080970764,-2462.361380457878,-348.992757499218,-5.479959025979042,0.0,-4.864485189318657,-10.344444215297699
13,2020-08-02,569.2980332708175,14.954909910262199,4.726208261534374,12.91609799611487,0.9794932007789612,0.0,0.9735391139984131,-878.483708947897,-132.63042084872723,-4.126535728573799,0.0,-3.7020258605480194,-7.828561216592789
14,2020-08-09,206.79748373891744,5.806688333421428,1.7571522706510765,4.991112479458309,0.9768138527870178,0.0,0.9705891609191895,-309.18570701032877,-49.95480179786682,-2.998710423707962,0.0,-2.7060260996222496,-5.704735964536667
15,2020-08-16,75.08616963741588,2.3040095471023463,0.6615736136713978,1.8920352748243148,0.9787212610244751,0.0,0.9760075211524963,-102.38823015242815,-17.891175812110305,-2.1588951349258423,0.0,-1.903916522860527,-4.0628112852573395
16,2020-08-23,27.302063078093852,0.9374595181047435,0.2530941978217173,0.7088882032750351,0.9503402709960938,0.0,0.9412622451782227,-27.302061789669096,-5.171067314222455,-1.289963722229004,0.0,-1.1183449067175388,-2.4083085358142853


==> data/ode/policy_40.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,27771.615440163907,99.408907923409,33.96204775338052,50.61202792591414,0.2746645510196686,0.15909144282341003,0.25809934735298157,-3624958.038330078,-39681.079387664795,-404.579496383667,-66.7215633392334,-268.11161041259766,-739.4126892089844
1,2020-05-10,27362.177905121032,69.85397295249899,23.840292113949438,35.53551187082701,0.19424572587013245,0.30262792110443115,0.24728089570999146,-3597186.279296875,-38915.87018966675,-370.7963466644287,-53.70652675628662,-239.82889652252197,-664.3317699432373
2,2020-05-17,27004.102550725554,55.9221398998067,19.112290959112478,25.674743929475152,0.26508232951164246,0.401802659034729,0.28775086998939514,-3569824.21875,-38345.69215774536,-337.58084774017334,-42.87684917449951,-214.61670398712158,-595.0744152069092
3,2020-05-24,34844.88310204858,48.845970640069716,16.708927762839778,20.36794770795901,0.320350706577301,0.5922684073448181,0.4937669038772583,-3542819.9768066406,-37860.31484603882,-303.77299785614014,-33.834285736083984,-189.87740278244019,-527.4847030639648
4,2020-05-31,57694.858215684944,47.56073528057188,16.240731644651493,17.64870326270407,0.3374604284763336,0.5696883797645569,0.6173704266548157,-3507975.0061035156,-37415.32564163208,-272.9176998138428,-26.74192190170288,-168.94749402999878,-468.60713958740234
5,2020-06-07,96040.97392717098,61.26310777038517,20.9597387713108,18.20532975762197,0.34124550223350525,0.5505359768867493,0.5295408368110657,-3450279.998779297,-36910.011768341064,-243.98701190948486,-21.10419273376465,-153.87282371520996,-418.9640522003174
6,2020-06-14,132634.63638207124,98.43933174859481,33.833141334378126,24.597491974778187,0.16454756259918213,0.49953657388687134,0.3801261782646179,-3354238.8916015625,-36154.24394607544,-215.92538356781006,-15.307283401489258,-140.1490330696106,-371.38171195983887
7,2020-06-21,142924.78349781127,155.54203543775787,53.47446978960673,38.26870648080379,0.24592113494873047,0.4452619254589081,0.29419782757759094,-3221604.1564941406,-34930.80139160156,-185.4292631149292,-9.280841946601868,-123.07354211807251,-317.78366565704346
8,2020-06-28,132518.75669547974,196.5355131507251,67.50521907427367,55.01389646096183,0.1900075078010559,0.4946172833442688,0.28651031851768494,-3078679.4662475586,-33221.166133880615,-152.78598070144653,-2.836828827857971,-102.55144834518433,-258.1742763519287
9,2020-07-05,106921.31787169444,217.0042319050544,74.23617091305928,66.54874595784918,0.30155524611473083,0.0,0.41675060987472534,-2946160.6979370117,-31257.06672668457,-121.82255983352661,0.0,-80.88427186012268,-202.70683765411377
10,2020-07-12,112720.67684857702,215.2115023317098,74.08433667410672,72.27470979311134,0.38545989990234375,0.0,0.5392990112304688,-2839239.3112182617,-29202.45409011841,-91.97890758514404,0.0,-61.10525131225586,-153.0841588973999
11,2020-07-19,124356.40227465903,209.02841413388742,72.3166827967455,72.23417269197012,0.36769363284111023,0.0,0.4538387358188629,-2726518.6309814453,-27220.62349319458,-66.51783585548401,0.0,-45.416855812072754,-111.93469762802124
12,2020-07-26,124069.49541948429,224.48112538533096,77.95385787870491,73.08914486483864,0.39845433831214905,0.0,0.4335016906261444,-2602162.1704101562,-25181.479454040527,-43.144410848617554,0.0,-31.06294274330139,-74.20735359191895
13,2020-08-02,166865.04261236032,236.45561998148784,82.16597588283807,76.76478010694753,0.8878500461578369,0.0,0.8848647475242615,-2478092.575073242,-22987.329959869385,-20.359300076961517,0.0,-15.34699946641922,-35.70629954338074
14,2020-08-09,376031.62671438954,246.1529601076564,85.46109418545052,79.21223691363659,0.9545565843582153,0.0,0.9488705992698669,-2311227.607727051,-20725.111961364746,-6.10022135078907,0.0,-4.879164695739746,-10.979385673999786
15,2020-08-16,758312.9239833988,402.50306188821656,140.0455491331128,95.48472678814066,0.9482322931289673,0.0,0.9486709833145142,-1935195.9228515625,-17748.661041259766,-3.2284118235111237,0.0,-2.542687952518463,-5.771099776029587
16,2020-08-23,1176882.986739359,846.2964530131393,295.42659812512596,167.73498156288903,0.8980916738510132,0.0,0.9100888967514038,-1176883.0299377441,-11807.776689529419,-1.7849382013082504,0.0,-1.3303408399224281,-3.1152788549661636


==> data/ode/policy_41.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,25509.96680003716,99.408907923409,33.96204775338052,50.61202792591414,0.17821918427944183,0.11049343645572662,0.16995008289813995,-4329808.42590332,-38086.69567108154,-363.8814687728882,-102.84860610961914,-284.35654640197754,-751.0866641998291
1,2020-05-10,19403.62775491453,69.48505918096176,23.712939034433877,35.52003345864864,0.13173994421958923,0.17420314252376556,0.1348685771226883,-4304298.400878906,-37322.280406951904,-328.3097982406616,-89.54671859741211,-254.81188297271729,-672.66845703125
2,2020-05-17,13526.519609280673,49.93577774210188,17.04618869389832,24.99259985314404,0.11462563276290894,0.13033272325992584,0.0967162698507309,-4284894.943237305,-36781.26573562622,-291.44983291625977,-77.5609827041626,-226.24235153198242,-595.2532291412354
3,2020-05-24,8752.189609375913,35.55072635244372,12.120115431619451,17.778694053046706,0.08780652284622192,0.0986499935388565,0.0808480829000473,-4271368.408203125,-36392.18091964722,-253.18529605865479,-65.86990356445312,-196.51741981506348,-515.5726909637451
4,2020-05-31,5422.456264030523,24.32781892057831,8.271883283400333,12.485079914742037,0.0847771093249321,0.08809111267328262,0.07771802693605423,-4262616.348266602,-36121.1371421814,-214.054536819458,-53.66872787475586,-165.87239503860474,-433.59570503234863
5,2020-06-07,3346.019173662353,15.972683111975456,5.418943819558951,8.521194576955981,0.07358021289110184,0.09070207178592682,0.07238201051950455,-4257193.756103516,-35939.82458114624,-174.22804832458496,-41.16907596588135,-134.9050521850586,-350.30219554901123
6,2020-06-14,2049.5575918877876,10.15901774923157,3.4390536098289903,5.625894956628191,0.06877271831035614,0.11651850491762161,0.07491898536682129,-4253847.885131836,-35823.04000854492,-134.1428279876709,-28.610267639160156,-103.82057428359985,-266.5736675262451
7,2020-06-21,1360.870343008326,6.320924852552221,2.1346983273228712,3.6084989075415,0.11007650196552277,0.21307522058486938,0.12196319550275803,-4251798.248291016,-35749.690532684326,-93.70107650756836,-16.228268146514893,-72.6799488067627,-182.60929584503174
8,2020-06-28,1335.9308766593313,3.8991222433409862,1.3133292312578795,2.263846299497525,0.5550963878631592,0.3241303861141205,0.5125251412391663,-4250437.545776367,-35704.39577102661,-53.90424728393555,-4.616284966468811,-42.26164221763611,-100.7821798324585
9,2020-07-05,2822.3505095559085,2.6102195817638196,0.8782626935910368,1.4219404164173635,0.9437463879585266,0.0,0.9551040530204773,-4249101.638793945,-35675.66633224487,-23.313602805137634,0.0,-18.288198113441467,-41.6018009185791
10,2020-07-12,8729.324681033933,3.0064055358411927,1.026504198607064,1.0542660763154068,0.9464818239212036,0.0,0.9548208117485046,-4246279.144287109,-35650.69913864136,-11.070270836353302,0.0,-8.174210786819458,-19.24448162317276
11,2020-07-19,26168.72837314877,7.36385814543881,2.552844691879101,1.4614411373296998,0.9565632343292236,0.0,0.9622220993041992,-4237549.97253418,-35603.792667388916,-8.674872666597366,0.0,-6.664099544286728,-15.338972210884094
12,2020-07-26,78725.99965889145,22.142229817055288,7.710468563312606,3.7561930731184354,0.96970134973526,0.0,0.9699904322624207,-4211381.149291992,-35467.050075531006,-6.540372222661972,0.0,-5.257419124245644,-11.797790974378586
13,2020-08-02,231994.01637431007,66.74671703738251,23.26546703233285,11.14130042564211,0.9688132405281067,0.0,0.9642776250839233,-4132655.3344726562,-35054.5334815979,-4.915402829647064,0.0,-4.114242270588875,-9.02964472770691
14,2020-08-09,624966.5846088675,200.0810173068068,69.76373524028502,33.41668891209291,0.9659991264343262,0.0,0.9589653611183167,-3900661.4685058594,-33814.03684616089,-3.644075244665146,0.0,-3.0724376440048218,-6.716512143611908
15,2020-08-16,1354959.738118615,572.5393389263834,199.74939317044638,97.62081048044853,0.9576684832572937,0.0,0.959974467754364,-3275695.037841797,-30190.54889678955,-2.422644942998886,0.0,-1.9496645778417587,-4.372309148311615
16,2020-08-23,1920735.1042268155,1438.8458185822194,502.786099687704,260.0940307844367,0.9118956923484802,0.0,0.9236953854560852,-1920735.1684570312,-20575.757026672363,-1.295976061373949,0.0,-0.9612046182155609,-2.2571805864572525


==> data/ode/policy_42.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,30999.993245424834,99.408907923409,33.96204775338052,50.61202792591414,0.41738736629486084,0.19252648949623108,0.3776482045650482,-2830090.90423584,-36652.31943130493,-402.0942211151123,-60.950541496276855,-253.72378826141357,-716.7685508728027
1,2020-05-10,42078.93399880201,70.38144419636315,24.022578455931995,35.557358173610034,0.26618310809135437,0.45739948749542236,0.4732842743396759,-2799090.9576416016,-35885.97774505615,-370.95561027526855,-48.13364028930664,-227.15158462524414,-646.2408542633057
2,2020-05-17,58555.03275055552,65.81866037153213,22.53796201427836,26.741760906002725,0.2890675663948059,0.5896667838096619,0.5920842289924622,-2757011.9857788086,-35269.8278427124,-342.74730682373047,-38.49384546279907,-207.52828121185303,-588.7694358825684
3,2020-05-24,94608.52640050926,77.16404973653309,26.57128335542134,25.344373379627534,0.3453013598918915,0.5566748380661011,0.5701487064361572,-2698456.9549560547,-34596.683979034424,-311.39447689056396,-31.829748153686523,-191.59467220306396,-534.8188877105713
4,2020-05-31,145643.09886999332,104.60436297353074,36.066946346712,29.618593285015137,0.23538702726364136,0.5621195435523987,0.5297157168388367,-2603848.457336426,-33740.46325683594,-282.01653957366943,-26.14797353744507,-177.84606218338013,-486.0105514526367
5,2020-06-07,182927.7897730557,159.4718891034646,54.90753195029965,40.81843570893135,0.16209320724010468,0.5117902159690857,0.34463050961494446,-2458205.4138183594,-32484.13324356079,-252.68208980560303,-20.43567180633545,-163.43932151794434,-436.5570545196533
6,2020-06-14,189216.70658983258,229.03576799932108,78.87342232867624,59.94905341466941,0.25776034593582153,0.4107946753501892,0.2705641984939575,-2275277.7099609375,-30606.85634613037,-220.28436660766602,-14.772675037384033,-146.29663228988647,-381.35366439819336
7,2020-06-21,197453.31562176155,267.4619559921708,91.74148548988516,79.00572450086776,0.23951853811740875,0.49132972955703735,0.3164845407009125,-2086061.0961914062,-28213.586807250977,-188.69116306304932,-8.561375737190247,-125.47409534454346,-322.72660732269287
8,2020-06-28,178856.18147784413,286.06008020061074,97.58365022266247,89.7831384793781,0.2093963772058487,0.47216105461120605,0.30794769525527954,-1888607.7880859375,-25599.55358505249,-159.8874568939209,-2.3551981151103973,-104.5992374420166,-266.84186458587646
9,2020-07-05,137172.5549927464,304.4240595100116,103.8461076057822,96.70238510465605,0.27700361609458923,0.0,0.40174493193626404,-1709751.5106201172,-22811.660766601562,-131.0744047164917,0.0,-85.02304553985596,-216.09742641448975
10,2020-07-12,129231.88235643749,292.8375023020082,100.71053906162372,100.01684517255143,0.3640134334564209,0.0,0.5382352471351624,-1572579.002380371,-19978.551864624023,-103.31555604934692,0.0,-66.83143377304077,-170.14697790145874
11,2020-07-19,132082.60843943607,264.8099046543619,91.55150092221109,95.29183220336755,0.36712905764579773,0.0,0.48715564608573914,-1443347.16796875,-17377.415895462036,-78.82365584373474,0.0,-52.04167366027832,-130.86532354354858
12,2020-07-26,120253.20071267814,258.1989916638803,89.62191725016474,89.27227214469633,0.32745426893234253,0.0,0.3907160460948944,-1311264.6102905273,-14934.663772583008,-56.66685700416565,0.0,-39.09962475299835,-95.76647877693176
13,2020-08-02,110290.6173620182,252.82260150943662,87.86207657582693,86.16496018674405,0.49608272314071655,0.0,0.5500428676605225,-1191011.4288330078,-12517.526149749756,-34.44576859474182,0.0,-24.557359516620636,-59.00312662124634
14,2020-08-09,160986.11643144302,227.55083914105634,78.97920005648697,81.05671852762964,0.9644331932067871,0.0,0.9468188881874084,-1080720.8061218262,-10259.80830192566,-14.197245240211487,0.0,-10.52187830209732,-24.719123542308807
15,2020-08-16,336025.6063572373,231.7098886995422,80.43244412974614,75.54382858927505,0.9170177578926086,0.0,0.9195276498794556,-919734.6687316895,-8141.400218009949,-4.0539562702178955,0.0,-3.318898379802704,-7.372854650020599
16,2020-08-23,583709.0763519296,382.19891079908473,133.09820199376372,89.0445767443936,0.9206486344337463,0.0,0.9244945049285889,-583709.0969085693,-5305.638909339905,-2.3282818496227264,0.0,-1.7550133168697357,-4.083295166492462


==> data/ode/policy_43.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,28951.225677104885,99.408907923409,33.96204775338052,50.61202792591414,0.33026522397994995,0.16667892038822174,0.30223193764686584,-2972050.2853393555,-35918.7388420105,-405.10716438293457,-63.16990375518799,-261.94169521331787,-730.2187442779541
1,2020-05-10,32243.108832879923,70.05215209251817,23.908764095600603,35.54370011235884,0.2236538678407669,0.3645334839820862,0.3192288279533386,-2943099.021911621,-35153.10287475586,-372.3544120788574,-50.20008563995361,-234.29059982299805,-656.8450927734375
2,2020-05-17,39344.29532524527,59.426651661792235,20.324481965533806,26.060107565248284,0.34767022728919983,0.6103417873382568,0.49808672070503235,-2910855.8654785156,-34566.31660461426,-341.11461639404297,-39.79923963546753,-210.98051071166992,-591.8943405151367
3,2020-05-24,65996.0605361476,58.10453782955537,19.92121294653496,22.023288679392568,0.31916794180870056,0.5717548727989197,0.6265988349914551,-2871511.650085449,-34018.64528656006,-309.63101387023926,-32.479615211486816,-190.66046476364136,-532.7710628509521
4,2020-05-31,108931.94018575986,71.98350464732141,24.676030787489093,22.089747200110036,0.34560638666152954,0.5483022928237915,0.5478198528289795,-2805515.670776367,-33416.15438461304,-281.00781440734863,-26.977591514587402,-175.76981782913208,-483.7552070617676
5,2020-06-07,155720.90699822688,113.14897325725987,38.933695658111674,28.876262883894665,0.17986661195755005,0.5317643284797668,0.43556803464889526,-2696583.7478637695,-32540.011405944824,-252.5782346725464,-21.18203639984131,-162.47353553771973,-436.2338066101074
6,2020-06-14,170923.01980706566,178.74621491057067,61.50694483719723,44.13350541971775,0.19834987819194794,0.4220505356788635,0.27546900510787964,-2540862.8463745117,-31137.361526489258,-222.55687713623047,-15.337822437286377,-146.5367317199707,-384.43145751953125
7,2020-06-21,171241.090802984,234.3909359527782,80.6095724403689,64.29451790285087,0.25050482153892517,0.4656203091144562,0.276353120803833,-2369939.8040771484,-29131.07395172119,-189.72442150115967,-9.087843894958496,-126.9446849822998,-325.75697898864746
8,2020-06-28,157085.3332032591,253.23778262168437,86.65426580708466,78.6318779285435,0.20949368178844452,0.49754270911216736,0.3031356632709503,-2198698.8067626953,-26803.321838378906,-159.01973247528076,-2.575126886367798,-105.0946593284607,-266.6895389556885
9,2020-07-05,125395.12259770288,263.4689919259854,89.84008922144571,84.93836534990177,0.2867695987224579,0.0,0.42038750648498535,-2041613.3880615234,-24372.69926071167,-129.62470054626465,0.0,-84.18067693710327,-213.80538940429688
10,2020-07-12,124997.73285727313,257.58469474072353,88.53945799784593,87.643133008251,0.3762812614440918,0.0,0.5493613481521606,-1916218.1854248047,-21904.821395874023,-101.17099285125732,0.0,-65.5518651008606,-166.72286987304688
11,2020-07-19,132834.17364929384,243.26461522453502,84.13798669234329,85.39257245490212,0.36457017064094543,0.0,0.478424996137619,-1791220.474243164,-19564.051628112793,-76.31707787513733,0.0,-50.7229745388031,-127.04005241394043
12,2020-07-26,121947.5700079376,249.61295087367665,86.69537901306003,83.40465314467833,0.3155660331249237,0.0,0.3635193705558777,-1658386.23046875,-17252.330780029297,-53.705304861068726,0.0,-37.450993061065674,-91.15629196166992
13,2020-08-02,119209.09919998277,252.4798668927005,87.7733909498567,84.07280461462608,0.5918019413948059,0.0,0.6334952116012573,-1536438.6558532715,-14866.604804992676,-30.603080987930298,0.0,-22.01949954032898,-52.62258052825928
14,2020-08-09,201622.9628425039,230.29508743560916,79.92543851093959,81.24006977283686,0.9816523194313049,0.0,0.9697983264923096,-1417229.5570373535,-12595.981359481812,-10.932424664497375,0.0,-8.08388665318489,-19.016310572624207
15,2020-08-16,440659.49669718614,261.2503898571137,90.7289304157731,79.2777916687862,0.9616531133651733,0.0,0.9582762122154236,-1215606.5940856934,-10335.646867752075,-2.673148736357689,0.0,-2.2144613787531853,-4.887609928846359
16,2020-08-23,774947.1421014232,478.4978129798095,166.75471422770403,104.31973485511298,0.8929934501647949,0.0,0.9082949757575989,-774947.1187591553,-6901.11517906189,-1.838184893131256,0.0,-1.3596557080745697,-3.197840601205826


==> data/ode/policy_44.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,24904.294186410203,99.408907923409,33.96204775338052,50.61202792591414,0.15337589383125305,0.09452652186155319,0.14465577900409698,-3974264.5263671875,-33328.12547683716,-366.5292501449585,-104.19233322143555,-287.6241207122803,-758.3457469940186
1,2020-05-10,17580.9448642763,69.38502433948304,23.678347820260132,35.51577334379476,0.11870849877595901,0.14022471010684967,0.10586757957935333,-3949360.2752685547,-32563.92478942871,-330.4966688156128,-90.79623222351074,-257.71727561950684,-679.0102481842041
2,2020-05-17,11475.916176979663,48.43997884331884,16.529552120492376,24.815806313570825,0.09124213457107544,0.10254520922899246,0.07901190221309662,-3931779.4799804688,-32030.398845672607,-292.75379180908203,-78.47908020019531,-228.23057174682617,-599.4635105133057
3,2020-05-24,7036.132427010554,32.7521717743284,11.153818838173795,17.179529806790757,0.08218565583229065,0.08150042593479156,0.07263751327991486,-3920303.726196289,-31663.16270828247,-253.70352268218994,-66.34315967559814,-197.66768217086792,-517.7144050598145
4,2020-05-31,4292.278127254191,21.187584303721845,7.194130319071344,11.560882738872106,0.08392280340194702,0.07826323062181473,0.0730130523443222,-3913267.5170898438,-31420.934200286865,-213.84007930755615,-53.80358695983887,-166.5306568145752,-434.1743469238281
5,2020-06-07,2620.29737446917,13.285785812919391,4.498949128992019,7.520227038279132,0.07089550048112869,0.08478450775146484,0.06711132824420929,-3908975.2197265625,-31267.18282699585,-173.80932569503784,-41.089515686035156,-135.29958724975586,-350.19843578338623
6,2020-06-14,1587.372395757062,8.218463470684984,2.7760441530261013,4.760495568811724,0.0674670860171318,0.1151948869228363,0.07193036377429962,-3906354.9041748047,-31171.646118164062,-133.60140323638916,-28.395323753356934,-104.00747060775757,-266.00420475006104
7,2020-06-21,1064.7939058216143,5.020202734525434,1.6916451766163598,2.9598522426619356,0.11583947390317917,0.24234485626220703,0.12641893327236176,-3904767.608642578,-31112.945079803467,-93.01241040229797,-15.934865474700928,-72.67782688140869,-181.6251039505005
8,2020-06-28,1062.5470630579948,3.0573641263355467,1.0275577346985132,1.815758206189329,0.5549824237823486,0.3262392580509186,0.499530166387558,-3903702.926635742,-31077.256202697754,-53.23187708854675,-4.459567368030548,-42.21984148025513,-99.91128444671631
9,2020-07-05,2242.658184611064,2.048954278986028,0.6879957940331193,1.1243678530160106,0.9556861519813538,0.0,0.9662652015686035,-3902640.5334472656,-31054.76140975952,-22.740067541599274,0.0,-18.113088607788086,-40.85315465927124
10,2020-07-12,7031.845443595608,2.3705436343047057,0.8085082449856649,0.8300391039364025,0.9439744353294373,0.0,0.9534615278244019,-3900397.8729248047,-31035.11095046997,-10.694313794374466,0.0,-7.888241857290268,-18.582555651664734
11,2020-07-19,21072.610814080603,5.893988482333258,2.0429375260299425,1.1593055703539321,0.9562878012657166,0.0,0.9613694548606873,-3893365.8599853516,-30997.791290283203,-8.549851924180984,0.0,-6.573430448770523,-15.123282372951508
12,2020-07-26,63754.52085773504,17.81947115601549,6.205130492931424,3.0155542741099346,0.9727098345756531,0.0,0.9728647470474243,-3872293.0908203125,-30887.844562530518,-6.341972202062607,0.0,-5.124952644109726,-11.466924846172333
13,2020-08-02,190697.8927678698,53.83248472581051,18.763325934566886,8.97654102259584,0.9721627831459045,0.0,0.9679595232009888,-3808538.4368896484,-30555.481910705566,-4.757146164774895,0.0,-4.000607132911682,-8.757752925157547
14,2020-08-09,528587.1381543966,162.87781465963488,56.787579321120674,27.091120529896042,0.9680615067481995,0.0,0.9602739810943604,-3617840.576171875,-29549.49378967285,-3.604194149374962,0.0,-3.0528588220477104,-6.657052785158157
15,2020-08-16,1212160.3719401555,475.2015294328562,165.76130808952777,80.33179708040731,0.9600746631622314,0.0,0.9620475172996521,-3089253.2348632812,-26564.922332763672,-2.4598948657512665,0.0,-1.985577866435051,-4.445472732186317
16,2020-08-23,1877092.7177041206,1238.9406447187637,432.7542881821386,220.2823185051474,0.9114326238632202,0.0,0.9240843653678894,-1877092.7429199219,-18408.76817703247,-1.3402891345322132,0.0,-0.9893449023365974,-2.329633943736553


==> data/ode/policy_45.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,24700.270457252715,99.408907923409,33.96204775338052,50.61202792591414,0.1451147496700287,0.0886082723736763,0.13608671724796295,-3887150.9552001953,-32246.82092666626,-367.0257091522217,-104.65306282043457,-288.2629632949829,-759.9417686462402
1,2020-05-10,17015.46873472615,69.35144557613441,23.666740472517112,35.51434030294598,0.11362962424755096,0.13116392493247986,0.0996411070227623,-3862450.7904052734,-31482.694149017334,-330.8398485183716,-91.2220573425293,-258.2334280014038,-680.2953720092773
2,2020-05-17,10912.278148188983,47.95227860239293,16.361269561747346,24.757438430123088,0.08470745384693146,0.09537313878536224,0.07412731647491455,-3845435.333251953,-30951.638221740723,-292.7896022796631,-78.80285739898682,-228.4872531890869,-600.0797271728516
3,2020-05-24,6592.045345408624,31.914928141059224,10.865573960283463,16.99348750419657,0.08055438846349716,0.07741690427064896,0.07030950486660004,-3834523.0102539062,-30591.161251068115,-253.48246097564697,-66.54926300048828,-197.72711992263794,-517.758846282959
4,2020-05-31,4004.2470440418692,20.310532871201385,6.893289861585474,11.290359017003118,0.08334182947874069,0.07508867979049683,0.07143749296665192,-3827930.8319091797,-30357.203483581543,-213.41242790222168,-53.92381191253662,-166.45288467407227,-433.7891101837158
5,2020-06-07,2434.8888030601374,12.569636882512423,4.253697406096291,7.24133057012109,0.07008029520511627,0.08280563354492188,0.06561986356973648,-3823926.544189453,-30210.936069488525,-173.31643104553223,-41.152963638305664,-135.14351844787598,-349.6129035949707
6,2020-06-14,1470.693324658423,7.713154685138698,2.603427152648695,4.527997843551199,0.06726503372192383,0.11491009593009949,0.07117316871881485,-3821491.6229248047,-30120.983123779297,-133.06416273117065,-28.415679931640625,-103.78789901733398,-265.2677536010742
7,2020-06-21,987.4360922697524,4.6859511024472535,1.5778399395716014,2.789518454759988,0.1175176352262497,0.24356979131698608,0.12643371522426605,-3820021.0571289062,-30066.068172454834,-92.43522882461548,-15.931315422058105,-72.4061369895935,-180.77268600463867
8,2020-06-28,999.0461426079128,2.8433299883838776,0.9549367289987106,1.6999156722696906,0.5728155970573425,0.32751259207725525,0.5120128393173218,-3819033.432006836,-30032.832622528076,-52.66460180282593,-4.45473700761795,-41.92121624946594,-99.04055595397949
9,2020-07-05,2149.464811101192,1.9055873469684657,0.6394882548360831,1.0480473999958886,0.9564633369445801,0.0,0.9669948816299438,-3818034.3627929688,-30011.92808151245,-22.530275583267212,0.0,-17.98158288002014,-40.51185846328735
10,2020-07-12,6732.465127159201,2.244411057852955,0.7654951361238364,0.7760822978730504,0.9421513080596924,0.0,0.9525647163391113,-3815884.780883789,-29993.486404418945,-10.944072902202606,0.0,-8.005926012992859,-18.950000405311584
11,2020-07-19,20128.118560108298,5.642239226440164,1.9558434110959328,1.101727181985928,0.9534448385238647,0.0,0.9595540761947632,-3809152.2216796875,-29957.84282684326,-8.78480076789856,0.0,-6.692017614841461,-15.47681987285614
12,2020-07-26,60787.07904823797,17.048920058520853,5.937026410250404,2.8847063640018105,0.9721001386642456,0.0,0.9724563956260681,-3789023.971557617,-29852.59771347046,-6.477786600589752,0.0,-5.1996685564517975,-11.67745590209961
13,2020-08-02,182119.66273317463,51.3719699146906,17.905948855745006,8.577559148565616,0.9720482230186462,0.0,0.968059778213501,-3728236.770629883,-29535.14814376831,-4.809305816888809,0.0,-4.033511132001877,-8.842816948890686
14,2020-08-09,507393.9849943894,155.3796220195253,54.172651174493424,25.851351001154065,0.9680606722831726,0.0,0.9601095914840698,-3546117.0196533203,-28575.58250427246,-3.6368217319250107,0.0,-3.077416867017746,-6.7142389714717865
15,2020-08-16,1177573.3253033613,454.58148357536464,158.56252067536906,76.76080150691476,0.9606102705001831,0.0,0.9625046253204346,-3038722.9919433594,-25723.953247070312,-2.483423613011837,0.0,-2.0044729113578796,-4.487896710634232
16,2020-08-23,1861149.593704851,1193.7444065931513,416.9283503431385,211.5736193428734,0.9109177589416504,0.0,0.9238786101341248,-1861149.5971679688,-17888.997793197632,-1.3567926362156868,0.0,-0.9995408356189728,-2.3563334718346596


==> data/ode/policy_46.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,24485.481763389616,99.408907923409,33.96204775338052,50.61202792591414,0.1354687362909317,0.08520612120628357,0.126662477850914,-3680638.1225585938,-29825.39653778076,-369.6895360946655,-104.88408088684082,-290.1252746582031,-764.6988868713379
1,2020-05-10,16445.860766126192,69.31393008570822,23.65373563227637,35.512740258161344,0.10691184550523758,0.1264198124408722,0.09428142011165619,-3656152.7252197266,-29061.35082244873,-333.3246946334839,-91.43294334411621,-259.96079444885254,-684.7184181213379
2,2020-05-17,10403.240788629322,47.419839402247106,16.17707467821278,24.69314235863039,0.08050137758255005,0.09090057760477066,0.07094883173704147,-3639706.802368164,-28533.01763534546,-294.90132331848145,-78.95730972290039,-229.95054721832275,-603.8091659545898
3,2020-05-24,6234.363982096038,31.048935066005676,10.566809146611117,16.795339318041822,0.07924210280179977,0.07589367032051086,0.06880281120538712,-3629303.741455078,-28179.705142974854,-255.33833503723145,-66.63681983947754,-199.0343451499939,-521.0094928741455
4,2020-05-31,3778.14252957172,19.49435058128733,6.61262900439024,11.018750578770819,0.08220858126878738,0.07402846217155457,0.0700758621096611,-3623069.381713867,-27953.836917877197,-215.12675285339355,-53.96273136138916,-167.66831874847412,-436.75780296325684
5,2020-06-07,2293.1612056745653,11.958968380943919,4.044277245070644,6.982956103620955,0.0702066570520401,0.08349503576755524,0.06518542021512985,-3619291.305541992,-27814.180850982666,-174.96416568756104,-41.168856620788574,-136.30056381225586,-352.43358612060547
6,2020-06-14,1387.8780645891238,7.300537843510846,2.46239384402807,4.326242304255764,0.06736224889755249,0.11730444431304932,0.07145951688289642,-3616998.291015625,-27728.865146636963,-134.671950340271,-28.42203140258789,-104.9017071723938,-267.9956912994385
7,2020-06-21,928.2802788340196,4.4241841095144725,1.4886756395158676,2.6483859359116053,0.11129515618085861,0.24084754288196564,0.12068161368370056,-3615610.5041503906,-27676.97811126709,-94.03367042541504,-15.951900482177734,-73.5045075416565,-183.49008560180664
8,2020-06-28,917.1573682595917,2.683342244934939,0.9006580764300837,1.6080985767748028,0.5550632476806641,0.32141679525375366,0.4936424195766449,-3614682.388305664,-27645.61414718628,-54.1367769241333,-4.47370707988739,-42.93261766433716,-101.54310464859009
9,2020-07-05,1937.3850764711824,1.7860356374504973,0.5989868457748155,0.9885788207695287,0.9573311805725098,0.0,0.9683446288108826,-3613765.335083008,-27625.93984603882,-23.507893085479736,0.0,-18.611547350883484,-42.11943745613098
10,2020-07-12,6073.673732021372,2.0497960991918265,0.698568494318825,0.7233806319611487,0.9368002414703369,0.0,0.9489282965660095,-3611827.850341797,-27608.90245437622,-11.484605818986893,0.0,-8.293034881353378,-19.77764070034027
11,2020-07-19,18046.90229212417,5.098443343018454,1.7669175992650386,1.0038089575200435,0.9490816593170166,0.0,0.9567440152168274,-3605754.0893554688,-27576.637268066406,-9.247998893260956,0.0,-6.9533005356788635,-16.20129942893982
12,2020-07-26,54349.36576223609,15.338337602760815,5.341168112823755,2.60361817229374,0.9707532525062561,0.0,0.9714092016220093,-3587707.1380615234,-27481.78720474243,-6.724607199430466,0.0,-5.349485948681831,-12.074092775583267
13,2020-08-02,163309.06639829747,45.996769460472315,16.032367217305108,7.699765176893031,0.9720165729522705,0.0,0.9682537913322449,-3533357.620239258,-27197.132110595703,-4.91979643702507,0.0,-4.112600535154343,-9.032396972179413
14,2020-08-09,459969.1396743414,139.03683772534856,48.47331068982596,23.14362248945082,0.9682620763778687,0.0,0.9601100087165833,-3370048.5229492188,-26338.651180267334,-3.7085041403770447,0.0,-3.135429322719574,-6.843933463096619
15,2020-08-16,1095848.8480444034,409.07178987814893,142.6765390798848,68.91126739774072,0.9614417552947998,0.0,0.9629222750663757,-2910079.574584961,-23778.92255783081,-2.5438886135816574,0.0,-2.0545754581689835,-4.598464071750641
16,2020-08-23,1814230.7618259515,1091.2036724772468,381.03766934797136,192.0513942360595,0.9100849628448486,0.0,0.9237584471702576,-1814230.728149414,-16663.931608200073,-1.40117472037673,0.0,-1.0298834182322025,-2.4310581386089325


==> data/ode/policy_47.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,24374.69044576786,99.408907923409,33.96204775338052,50.61202792591414,0.13045702874660492,0.08353445678949356,0.12175796926021576,-3568095.3979492188,-28559.300899505615,-371.14949226379395,-105.03252983093262,-291.10443592071533,-767.2863960266113
1,2020-05-10,16152.462106015635,69.29445490982208,23.646982447975326,35.5119088167059,0.1033540591597557,0.1232793852686882,0.09140913188457489,-3543720.6268310547,-27795.29571533203,-334.6916675567627,-91.57149314880371,-260.8697175979614,-687.1328353881836
2,2020-05-17,10144.130506046888,47.145799131035005,16.08225731893594,24.659946288804036,0.07868152111768723,0.08903855830430984,0.06961707770824432,-3527568.0541992188,-27268.366813659668,-296.07317447662354,-79.06336307525635,-230.720853805542,-605.8573246002197
3,2020-05-24,6060.508994243923,30.604942978988333,10.413702031298413,16.693520162179237,0.07856859266757965,0.07529225200414658,0.06806793808937073,-3517424.0112304688,-26918.73073577881,-256.38227462768555,-66.7053747177124,-199.72641468048096,-522.8139877319336
4,2020-05-31,3668.071005539765,19.084112449038166,6.471582777399327,10.880345619177644,0.08157911151647568,0.073634572327137,0.06939104944467545,-3511363.6016845703,-26696.96807861328,-216.10665321350098,-54.01083946228027,-168.31969022750854,-438.4371280670166
5,2020-06-07,2224.563128994152,11.65759883795426,3.940941421006705,6.853360528173369,0.07034512609243393,0.08405212312936783,0.06504140049219131,-3507695.3887939453,-26560.59980392456,-175.90909004211426,-41.20748996734619,-136.9229793548584,-354.0395259857178
6,2020-06-14,1348.3592566869775,7.0985288157517585,2.3933624965973537,4.226337525933508,0.06749968975782394,0.1188296377658844,0.07173382490873337,-3505470.657348633,-26477.56338119507,-135.59664487838745,-28.458194732666016,-105.50341606140137,-269.5582389831543
7,2020-06-21,899.8110323227738,4.296942994652343,1.4453431638566956,2.5791025848147857,0.10839597880840302,0.23606936633586884,0.11808919906616211,-3504122.1618652344,-26427.152156829834,-94.95719075202942,-15.998777151107788,-74.10175800323486,-185.05771160125732
8,2020-06-28,877.6553377598175,2.606428115558644,0.8745735718836604,1.5633891657793257,0.5459599494934082,0.3184971511363983,0.4848979115486145,-3503222.2747802734,-26396.69179916382,-55.00326156616211,-4.50250506401062,-43.49292516708374,-102.99868583679199
9,2020-07-05,1836.6950466857816,1.72928016679586,0.579803404738246,0.959947333281522,0.9572377800941467,0.0,0.9686142206192017,-3502344.512939453,-26377.604007720947,-24.128136038780212,0.0,-18.992798030376434,-43.12093257904053
10,2020-07-12,5754.809930893229,1.9579593428123865,0.667029318666575,0.6983400239508967,0.9331361055374146,0.0,0.9464366436004639,-3500507.7362060547,-26361.231803894043,-11.870758980512619,0.0,-8.505608141422272,-20.37636637687683
11,2020-07-19,17024.213602831383,4.838464777807712,1.6766224431117482,0.9573159096441665,0.9459974765777588,0.0,0.9547814726829529,-3494752.883911133,-26330.573558807373,-9.564001858234406,0.0,-7.13551864027977,-16.699519753456116
12,2020-07-26,51141.79736102065,14.505807664959137,5.05119466867804,2.4679862989505974,0.9694846868515015,0.0,0.9703519344329834,-3477728.6529541016,-26240.75412750244,-6.8908825516700745,0.0,-5.4549440741539,-12.345826625823975
13,2020-08-02,153794.28965519433,43.342247771366594,15.107168607845074,7.26938357975888,0.9718819856643677,0.0,0.9680824875831604,-3426586.9140625,-25972.21851348877,-4.984360188245773,0.0,-4.164363071322441,-9.148722887039185
14,2020-08-09,435559.27705555677,130.8454499508836,45.61677583426206,21.79605643223941,0.9685793519020081,0.0,0.9604727625846863,-3272792.8161621094,-25164.146423339844,-3.7368111312389374,0.0,-3.1627677381038666,-6.899578869342804
15,2020-08-16,1052067.8090988263,385.9058442646051,134.59064698433,64.94332437381081,0.9619958996772766,0.0,0.9630336761474609,-2837233.352661133,-22752.184867858887,-2.567209303379059,0.0,-2.077590487897396,-4.64479960501194
16,2020-08-23,1785165.3616484734,1037.8881850905886,362.3831638117693,182.0007741687584,0.9099464416503906,0.0,0.923846423625946,-1785165.4052734375,-16008.163690567017,-1.4221549034118652,0.0,-1.047282014042139,-2.469436824321747


==> data/ode/policy_48.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,24119.395451774355,99.408907923409,33.96204775338052,50.61202792591414,0.12009072303771973,0.07578679174184799,0.11090519279241562,-3471010.5895996094,-27477.455139160156,-371.5329885482788,-105.70453643798828,-291.692852973938,-768.9302444458008
1,2020-05-10,15479.873253277881,69.25223541658399,23.632389668432317,35.510103172637315,0.09743758291006088,0.10892373323440552,0.08495955914258957,-3446891.0217285156,-26713.542938232422,-334.8827838897705,-92.19779968261719,-261.3027095794678,-688.3831977844238
2,2020-05-17,9554.346103071191,46.55243381603856,15.877620082354529,24.588014151629928,0.07658535987138748,0.08260218799114227,0.06694138050079346,-3431410.9802246094,-26189.653873443604,-295.8869934082031,-79.54149723052979,-230.84561824798584,-606.2740325927734
3,2020-05-24,5668.992289685761,29.649294189114592,10.085391950291694,16.474008756509605,0.07753005623817444,0.07076388597488403,0.06557238101959229,-3421856.689453125,-25847.94282913208,-255.99827766418457,-67.02680587768555,-199.6797800064087,-522.7047920227051
4,2020-05-31,3409.511614783143,18.20192608482914,6.169226232700297,10.583301128392169,0.08100959658622742,0.07009648531675339,0.06771630048751831,-3416187.6678466797,-25635.006427764893,-215.63830375671387,-54.248976707458496,-168.17569732666016,-438.0629539489746
5,2020-06-07,2058.5817611856764,10.99663517598576,3.714902270292139,6.574425485574385,0.06990700215101242,0.08125357329845428,0.06377572566270828,-3412778.091430664,-25505.762100219727,-175.39007663726807,-41.382575035095215,-136.69534921646118,-353.4679651260376
6,2020-06-14,1245.0054189469665,6.643474985222805,2.2382180369044256,4.0078917001675345,0.06797446310520172,0.1192578375339508,0.07154802978038788,-3410719.680786133,-25427.792072296143,-135.04005670547485,-28.58199119567871,-105.21302223205566,-268.8350439071655
7,2020-06-21,828.9658530017623,3.9985898607247723,1.3439632966456379,2.4239264820461193,0.10756749659776688,0.22808599472045898,0.11584199219942093,-3409474.563598633,-25380.771160125732,-94.3822979927063,-16.09584093093872,-73.77132177352905,-184.24944877624512
8,2020-06-28,821.7729831052857,2.4169792481984875,0.8104151467530003,1.4595345605113528,0.5778661370277405,0.3194684386253357,0.5101788640022278,-3408645.6298828125,-25352.489948272705,-54.40900921821594,-4.550037980079651,-43.114227056503296,-102.07326412200928
9,2020-07-05,1781.2653852903022,1.5998738107296993,0.5361420246441967,0.8918534960822672,0.9556581974029541,0.0,0.9672625660896301,-3407823.944091797,-25334.82074737549,-24.08672869205475,0.0,-18.91840398311615,-43.00512671470642
10,2020-07-12,5545.689171932769,1.8624949150956454,0.634669965089635,0.6515568935381482,0.9280456900596619,0.0,0.9436057806015015,-3406042.8619384766,-25319.46897506714,-12.6016765832901,0.0,-8.900590986013412,-21.502265334129333
11,2020-07-19,16287.226389081115,4.673467133767037,1.6197503346190762,0.9154352577104419,0.9388079047203064,0.0,0.9504880309104919,-3400497.055053711,-25289.926528930664,-10.160523653030396,0.0,-7.46341273188591,-17.623935639858246
12,2020-07-26,48589.512137227386,13.946985598657413,4.856980050754461,2.3766872550565727,0.9663658142089844,0.0,0.967715859413147,-3384209.8236083984,-25203.392505645752,-7.225985080003738,0.0,-5.666156858205795,-12.892141938209534
13,2020-08-02,145944.2257692758,41.34423794120312,14.411380805262768,6.9623795688061945,0.97138512134552,0.0,0.9675136208534241,-3335620.4986572266,-24946.532249450684,-5.080906301736832,0.0,-4.254375770688057,-9.335281699895859
14,2020-08-09,415236.1292613663,124.22506166393522,43.30830211828884,20.74397517177246,0.9690690636634827,0.0,0.9610602855682373,-3189676.284790039,-24178.39765548706,-3.7451330572366714,0.0,-3.192809969186783,-6.937942653894424
15,2020-08-16,1015059.0759649636,366.7238755288394,127.89504921668133,61.70097722137388,0.962831437587738,0.0,0.962668240070343,-2774440.1931762695,-21888.036727905273,-2.5658195838332176,0.0,-2.099679596722126,-4.665499180555344
16,2020-08-23,1759381.0926344579,993.342492528113,346.79844198426605,173.65035999673614,0.9105452299118042,0.0,0.924466073513031,-1759381.103515625,-15452.921390533447,-1.428366731852293,0.0,-1.0641527362167835,-2.4925194680690765


==> data/ode/policy_49.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23978.42338084853,99.408907923409,33.96204775338052,50.61202792591414,0.11417554318904877,0.0720381811261177,0.10480401664972305,-3392801.284790039,-26633.760929107666,-372.17769622802734,-106.0301399230957,-292.2833442687988,-770.4912185668945
1,2020-05-10,15112.088412025114,69.22844720907166,23.624159606023767,35.50908520471888,0.0937238410115242,0.10123138129711151,0.08126600086688995,-3368822.8607177734,-25869.898796081543,-335.4177236557007,-92.50128746032715,-261.8058443069458,-689.72487449646
2,2020-05-17,9237.9798367443,46.22204920496004,15.76358149421463,24.547798368683363,0.07580669969320297,0.07954152673482895,0.06569919735193253,-3353710.9375,-25347.70965576172,-296.20044231414795,-79.76882457733154,-231.17454051971436,-607.1438312530518
3,2020-05-24,5468.123098493452,29.121066498678182,9.903806134417515,16.35213173073114,0.07701840251684189,0.06881103664636612,0.06442604213953018,-3344472.885131836,-25010.392665863037,-256.1981201171875,-67.17241764068604,-199.91482496261597,-523.2853889465332
4,2020-05-31,3278.8818198027,17.726210667283212,6.006050245862296,10.420149806674054,0.0805920660495758,0.06862972676753998,0.06685321778059006,-3339004.898071289,-24802.274703979492,-215.80240726470947,-54.35586452484131,-168.3649778366089,-438.5232448577881
5,2020-06-07,1975.887007042751,10.65068657726423,3.5965412600564544,6.4244325089863885,0.06998264044523239,0.08012977242469788,0.06339646130800247,-3335726.1657714844,-24676.806926727295,-175.5260467529297,-41.462039947509766,-136.84401512145996,-353.8321018218994
6,2020-06-14,1195.3630915510003,6.409826324972339,2.1585499606206406,3.8930084058435743,0.06862156093120575,0.12036996334791183,0.07196550816297531,-3333750.1525878906,-24601.459503173828,-135.15875339508057,-28.639698028564453,-105.33299446105957,-269.1314458847046
7,2020-06-21,795.318846722279,3.8485426567518144,1.2929828392612992,2.343861643799023,0.1063118726015091,0.22323313355445862,0.1141587644815445,-3332554.6264648438,-24556.162357330322,-94.50629353523254,-16.147491931915283,-73.88307452201843,-184.53686237335205
8,2020-06-28,789.4651542154606,2.3244255010805555,0.779086816252269,1.4070973967012073,0.586625874042511,0.31903475522994995,0.5166252255439758,-3331759.262084961,-24528.958797454834,-54.517704248428345,-4.578983187675476,-43.20349097251892,-102.30017900466919
9,2020-07-05,1728.1626342534873,1.5362796006509805,0.514695756727394,0.8581828459958282,0.9550846815109253,0.0,0.9668596982955933,-3330969.6197509766,-24511.98101043701,-24.318090081214905,0.0,-19.060835242271423,-43.37892532348633
10,2020-07-12,5366.682943257867,1.798801476295267,0.6129559824413077,0.6269082972655383,0.924821674823761,0.0,0.9416723251342773,-3329241.5618896484,-24497.203826904297,-13.041378557682037,0.0,-9.160760045051575,-22.20214009284973
11,2020-07-19,15701.682159991295,4.5290834105783375,1.5697579627666425,0.8853376316773875,0.9360997676849365,0.0,0.9488333463668823,-3323875.045776367,-24468.586444854736,-10.525912046432495,0.0,-7.68795907497406,-18.213872611522675
12,2020-07-26,46686.34641951206,13.477256479937266,4.693514983574055,2.2997628488677844,0.9632912278175354,0.0,0.9650661945343018,-3308173.370361328,-24384.868144989014,-7.459496706724167,0.0,-5.829090997576714,-13.28858882188797
13,2020-08-02,139956.89167052638,39.81292575895251,13.877783462801554,6.716832636843607,0.9707515835762024,0.0,0.9668385982513428,-3261487.1978759766,-24137.229919433594,-5.189412087202072,0.0,-4.3473020195961,-9.536714851856232
14,2020-08-09,399432.77269643964,119.22596758193002,41.56514796130745,19.944131147688125,0.9692646861076355,0.0,0.961288571357727,-3121530.342102051,-23399.229049682617,-3.7645839154720306,0.0,-3.224453702569008,-6.989037990570068
15,2020-08-16,985262.2672777534,352.00656496322836,122.75838899659217,59.22798186132552,0.9633743166923523,0.0,0.9624757766723633,-2722097.587585449,-21201.62010192871,-2.568996697664261,0.0,-2.1180789917707443,-4.687075689435005
16,2020-08-23,1736835.2233262744,958.3269875198749,334.5501576657989,167.15976304837133,0.9113412499427795,0.0,0.9250798225402832,-1736835.2890014648,-15006.979703903198,-1.432440709322691,0.0,-1.0757814161479473,-2.5082221254706383


==> data/ode/policy_5.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,52246.0523608964,99.408907923409,33.96204775338052,50.61202792591414,0.9952893257141113,0.9008724689483643,0.9894675612449646,-8329129.791259766,-142122.20191955566,-44.97731924057007,-17.708046436309814,-38.632822036743164,-101.31818056106567
1,2020-05-10,228204.63750362006,73.0264148829059,24.931888036167148,35.66568378488449,0.9523508548736572,0.8871601819992065,0.9492766857147217,-8276883.697509766,-141350.27885437012,-24.523639678955078,-9.049707651138306,-20.794154703617096,-54.36750054359436
2,2020-05-17,796472.7798372947,146.605980411191,50.30180361116337,34.192396389619134,0.9272902607917786,0.8880969882011414,0.9140006303787231,-8048679.351806641,-140407.48596191406,-23.559430241584778,-7.6338160037994385,-19.89383101463318,-51.08707547187805
3,2020-05-24,1981351.2114309077,525.8404268975339,180.98824045885692,83.25232944614437,0.8983644247055054,0.9024754166603088,0.8873355984687805,-7252206.4208984375,-137356.97746276855,-21.329371631145477,-6.282758712768555,-17.945076525211334,-45.55720388889313
4,2020-05-31,2554139.875401616,1649.369351959278,569.2781302892754,268.72080626421166,0.8635271787643433,0.9081680178642273,0.8533422946929932,-5270854.949951172,-127125.46348571777,-18.929296731948853,-5.37710964679718,-15.77315628528595,-40.07956087589264
5,2020-06-07,1596334.869941071,3442.0276189814354,1194.9229933249665,672.4867479049684,0.8672277331352234,0.8768674731254578,0.8485111594200134,-2716715.2404785156,-101903.66744995117,-16.7871356010437,-4.873279929161072,-13.911288976669312,-35.57170331478119
6,2020-06-14,688231.7874665051,3962.4731755398443,1384.324934039065,1040.2940729539637,0.9594852924346924,0.8855801820755005,0.9622416496276855,-1120380.4969787598,-64895.56312561035,-14.113740622997284,-4.188164472579956,-11.640528589487076,-29.942432045936584
7,2020-06-21,276074.40670802194,2734.705357853482,957.4482373886032,991.4943384547051,0.9642306566238403,0.7921178936958313,0.9667206406593323,-432148.69499206543,-33372.61438369751,-11.59038245677948,-3.0342453718185425,-9.551029652357101,-24.175655841827393
8,2020-06-28,100702.45770513918,1421.8708791967856,496.49118700342694,671.6952889818667,0.9760484099388123,0.7028647065162659,0.9793269634246826,-156074.2974281311,-14989.101886749268,-10.297645628452301,-1.1730701476335526,-8.650098741054535,-20.120812952518463
9,2020-07-05,35532.35926427512,637.7190728642215,220.90325795783363,370.13760278275305,0.9667389988899231,0.0,0.9644578099250793,-55371.84476852417,-6196.097731590271,-9.171073138713837,0.0,-7.885789126157761,-17.056861519813538
10,2020-07-12,12729.54931702696,263.1326636112399,90.04646693074422,178.90104688639073,0.968387246131897,0.0,0.9615733027458191,-19839.486479759216,-2440.6301975250244,-8.112335205078125,0.0,-7.121601700782776,-15.233935415744781
11,2020-07-19,4564.0730010403095,103.4050309312653,34.747815415964126,79.21718606605556,0.9642944931983948,0.0,0.9587098956108093,-7109.937816858292,-937.2293204069138,-6.8596720695495605,0.0,-6.066457182168961,-12.926128506660461
12,2020-07-26,1634.764524772123,39.78517933518399,13.030136149049273,32.977265297836105,0.9640722870826721,0.0,0.9593074917793274,-2545.8646938204765,-357.159860432148,-5.5710721760988235,0.0,-4.923537373542786,-10.49460917711258
13,2020-08-02,589.5274722289996,15.297898931774544,4.844249326787126,13.154773419805192,0.9790977835655212,0.0,0.9731993079185486,-911.1002087593079,-135.9405554831028,-4.184839874505997,0.0,-3.738107532262802,-7.922947406768799
14,2020-08-09,214.82142694276627,5.948335300955939,1.8051680901807838,5.096883266008746,0.9764196872711182,0.0,0.9702348709106445,-321.5727861970663,-51.258476451039314,-3.0378643423318863,0.0,-2.7310188859701157,-5.768883228302002
15,2020-08-16,78.22933690361606,2.362537633003473,0.6810655861261368,1.9372311160854587,0.978392481803894,0.0,0.9757087230682373,-106.75137164071202,-18.369825556874275,-2.184062823653221,0.0,-1.9201379269361496,-4.104200750589371
16,2020-08-23,28.522031252798115,0.9616339229465468,0.2609746382630524,0.7277534174619099,0.9499137997627258,0.0,0.940887451171875,-28.52203033398837,-5.310411215759814,-1.302282139658928,0.0,-1.1262000538408756,-2.428482100367546


==> data/ode/policy_50.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23967.51790162672,99.408907923409,33.96204775338052,50.61202792591414,0.11309322714805603,0.07303450256586075,0.10444141179323196,-3339522.933959961,-26077.895164489746,-373.0975151062012,-105.9660530090332,-292.80591011047363,-771.8695640563965
1,2020-05-10,15082.191284331799,69.22588399396783,23.62327638985,35.50898633775692,0.09265407919883728,0.10208499431610107,0.08083298802375793,-3315555.5725097656,-25314.037799835205,-336.31749153137207,-92.44304656982422,-262.3232126235962,-691.083812713623
2,2020-05-17,9212.840841102821,46.18663700182351,15.751319580082095,24.543707119886076,0.07542736828327179,0.08030077069997787,0.06574653089046478,-3300473.403930664,-24792.029857635498,-297.0526695251465,-79.72362041473389,-231.67846202850342,-608.4547996520996
3,2020-05-24,5456.58849779563,29.061451508180404,9.88307433303624,16.338757104168746,0.07677270472049713,0.06962699443101883,0.06451248377561569,-3291260.528564453,-24455.201625823975,-257.01568126678467,-67.13850021362305,-200.4106044769287,-524.5648384094238
4,2020-05-31,3273.5075852941955,17.677470302606842,5.98908208387228,10.402070735248735,0.080292247235775,0.06935036927461624,0.06683673709630966,-3285803.985595703,-24247.608184814453,-216.60516262054443,-54.33277606964111,-168.86248588562012,-439.80045318603516
5,2020-06-07,1974.0208689144492,10.622153842669242,3.586620236091816,6.409253599060287,0.07032426446676254,0.08088789880275726,0.06375225633382797,-3282530.5938720703,-24122.488498687744,-176.31633281707764,-41.44967079162598,-137.34253644943237,-355.10854721069336
6,2020-06-14,1196.1153351559333,6.394779679377118,2.153332729920261,3.8830944428767564,0.06858526915311813,0.1211828738451004,0.07213658839464188,-3280556.4880371094,-24047.33180999756,-135.94698905944824,-28.637497425079346,-105.8357834815979,-270.4202651977539
7,2020-06-21,794.975657873787,3.8427040150796925,1.2909581978629845,2.3383598982246157,0.10468259453773499,0.22196605801582336,0.11307676881551743,-3279360.1989746094,-24002.12526321411,-95.30174732208252,-16.156084537506104,-74.39478039741516,-185.8526110649109
8,2020-06-28,778.8128882651363,2.3231855036823186,0.7786576638002246,1.4046829708751598,0.5716930627822876,0.31701672077178955,0.5036642551422119,-3278565.216064453,-23974.947929382324,-55.28154373168945,-4.586697518825531,-43.702733516693115,-103.57097387313843
9,2020-07-05,1677.7550326834462,1.5329988360899636,0.5135750854997628,0.8571075412347199,0.9551488161087036,0.0,0.9671761393547058,-3277786.2548828125,-23957.984447479248,-24.765580892562866,0.0,-19.35470849275589,-44.120290875434875
10,2020-07-12,5219.031693488345,1.7647517439835954,0.6011590014927837,0.6228557079149776,0.9250871539115906,0.0,0.9417479634284973,-3276108.5510253906,-23943.36700439453,-13.112224638462067,0.0,-9.206067770719528,-22.318293154239655
11,2020-07-19,15268.224785597413,4.404610301161938,1.526416004814458,0.8662888097485337,0.9352141618728638,0.0,0.9481998085975647,-3270889.663696289,-23915.493488311768,-10.603131353855133,0.0,-7.740447670221329,-18.34357976913452
12,2020-07-26,45360.588214056814,13.106257114378494,4.564161001921981,2.2377915561365223,0.9627680778503418,0.0,0.9646419882774353,-3255621.337890625,-23834.08784866333,-7.526867836713791,0.0,-5.873923748731613,-13.400791585445404
13,2020-08-02,136015.17715920924,38.697838375680774,13.489017387255013,6.5309514305541105,0.9706427454948425,0.0,0.9667330980300903,-3210260.772705078,-23593.332767486572,-5.224427580833435,0.0,-4.373536258935928,-9.597964584827423
14,2020-08-09,389001.11783933436,115.84143814387765,40.384968587321204,19.382007318649183,0.9692685008049011,0.0,0.9612768292427063,-3074245.4528808594,-22876.229286193848,-3.783556818962097,0.0,-3.2402895390987396,-7.0238471031188965
15,2020-08-16,965006.7416000452,342.32008668377745,119.37821713772563,57.57623289332507,0.9635236859321594,0.0,0.9625771045684814,-2685244.369506836,-20740.02742767334,-2.582549676299095,0.0,-2.1294191479682922,-4.711968824267387
16,2020-08-23,1720237.7660612026,934.9879818778251,326.38817414535936,162.85218802840154,0.9116261601448059,0.0,0.9252831935882568,-1720237.7319335938,-14704.605340957642,-1.4412212185561657,0.0,-1.0825173929333687,-2.523738704621792


==> data/ode/policy_51.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23689.349485234634,99.408907923409,33.96204775338052,50.61202792591414,0.10155948251485825,0.0636078268289566,0.09315069019794464,-3300411.9873046875,-25635.764598846436,-372.4616050720215,-106.7241096496582,-292.7868366241455,-771.9725608825684
1,2020-05-10,14383.59795936098,69.18061823072583,23.607681178124746,35.507067027130766,0.08720961213111877,0.08543812483549118,0.07438074052333832,-3276722.7172851562,-24872.004985809326,-335.4675054550171,-93.14552307128906,-262.14239597320557,-690.7554149627686
2,2020-05-17,8636.852948649932,45.56187710906526,15.53635794645211,24.467827067303258,0.07500720024108887,0.07215602695941925,0.06313353031873703,-3262339.0197753906,-24353.21569442749,-295.80397605895996,-80.25075912475586,-231.18045330047607,-607.2351932525635
3,2020-05-24,5086.538680002763,28.09370381252178,9.550945705723962,16.11197543651146,0.07598025351762772,0.06425579637289047,0.06246419996023178,-3253702.163696289,-24024.54376220703,-255.61165809631348,-67.48019218444824,-199.74170923233032,-522.8335380554199
4,2020-05-31,3028.1365338125615,16.819718880185974,5.6952695028943685,10.10438274023748,0.07875367254018784,0.06491392105817795,0.0645533874630928,-3248615.6463623047,-23825.678825378418,-215.1636838912964,-54.57226276397705,-168.10364723205566,-437.83955574035645
5,2020-06-07,1813.170212995159,9.996220402915093,3.372821390867914,6.13815365568221,0.07004588842391968,0.07734420895576477,0.06244087591767311,-3245587.5396728516,-23707.37314224243,-174.81261491775513,-41.613874435424805,-136.5000605583191,-352.92654037475586
6,2020-06-14,1097.9119490993035,5.962334832206449,2.006088339286712,3.6746129216589862,0.07052788138389587,0.12248962372541428,0.07320607453584671,-3243774.4140625,-23637.01105117798,-134.38420295715332,-28.738670349121094,-104.91797924041748,-268.0408477783203
7,2020-06-21,731.7107546515908,3.556688657323724,1.1938470584854144,2.1904277438915774,0.10615526139736176,0.21537689864635468,0.11245805770158768,-3242676.544189453,-23595.04222869873,-93.75186562538147,-16.22952699661255,-73.45387935638428,-183.43526124954224
8,2020-06-28,740.425458347323,2.1441201992874204,0.7180574769482304,1.3056488316349517,0.6224960684776306,0.3211730122566223,0.5459397435188293,-3241944.8852539062,-23569.941520690918,-53.79195213317871,-4.6256038546562195,-42.761218547821045,-101.17876529693604
9,2020-07-05,1686.4450382805517,1.4176798906963395,0.4747238399930289,0.7932488648067691,0.9550526142120361,0.0,0.9665482044219971,-3241204.4525146484,-23554.28457260132,-24.235370755195618,0.0,-18.99089515209198,-43.2262659072876
10,2020-07-12,5208.948794163807,1.7166270091306237,0.585178622001928,0.5838998857075073,0.9192864298820496,0.0,0.9384429454803467,-3239517.9748535156,-23540.41814804077,-13.860499858856201,0.0,-9.654160588979721,-23.514661192893982
11,2020-07-19,15132.155780332774,4.403842625780982,1.5266910026239744,0.8503015705580932,0.9303812980651855,0.0,0.9453646540641785,-3234309.0057373047,-23512.682914733887,-11.241388320922852,0.0,-8.128812164068222,-19.370201230049133
12,2020-07-26,44643.79147382219,13.048781402222458,4.544687497740511,2.229504348925576,0.9562674760818481,0.0,0.9591074585914612,-3219176.8646240234,-23431.46324157715,-7.928897440433502,0.0,-6.156998872756958,-14.08589631319046
13,2020-08-02,133081.10030641282,38.26989401232267,13.34043290163543,6.480672748880252,0.9695736765861511,0.0,0.9656118154525757,-3174532.890319824,-23192.81816482544,-5.385783314704895,0.0,-4.5231349766254425,-9.908918291330338
14,2020-08-09,381034.6526687824,113.67321393077218,39.62917284905705,19.095527702393913,0.9693398475646973,0.0,0.9610731601715088,-3041451.835632324,-22487.29705810547,-3.7638362497091293,0.0,-3.267577290534973,-7.031413912773132
15,2020-08-16,950046.0628004709,335.05462261059796,116.84147072064042,56.43047985314074,0.9649457335472107,0.0,0.962765634059906,-2660417.1752929688,-20395.596027374268,-2.5361575186252594,0.0,-2.1312715485692024,-4.667428880929947
16,2020-08-23,1710371.110795197,917.2483385247859,320.18002607319255,159.62011887267923,0.9135010242462158,0.0,0.9263615608215332,-1710371.0174560547,-14481.24885559082,-1.4104210771620274,0.0,-1.07858432456851,-2.4890054017305374


==> data/ode/policy_52.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23131.500709751504,99.408907923409,33.96204775338052,50.61202792591414,0.07662784308195114,0.04718555882573128,0.07087716460227966,-3098929.5959472656,-23557.193279266357,-374.00434017181396,-107.70092964172363,-294.053316116333,-775.7586002349854
1,2020-05-10,13096.72238513839,69.08800501373068,23.575805550533797,35.50317078079755,0.07808490842580795,0.06462930142879486,0.06341128796339035,-3075798.0346679688,-22793.633937835693,-336.5475654602051,-94.02544975280762,-263.0897521972656,-693.6627864837646
2,2020-05-17,7682.216339788487,44.31737380426853,15.10817195665609,24.315646929174825,0.07195930182933807,0.05997341871261597,0.057793378829956055,-3062701.2252807617,-22281.322479248047,-296.0716724395752,-80.87285995483398,-231.52704238891602,-608.4715843200684
3,2020-05-24,4461.49908860818,26.295662734678082,8.932217939263696,15.67365387176552,0.0720965564250946,0.05617082118988037,0.05739154294133186,-3055018.997192383,-21968.278884887695,-255.57384490966797,-67.85677909851074,-199.78384971618652,-523.2144832611084
4,2020-05-31,2613.0877624518907,15.302185630373156,5.174294997994836,9.555796084355684,0.07415567338466644,0.05903542414307594,0.05978664010763168,-3050557.518005371,-21785.147190093994,-214.95471000671387,-54.79459285736084,-167.95167922973633,-437.7009868621826
5,2020-06-07,1546.2056402873714,8.906392152212737,3.000002303438256,5.653884435004267,0.06906036287546158,0.0741424486041069,0.060716211795806885,-3047944.450378418,-21678.77435684204,-174.39539432525635,-41.72645568847656,-136.16125583648682,-352.2831201553345
6,2020-06-14,943.3633123100299,5.217032286242872,1.7519816347931352,3.3084227774855037,0.0775938481092453,0.13376401364803314,0.07943523675203323,-3046398.162841797,-21616.721153259277,-133.805251121521,-28.774104118347168,-104.44002151489258,-267.0193910598755
7,2020-06-21,638.7781936883694,3.0729870532341117,1.0294307912990546,1.9342173318009104,0.10601206123828888,0.20313386619091034,0.11097683757543564,-3045454.788208008,-21580.288410186768,-93.2496726512909,-16.29357933998108,-73.0083703994751,-182.55162239074707
8,2020-06-28,659.7629387614725,1.8547379502634807,0.6200499933128516,1.1378759785724726,0.6645979285240173,0.3273925185203552,0.5852354168891907,-3044816.017150879,-21558.62808227539,-53.43751907348633,-4.69780296087265,-42.394059896469116,-100.52938461303711
9,2020-07-05,1579.6998327831097,1.2350143762216588,0.4131805012181548,0.6887343007662794,0.958171546459198,0.0,0.9682493209838867,-3044156.265258789,-21545.040607452393,-24.630911648273468,0.0,-19.135400652885437,-43.766310811042786
10,2020-07-12,4864.083978181763,1.5635421037619046,0.5332751888026018,0.5141054632351487,0.9133464097976685,0.0,0.9345433712005615,-3042576.5991210938,-21532.680988311768,-15.371467173099518,0.0,-10.583332180976868,-25.954797863960266
11,2020-07-19,13992.20095335829,4.11417699586848,1.426660910281432,0.7810934383465202,0.9196459054946899,0.0,0.9382807612419128,-3037712.4786376953,-21506.900787353516,-12.719964981079102,0.0,-9.034638106822968,-21.75460159778595
12,2020-07-26,40578.123800354486,12.14703892206891,4.231015307045401,2.0771673568152003,0.9379581212997437,0.0,0.9459055066108704,-3023720.359802246,-21431.13136291504,-9.057430922985077,0.0,-6.884670257568359,-15.942101180553436
13,2020-08-02,119172.58240075195,35.19155413275445,12.268089031069517,5.998419691941971,0.9670080542564392,0.0,0.9627015590667725,-2983142.2805786133,-21210.644245147705,-5.90733103454113,0.0,-4.925272613763809,-10.83260327577591
14,2020-08-09,343265.2650768867,102.54190834004442,35.749801456647184,17.397553469289345,0.9693294167518616,0.0,0.960132896900177,-2863969.612121582,-20569.984912872314,-3.7800736725330353,0.0,-3.372391313314438,-7.152464985847473
15,2020-08-16,874546.4362856534,300.6341764039415,104.82932914515496,50.778854444809554,0.9675390124320984,0.0,0.9635652303695679,-2520704.2694091797,-18692.373037338257,-2.479857951402664,0.0,-2.1605409681797028,-4.640398919582367
16,2020-08-23,1646157.8063894697,831.8399444725657,290.31016424915356,144.1140403015845,0.9189413785934448,0.0,0.9293521046638489,-1646157.8369140625,-13354.917764663696,-1.365205179899931,0.0,-1.0802055709064007,-2.4454107508063316


==> data/ode/policy_53.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23029.060746905903,99.408907923409,33.96204775338052,50.61202792591414,0.07114820927381516,0.046616557985544205,0.06654109060764313,-2930774.3072509766,-21941.39003753662,-376.75890922546387,-107.58856773376465,-295.8314895629883,-780.1790237426758
1,2020-05-10,12871.363044907877,69.0692145929665,23.569311472885897,35.502383545816045,0.07558958977460861,0.06399794667959213,0.06128443777561188,-2907745.1705932617,-21177.871227264404,-339.2004728317261,-93.9096736907959,-264.80579376220703,-697.9159832000732
2,2020-05-17,7524.321328777543,44.07242019712056,15.023520901193239,24.28540336023598,0.07063832879066467,0.059923313558101654,0.056276142597198486,-2894873.809814453,-20666.847229003906,-298.5372304916382,-80.74828147888184,-233.12630653381348,-612.4118804931641
3,2020-05-24,4360.319156269281,25.955114955462175,8.814381210832108,15.58856498891401,0.07092612981796265,0.056826286017894745,0.05634035915136337,-2887349.510192871,-20356.814861297607,-257.9483985900879,-67.72586822509766,-201.3174533843994,-526.9917488098145
4,2020-05-31,2550.129861004869,15.024373588392992,5.078332430419179,9.451922774092031,0.07284927368164062,0.06036887690424919,0.05904297158122063,-2882989.1204833984,-20176.610946655273,-217.27008819580078,-54.665842056274414,-169.4375991821289,-441.37353897094727
5,2020-06-07,1511.2313961873442,8.715902334305234,2.9344574557287366,5.564776196188812,0.07014176994562149,0.07737473398447037,0.062321919947862625,-2880438.995361328,-20072.37672805786,-176.65245532989502,-41.60931587219238,-137.61261701583862,-355.8743953704834
6,2020-06-14,928.9952702483424,5.094823426090326,1.7101097289336642,3.2437918841192896,0.0785169005393982,0.13850340247154236,0.08095813542604446,-2878927.803039551,-20011.732578277588,-136.04427576065063,-28.685007095336914,-105.89600801467896,-270.62530517578125
7,2020-06-21,630.6245152331685,3.004058209582058,1.005914576161063,1.8919863374317234,0.10294089466333389,0.20325013995170593,0.1101144403219223,-2877998.733520508,-19976.152181625366,-95.52810192108154,-16.256566047668457,-74.51366782188416,-186.29834651947021
8,2020-06-28,628.9112727720494,1.820305577734595,0.6083725249950898,1.1132340634133626,0.6190268397331238,0.32600992918014526,0.5468595027923584,-2877368.1640625,-19954.93769645691,-55.67784905433655,-4.698083996772766,-43.91321539878845,-104.28915023803711
9,2020-07-05,1432.4558272396534,1.2112259269698582,0.4051386516235844,0.6750811594672186,0.9540762901306152,0.0,0.9653641581535339,-2876739.3112182617,-19941.5922164917,-25.95086395740509,0.0,-20.089706778526306,-46.04056775569916
10,2020-07-12,4420.4492838083825,1.462360494336803,0.4983215795930756,0.4974646965993647,0.9176009893417358,0.0,0.9369903206825256,-2875306.8923950195,-19929.763078689575,-15.46107530593872,0.0,-10.745850950479507,-26.20692551136017
11,2020-07-19,12779.369581376377,3.7405966920408193,1.296638583611509,0.7232352888701263,0.9209722876548767,0.0,0.9388349056243896,-2870886.4212036133,-19906.187057495117,-12.783622741699219,0.0,-9.175238758325577,-21.958860754966736
12,2020-07-26,37083.10973014594,11.06236258600541,3.852751128449368,1.8926814929747062,0.9355880618095398,0.0,0.9440192580223083,-2858106.9946289062,-19837.275743484497,-9.251536428928375,0.0,-7.080094516277313,-16.33163094520569
13,2020-08-02,108743.92476360188,32.15227725587149,11.208140626073954,5.473543123111158,0.9647976756095886,0.0,0.9600348472595215,-2821023.941040039,-19636.00993156433,-6.088930368423462,0.0,-5.103389173746109,-11.192318797111511
14,2020-08-09,314277.1088802718,93.63521338453711,32.64407866303538,15.892807697263551,0.96900475025177,0.0,0.959290623664856,-2712280.0827026367,-19050.78172683716,-3.858589380979538,0.0,-3.474239259958267,-7.332828640937805
15,2020-08-16,813456.8857096082,274.49912934971803,95.71058795330968,46.37110011241892,0.9685852527618408,0.0,0.9641701579093933,-2398003.0059814453,-17336.85255050659,-2.491350471973419,0.0,-2.194499596953392,-4.685849696397781
16,2020-08-23,1584546.1527386014,765.3550119181235,267.0705235366846,132.14568792607366,0.9212971925735474,0.0,0.9307712912559509,-1584546.184539795,-12443.212270736694,-1.3656962662935257,0.0,-1.0905764997005463,-2.456272765994072


==> data/ode/policy_54.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22989.286840082175,99.408907923409,33.96204775338052,50.61202792591414,0.06923217326402664,0.045909762382507324,0.06483952701091766,-2876532.9360961914,-21430.659294128418,-377.51073837280273,-107.65109062194824,-296.29387855529785,-781.4557552337646
1,2020-05-10,12783.050591588864,69.06220081380494,23.566888120660252,35.502086802277496,0.07456360757350922,0.06325196474790573,0.06056485325098038,-2853543.6630249023,-20667.15717315674,-339.916729927063,-93.96801948547363,-265.2438163757324,-699.1286277770996
2,2020-05-17,7460.8937705241115,43.98096841164188,14.991953680568248,24.27406909749362,0.07034441083669662,0.05952880159020424,0.05567220225930214,-2840760.612487793,-20156.614780426025,-299.18508529663086,-80.79632759094238,-233.52017402648926,-613.5016441345215
3,2020-05-24,4320.164312729365,25.826225118705654,8.76992276096524,15.55670295796056,0.07068179547786713,0.05679409205913544,0.05593632161617279,-2833299.6368408203,-19847.71490097046,-258.5635185241699,-67.76517868041992,-201.68766975402832,-528.0164241790771
4,2020-05-31,2525.37670678788,14.917621450056906,5.041548596445995,9.412584013648736,0.07254189997911453,0.060680583119392395,0.05877197906374931,-2828979.4921875,-19668.627977371216,-217.87166595458984,-54.70123767852783,-169.78906393051147,-442.36202239990234
5,2020-06-07,1497.4493975690566,8.642485727279212,2.909241324731507,5.530719191137581,0.07061006873846054,0.07851123809814453,0.06289482861757278,-2826454.1625976562,-19565.216302871704,-177.2404432296753,-41.6456413269043,-137.95098066329956,-356.8370819091797
6,2020-06-14,920.8844485349109,5.047838515377018,1.6940386189289114,3.2190286662645318,0.07745785266160965,0.13648077845573425,0.07993432879447937,-2824956.703186035,-19505.11336326599,-136.63123846054077,-28.729801177978516,-106.23579025268555,-271.5968370437622
7,2020-06-21,622.6432116952346,2.977074093797494,0.9967260918302181,1.8757769188010653,0.1027362272143364,0.2011142075061798,0.11022095382213593,-2824035.8352661133,-19469.860792160034,-96.10551595687866,-16.298019886016846,-74.84862804412842,-187.25217580795288
8,2020-06-28,616.7758230145264,1.8031042385965896,0.6025581997505087,1.1032842657717579,0.608335554599762,0.3269564211368561,0.5402032732963562,-2823413.2766723633,-19448.83942604065,-56.22274875640869,-4.7102150321006775,-44.22822296619415,-105.16119003295898
9,2020-07-05,1389.8182274361752,1.1975105108473012,0.40051628430998654,0.6685763575291644,0.9534551501274109,0.0,0.9649593830108643,-2822796.4401245117,-19435.63222885132,-26.292264461517334,0.0,-20.311060547828674,-46.60332202911377
10,2020-07-12,4292.557908813309,1.4295616581425503,0.48705593091800137,0.49060496787608243,0.9189435839653015,0.0,0.9376558661460876,-2821406.5551757812,-19424.006938934326,-15.519803762435913,0.0,-10.830926895141602,-26.350730657577515
11,2020-07-19,12427.38765523737,3.632312054542691,1.2590017618056273,0.7054882989300376,0.9213138818740845,0.0,0.9388664960861206,-2817114.0670776367,-19401.08299255371,-12.851125001907349,0.0,-9.26174446940422,-22.11287021636963
12,2020-07-26,36055.19996110756,10.749026038776499,3.7435068499005615,1.8391025563884178,0.9343494176864624,0.0,0.9430059194564819,-2804686.737060547,-19334.15174484253,-9.358799457550049,0.0,-7.179788500070572,-16.53858870267868
13,2020-08-02,105596.72989993927,31.267282976484168,10.89950579415228,5.321240020991601,0.9636263251304626,0.0,0.9586589336395264,-2768631.5536499023,-19138.46492767334,-6.181376427412033,0.0,-5.1889486610889435,-11.370325088500977
14,2020-08-09,305242.1733409117,90.98944397156845,31.721533788851218,15.450355887531998,0.968316912651062,0.0,0.9584839940071106,-2663034.8205566406,-18569.576740264893,-3.8977928459644318,0.0,-3.520262986421585,-7.418055832386017
15,2020-08-16,793732.9343834617,266.5217048356394,92.92719123516328,45.04356974618175,0.9693683981895447,0.0,0.9647595882415771,-2357792.6635742188,-16905.128955841064,-2.4880532175302505,0.0,-2.201933413743973,-4.689986631274223
16,2020-08-23,1564059.7703277837,744.31593942923,259.7173594926746,128.42414245295907,0.9225390553474426,0.0,0.9315175414085388,-1564059.7343444824,-12150.087356567383,-1.3528503477573395,0.0,-1.085891667753458,-2.43874192237854


==> data/ode/policy_55.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23012.579575320793,99.408907923409,33.96204775338052,50.61202792591414,0.06870599836111069,0.05032208561897278,0.0658014714717865,-2705125.2365112305,-19883.323907852173,-380.6983470916748,-107.34176635742188,-298.1557846069336,-786.1959457397461
1,2020-05-10,12832.680306422073,69.06379694928216,23.56742253869104,35.502172833906805,0.07359018921852112,0.06717193126678467,0.06044328957796097,-2682112.693786621,-19119.818210601807,-343.0946350097656,-93.68465423583984,-267.11950302124023,-703.898811340332
2,2020-05-17,7497.503214301047,44.004122912657735,14.999590522347585,24.277177481577944,0.06978362798690796,0.0628102719783783,0.0556187629699707,-2669280.0521850586,-18609.15780067444,-302.33187675476074,-80.57186126708984,-235.4132890701294,-618.3170318603516
3,2020-05-24,4350.875405384097,25.85721507227573,8.77986504230196,15.564315418217838,0.07030964642763138,0.05993286147713661,0.05612675100564957,-2661782.455444336,-18299.9849319458,-261.67564392089844,-67.59206295013428,-203.57816219329834,-532.8458786010742
4,2020-05-31,2549.9729999323754,14.951342040609056,5.052434806629665,9.422016040717516,0.07211428135633469,0.06392224133014679,0.05909228324890137,-2657431.6024780273,-18120.59760093689,-220.96326351165771,-54.573631286621094,-171.6818928718567,-447.21879959106445
5,2020-06-07,1518.9318379362376,8.677960298300134,2.9209218838771207,5.541379937515646,0.07201797515153885,0.08293773978948593,0.0649203434586525,-2654881.6680908203,-18016.860485076904,-180.31541109085083,-41.56308174133301,-139.85289335250854,-361.7313861846924
6,2020-06-14,938.0143337391346,5.080768875232383,1.7050113397224569,3.230146438116194,0.07458101212978363,0.13730227947235107,0.07831498235464096,-2653362.6556396484,-17956.438064575195,-139.72212076187134,-28.700084686279297,-108.173668384552,-276.5958786010742
7,2020-06-21,629.1483897496801,3.0093102702207557,1.007563040663163,1.8867645562196214,0.09813994914293289,0.199654683470726,0.10782787203788757,-2652424.6215820312,-17920.881509780884,-99.180006980896,-16.309642791748047,-76.80410146713257,-192.2937512397766
8,2020-06-28,592.7025237069465,1.8261760643167708,0.6103305247041575,1.1132981648424178,0.5435407161712646,0.31630000472068787,0.4855499863624573,-2651795.3872680664,-17899.599075317383,-59.14071798324585,-4.720909297466278,-46.11908495426178,-109.98071432113647
9,2020-07-05,1245.5604139847856,1.2043774217450844,0.4027630399281927,0.6753955749282485,0.9535685181617737,0.0,0.9665454030036926,-2651202.7740478516,-17886.251211166382,-27.901607751846313,0.0,-21.37952744960785,-49.2811381816864
10,2020-07-12,3878.857908436825,1.3399994471972367,0.4559241652492298,0.4848674070076777,0.9225244522094727,0.0,0.9393078684806824,-2649957.275390625,-17874.975204467773,-15.490929782390594,0.0,-10.854446142911911,-26.345378160476685
11,2020-07-19,11272.153393583372,3.27994940250769,1.1362366868135556,0.6538227338039543,0.9222105741500854,0.0,0.9394455552101135,-2646078.4912109375,-17854.135036468506,-12.890821695327759,0.0,-9.339620172977448,-22.230443358421326
12,2020-07-26,32726.855814379873,9.725323522321892,3.386455483716176,1.6661134844758285,0.9329731464385986,0.0,0.9419720768928528,-2634806.251525879,-17793.656587600708,-9.504696726799011,0.0,-7.297717034816742,-16.802415251731873
13,2020-08-02,95833.45911164794,28.36835244754015,9.888584187681783,4.822839429803322,0.9624722599983215,0.0,0.957331657409668,-2602079.391479492,-17616.25051498413,-6.322599947452545,0.0,-5.302387103438377,-11.624987423419952
14,2020-08-09,278078.679787542,82.56843048302748,28.78531128748431,14.020108746857785,0.9675547480583191,0.0,0.957685649394989,-2506245.994567871,-17099.995613098145,-3.97961363196373,0.0,-3.5924460738897324,-7.572059333324432
15,2020-08-16,733641.0833462575,242.13145358103202,84.41921029274266,40.902458416761846,0.9702573418617249,0.0,0.9655540585517883,-2228167.3431396484,-15588.83786201477,-2.5206124410033226,0.0,-2.2316183894872665,-4.752230644226074
16,2020-08-23,1494526.2352136055,681.080299313428,237.62432666651245,117.13742797996196,0.924100399017334,0.0,0.9326885342597961,-1494526.195526123,-11251.740455627441,-1.3636319898068905,0.0,-1.0954941622912884,-2.459126152098179


==> data/ode/policy_56.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22945.338447958973,99.408907923409,33.96204775338052,50.61202792591414,0.06636139005422592,0.047299765050411224,0.06275554746389389,-2692613.983154297,-19754.374027252197,-380.5734395980835,-107.50724792480469,-298.21176528930664,-786.2924098968506
1,2020-05-10,12686.184450284447,69.05294725141222,23.563668342580367,35.50169856409528,0.07273531705141068,0.06430572271347046,0.059531070291996,-2669668.5791015625,-18990.89217185974,-342.92619228363037,-93.83232116699219,-267.1318531036377,-703.890323638916
2,2020-05-17,7395.285097566957,43.8629802134762,14.950917720160822,24.259363768874245,0.07000111043453217,0.06086502596735954,0.05480421334505081,-2656982.421875,-18480.97562789917,-302.086877822876,-80.67787170410156,-235.35196781158447,-618.1167125701904
3,2020-05-24,4285.612852514416,25.663756712537236,8.713411925600518,15.515748616146603,0.07047607004642487,0.058714307844638824,0.05554170534014702,-2649587.059020996,-18173.519372940063,-261.4109992980957,-67.66275405883789,-203.4858226776123,-532.5595855712891
4,2020-05-31,2508.903342777645,14.7921716329473,4.997877357195796,9.36331981643566,0.07215312123298645,0.0633358284831047,0.058684226125478745,-2645301.4373779297,-17995.797395706177,-220.7047939300537,-54.62042808532715,-171.56332731246948,-446.88854217529297
5,2020-06-07,1494.3854433070373,8.566817144758785,2.8829501055391744,5.4907338325850334,0.07250349223613739,0.08347664028406143,0.06524640321731567,-2642792.510986328,-17893.294095993042,-180.05919456481934,-41.59538269042969,-139.7148847579956,-361.3694667816162
6,2020-06-14,922.938899689645,5.00775154127708,1.680158992541887,3.192925647392044,0.07349725812673569,0.13630859553813934,0.0776744857430458,-2641298.1033325195,-17833.701372146606,-139.4729733467102,-28.729467391967773,-108.02997350692749,-276.2324094772339
7,2020-06-21,617.8840830527624,2.9642147774856085,0.9922715471790814,1.8616873287149063,0.09950035065412521,0.19822220504283905,0.10895523428916931,-2640375.1373291016,-17798.672914505005,-98.92024397850037,-16.33620262145996,-76.6552746295929,-191.91172122955322
8,2020-06-28,585.0014749444381,1.797123190768101,0.6005251168252465,1.0971936696418487,0.5468074679374695,0.31525951623916626,0.4903595447540283,-2639757.3471069336,-17777.719497680664,-58.875572681427,-4.729846119880676,-45.971351861953735,-109.57677364349365
9,2020-07-05,1234.8640782506845,1.1854251116016397,0.39639446263986977,0.6649975047668149,0.9539743065834045,0.0,0.9664729237556458,-2639172.36328125,-17764.58740234375,-27.728694677352905,0.0,-21.320177614688873,-49.04887080192566
10,2020-07-12,3848.284373053728,1.3250540389364114,0.4508850477814268,0.4779037461527288,0.9244809746742249,0.0,0.940342366695404,-2637937.545776367,-17753.461599349976,-15.407238900661469,0.0,-10.887178778648376,-26.294416189193726
11,2020-07-19,11208.570072831499,3.2512393785618032,1.1263300396429954,0.6469648174164844,0.9233577251434326,0.0,0.9399442076683044,-2634089.2791748047,-17732.81455039978,-12.85317987203598,0.0,-9.385493397712708,-22.238673269748688
12,2020-07-26,32562.820215706743,9.658152152231455,3.3630460677012795,1.6527344309770295,0.9323674440383911,0.0,0.9412261247634888,-2622880.744934082,-17672.79624938965,-9.537260234355927,0.0,-7.370644807815552,-16.90790504217148
13,2020-08-02,95231.3477113259,28.218720704632293,9.836329194865256,4.793521088234341,0.9613008499145508,0.0,0.9557245969772339,-2590317.916870117,-17496.41180038452,-6.372635066509247,0.0,-5.3742654621601105,-11.746901273727417
14,2020-08-09,275906.49103628105,82.11497958961394,28.62705730245085,13.945053990031402,0.9663945436477661,0.0,0.956430196762085,-2495086.4791870117,-16982.884407043457,-3.9931029081344604,0.0,-3.6273293197155,-7.62043297290802
15,2020-08-16,728479.0077118771,240.44475473056272,83.82999037051692,40.64746424246444,0.9716596603393555,0.0,0.9666483402252197,-2219179.916381836,-15481.44817352295,-2.4853145703673363,0.0,-2.2191137075424194,-4.704428464174271
16,2020-08-23,1490700.8733850385,675.709089639205,235.74619292617166,116.26591379210387,0.9259095191955566,0.0,0.9337432980537415,-1490700.912475586,-11177.759170532227,-1.3220679014921188,0.0,-1.0728135704994202,-2.394881471991539


==> data/ode/policy_57.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22898.19504239477,99.408907923409,33.96204775338052,50.61202792591414,0.06444862484931946,0.0461113266646862,0.06045873463153839,-2615004.1580200195,-19058.761596679688,-381.7265033721924,-107.52694129943848,-298.9943027496338,-788.2477760314941
1,2020-05-10,12585.74558658796,69.04463674686617,23.560778218882863,35.50133500425206,0.07197428494691849,0.06320252269506454,0.058857351541519165,-2592106.056213379,-18295.297622680664,-344.0437316894531,-93.84499549865723,-267.8814888000488,-705.7702541351318
2,2020-05-17,7328.055860323177,43.75676765986225,14.914108283699846,24.245842068704007,0.06959577649831772,0.06042588874697685,0.054437849670648575,-2579520.2255249023,-17785.944938659668,-303.1409025192261,-80.67420959472656,-236.04633808135986,-619.8614597320557
3,2020-05-24,4244.793910136112,25.522896546773385,8.664785683592601,15.479568926745763,0.070808045566082,0.05902152881026268,0.055159978568553925,-2572192.1920776367,-17479.758262634277,-262.436842918396,-67.64712333679199,-204.1607141494751,-534.2446804046631
4,2020-05-31,2487.1419961599895,14.679901267356398,4.959265851256754,9.320711385107666,0.07241063565015793,0.06433942914009094,0.05859703570604324,-2567947.3876953125,-17303.2283782959,-221.7247724533081,-54.60239887237549,-172.2242832183838,-448.55146408081055
5,2020-06-07,1485.521051680058,8.492754374880295,2.857521987418606,5.454990585474605,0.07385854423046112,0.08627916872501373,0.06660029292106628,-2565460.205078125,-17201.573848724365,-181.0904622077942,-41.5849494934082,-140.36567211151123,-363.0410671234131
6,2020-06-14,919.8854836505488,4.964604978376871,1.66539044364154,3.1680748486612207,0.07157343626022339,0.1355300396680832,0.07675375044345856,-2563974.7619628906,-17142.503261566162,-140.53378105163574,-28.742694854736328,-108.69677066802979,-277.97324657440186
7,2020-06-21,612.9320408712229,2.9443733803727046,0.9855186961583543,1.8468508045380132,0.09902221709489822,0.1963215172290802,0.10905684530735016,-2563054.847717285,-17107.747793197632,-99.9779999256134,-16.3666570186615,-77.33392119407654,-193.67858171463013
8,2020-06-28,570.2778489876946,1.7864467430785773,0.5969414380375702,1.0894188461220935,0.5209441781044006,0.31009310483932495,0.47144678235054016,-2562441.825866699,-17086.91954612732,-59.8738431930542,-4.74228173494339,-46.631938219070435,-111.2480640411377
9,2020-07-05,1170.8584499467543,1.1757148848162455,0.3931310858662762,0.6604903093273904,0.9533618688583374,0.0,0.9665697813034058,-2561871.5286254883,-17073.874473571777,-28.23706865310669,0.0,-21.712788939476013,-49.94986057281494
10,2020-07-12,3663.302291875152,1.2800413441485168,0.4353676374149019,0.47100124294361734,0.9287534356117249,0.0,0.942498505115509,-2560700.6072998047,-17062.984704971313,-15.248776972293854,0.0,-10.911064594984055,-26.159843802452087
11,2020-07-19,10721.14005350144,3.0919761548965674,1.0709259848398256,0.6220031931498892,0.9255867004394531,0.0,0.9407966732978821,-2557037.353515625,-17043.29013824463,-12.757596373558044,0.0,-9.441757202148438,-22.1993550658226
12,2020-07-26,31195.022755272308,9.211564622104584,3.20727376061038,1.5753767156872673,0.9315894246101379,0.0,0.9402661323547363,-2546316.146850586,-16986.130475997925,-9.590096026659012,0.0,-7.480768859386444,-17.070865631103516
13,2020-08-02,91129.23304414794,27.009980074870036,9.414644242541305,4.580771756958814,0.9597193002700806,0.0,0.9535282850265503,-2515121.078491211,-16817.480325698853,-6.466327607631683,0.0,-5.486803874373436,-11.95313185453415
14,2020-08-09,263954.8949597819,78.62811821357849,27.41103625318965,13.35087788945725,0.9649431705474854,0.0,0.9548718929290771,-2423991.7755126953,-16325.726509094238,-4.03691753745079,0.0,-3.689439594745636,-7.726357877254486
15,2020-08-16,701022.7546401568,230.00356756427388,80.18713536499706,38.90259511870762,0.9730994701385498,0.0,0.9678810834884644,-2160036.849975586,-14889.049530029297,-2.4620812386274338,0.0,-2.215944416821003,-4.678025841712952
16,2020-08-23,1459014.0347965178,647.4028707213962,225.85699797399505,111.31959278926163,0.9290655255317688,0.0,0.9358166456222534,-1459014.0342712402,-10769.550800323486,-1.2800720520317554,0.0,-1.050101313740015,-2.3301733657717705


==> data/ode/policy_58.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22872.948806038432,99.408907923409,33.96204775338052,50.61202792591414,0.06233330816030502,0.0482148639857769,0.059151966124773026,-2440720.558166504,-17569.855451583862,-384.93266105651855,-107.29398727416992,-300.82688331604004,-793.0535316467285
1,2020-05-10,12539.144607653347,69.03842378876712,23.558606098206635,35.50107647305252,0.07145576924085617,0.06494654715061188,0.05855991691350937,-2417847.6333618164,-16806.40459060669,-347.2106695175171,-93.62439155578613,-269.6953535079956,-710.530424118042
2,2020-05-17,7314.017944459993,43.68055717214367,14.887441953279424,24.236177037398484,0.06956332921981812,0.06273702532052994,0.054977163672447205,-2405308.5327148438,-16297.464370727539,-306.2439203262329,-80.48078536987305,-237.82997131347656,-624.5546817779541
3,2020-05-24,4251.011858199505,25.43792359614485,8.63488999950442,15.455038142731908,0.07171324640512466,0.06194612756371498,0.05541762337088585,-2397994.4229125977,-15992.116928100586,-265.5252933502197,-67.48126029968262,-205.94570636749268,-538.9522552490234
4,2020-05-31,2503.1052113396,14.63717718916708,4.944131312907626,9.296731349293452,0.07337459176778793,0.06856315582990646,0.059774648398160934,-2393743.324279785,-15816.172361373901,-224.82826709747314,-54.47226524353027,-174.02300834655762,-453.3235549926758
5,2020-06-07,1507.7203472583642,8.486448384715207,2.8550414996113713,5.441489137163318,0.07637523859739304,0.09327363967895508,0.06940076500177383,-2391240.3106689453,-15714.714527130127,-184.2339277267456,-41.50310516357422,-142.18578338623047,-367.92283058166504
6,2020-06-14,939.4650740440993,4.980623472350182,1.6706904627599721,3.1651997040980904,0.06862670928239822,0.13446080684661865,0.07544073462486267,-2389732.551574707,-15655.57599067688,-143.7474250793457,-28.73579502105713,-110.57941913604736,-283.06264877319336
7,2020-06-21,620.2066305638873,2.9738029045207153,0.9954725261669409,1.8516646736598141,0.09570784121751785,0.19352133572101593,0.10737041383981705,-2388792.9916381836,-15620.591640472412,-103.20066213607788,-16.409945487976074,-79.25249338150024,-198.86308908462524
8,2020-06-28,547.620027676152,1.8111901390523877,0.6053702165716406,1.0977692229905749,0.4507855176925659,0.2990212142467499,0.4169749915599823,-2388172.721862793,-15599.499940872192,-62.96044588088989,-4.760969877243042,-48.50078225135803,-116.2221908569336
9,2020-07-05,1033.0578616414568,1.185076951443605,0.39629835368779964,0.6674636018535152,0.9384506940841675,0.0,0.959897518157959,-2387625.1220703125,-15586.293935775757,-29.94752526283264,0.0,-22.77461886405945,-52.72214412689209
10,2020-07-12,3234.337872281292,1.1982845573213448,0.40701658343265723,0.4664315752863019,0.9404386878013611,0.0,0.9491749405860901,-2386592.1020507812,-15575.711727142334,-14.907926321029663,0.0,-10.813651233911514,-25.721576809883118
11,2020-07-19,9598.021633768381,2.737728557870651,0.9476317232789491,0.5723725208878919,0.9321090579032898,0.0,0.9436666965484619,-2383357.810974121,-15558.042526245117,-12.254084646701813,0.0,-9.308701753616333,-21.562787890434265
12,2020-07-26,28093.94516937282,8.181587146242686,2.8479920670217047,1.4007249877893637,0.932147204875946,0.0,0.940298318862915,-2373759.8419189453,-15507.434606552124,-9.501045197248459,0.0,-7.518255710601807,-17.019301652908325
13,2020-08-02,82213.67483882855,24.234290988113308,8.4462776951831,4.091692210102739,0.959321141242981,0.0,0.9530994892120361,-2345665.93170166,-15356.593132019043,-6.549730151891708,0.0,-5.579381063580513,-12.129111588001251
14,2020-08-09,238917.71775709966,70.84024287655663,24.695274969833513,12.003860330231031,0.9626814723014832,0.0,0.9523657560348511,-2263452.3391723633,-14914.023876190186,-4.122604057192802,0.0,-3.773651644587517,-7.896255701780319
15,2020-08-16,642001.8473119137,207.74215537429774,72.4231961642705,35.0965844747759,0.9735172986984253,0.0,0.9684176445007324,-2024534.6069335938,-13617.608547210693,-2.4903997778892517,0.0,-2.2512048482894897,-4.7416046261787415
16,2020-08-23,1382532.7168266487,587.8507590655465,205.05816631258512,100.84569090223127,0.934901773929596,0.0,0.9400669932365417,-1382532.6919555664,-9885.942935943604,-1.2464985251426697,0.0,-1.0326530784368515,-2.279151603579521


==> data/ode/policy_59.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22846.12079971755,99.408907923409,33.96204775338052,50.61202792591414,0.060291603207588196,0.049607351422309875,0.05794798582792282,-2333561.5158081055,-16676.85627937317,-387.11249828338623,-107.07638740539551,-301.97198390960693,-796.160888671875
1,2020-05-10,12494.768222339611,69.03247888811585,23.556541532410428,35.5008321917966,0.07151800394058228,0.06627648323774338,0.058813657611608505,-2310715.4846191406,-15913.418531417847,-349.35264587402344,-93.41496467590332,-270.82321643829346,-713.5908603668213
2,2020-05-17,7308.241271923733,43.6077539468276,14.862120038132494,24.226972780940727,0.06988198310136795,0.064396932721138,0.05558432266116142,-2298220.634460449,-15404.87289428711,-308.3345651626587,-80.29033660888672,-238.93749713897705,-627.562427520752
3,2020-05-24,4260.790385538741,25.367401555982248,8.610179003334189,15.432923334244546,0.07250425964593887,0.06424122303724289,0.056128695607185364,-2290912.437438965,-15100.27527809143,-267.6226854324341,-67.31119155883789,-207.06639289855957,-542.0002937316895
4,2020-05-31,2519.769827427561,14.610195935143853,4.934571038343044,9.277525778203175,0.074381522834301,0.07178205251693726,0.06070869415998459,-2286651.611328125,-14924.761056900024,-226.94764137268066,-54.32896614074707,-175.1652956008911,-456.44192695617676
5,2020-06-07,1528.7751170218544,8.49050220850059,2.8562671942476414,5.4328743067290395,0.0785902589559555,0.09997422993183136,0.07197657972574234,-2284131.8130493164,-14823.378324508667,-186.39131784439087,-41.39711856842041,-143.35492849349976,-371.14338874816895
6,2020-06-14,959.217967746561,5.000570621750875,1.6774144188659361,3.1656508435173767,0.06706532090902328,0.1347428858280182,0.07497847825288773,-2282603.073120117,-14764.108657836914,-145.97067832946777,-28.694913387298584,-111.80322170257568,-286.46883964538574
7,2020-06-21,630.0227854136028,3.0033127120020606,1.0054775220959555,1.8579369568348518,0.09365621954202652,0.1921730488538742,0.10621326416730881,-2281643.867492676,-14728.881120681763,-105.45095205307007,-16.42471194267273,-80.51997423171997,-202.3956537246704
8,2020-06-28,537.0997928217257,1.8371476360487295,0.6142076985645414,1.1066441716536424,0.4042709171772003,0.2918831408023834,0.38096925616264343,-2281013.870239258,-14707.520008087158,-65.13318419456482,-4.770396649837494,-49.74275827407837,-119.64634656906128
9,2020-07-05,954.2249398437561,1.1992037640504762,0.4010899100674446,0.675201597050779,0.9241234064102173,0.0,0.9533279538154602,-2280476.760864258,-14694.125652313232,-31.21161162853241,0.0,-23.48238080739975,-54.69399690628052
10,2020-07-12,2980.3549299705337,1.1555879698878873,0.3921775274493514,0.4664762878941982,0.948316752910614,0.0,0.9542722105979919,-2279522.5143432617,-14683.66265296936,-14.73022997379303,0.0,-10.724502801895142,-25.45473277568817
11,2020-07-19,8930.707511504894,2.532146506754732,0.8760801527095263,0.5450883058373747,0.9364768862724304,0.0,0.9458068609237671,-2276542.091369629,-14667.143821716309,-11.85854971408844,0.0,-9.163546562194824,-21.022096276283264
12,2020-07-26,26256.60137798528,7.5719576704073965,2.6353680762244043,1.298531481703566,0.9334477186203003,0.0,0.9407865405082703,-2267611.312866211,-14620.397090911865,-9.384558349847794,0.0,-7.5026944279670715,-16.887253522872925
13,2020-08-02,76949.17995297194,22.584647479598445,7.87080568597615,3.801842418513754,0.9583264589309692,0.0,0.9522981643676758,-2241354.751586914,-14480.130672454834,-6.565946340560913,0.0,-5.61167299747467,-12.177619338035583
14,2020-08-09,223965.59779037262,66.24439344937691,23.092533268738677,11.206141648141505,0.9619128108024597,0.0,0.951482355594635,-2164405.632019043,-14066.667556762695,-4.150744527578354,0.0,-3.8024097681045532,-7.953155040740967
15,2020-08-16,606517.547753666,194.5034304522252,67.80644621939258,32.841446879998045,0.9741326570510864,0.0,0.9690868854522705,-1940439.9871826172,-12853.34587097168,-2.4756263941526413,0.0,-2.248469926416874,-4.72409650683403
16,2020-08-23,1333922.3461356754,552.3162025087724,192.6502369753393,94.60044803023393,0.9388359189033508,0.0,0.9429461359977722,-1333922.3861694336,-9352.887868881226,-1.2130167335271835,0.0,-1.0131170973181725,-2.226133830845356


==> data/ode/policy_6.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51966.289283614446,99.408907923409,33.96204775338052,50.61202792591414,0.9925092458724976,0.8809970617294312,0.9840841889381409,-8242429.351806641,-140278.5301208496,-48.58208894729614,-18.95732283592224,-41.395628452301025,-108.93504619598389
1,2020-05-10,224055.2914328404,73.00462810034226,24.92459059367127,35.66480616555001,0.9454253911972046,0.8656688928604126,0.9443018436431885,-8190463.2568359375,-139506.65473937988,-28.077107667922974,-10.182700157165527,-23.480281233787537,-61.74009442329407
2,2020-05-17,767209.1482389196,145.52894269854903,49.938572408422154,34.10615782228222,0.9093779921531677,0.8623364567756653,0.8976500630378723,-7966407.775878906,-138567.70515441895,-26.919850707054138,-8.488129377365112,-22.407209873199463,-57.81519412994385
3,2020-05-24,1876789.4995380142,514.6595295917655,177.1847308789367,82.10713780858916,0.8708932995796204,0.8791062831878662,0.8586641550064087,-7199198.913574219,-135566.6160583496,-24.241486191749573,-6.850268244743347,-20.163094997406006,-51.25485062599182
4,2020-05-31,2463144.5776518686,1579.439532667885,545.1454811400705,260.14279377550537,0.8363998532295227,0.8929805159568787,0.8233846426010132,-5322409.820556641,-125695.09506225586,-21.164444088935852,-5.7074326276779175,-17.466802895069122,-44.33867931365967
5,2020-06-07,1623021.0945366356,3260.2256366225,1130.9890481967784,640.8697275377363,0.8392404913902283,0.8648169040679932,0.8177180290222168,-2859265.13671875,-101759.60540771484,-18.42753291130066,-5.0780510902404785,-15.099862217903137,-38.60544562339783
6,2020-06-14,738732.0399637533,3827.904067004509,1335.5510752567702,995.9455123466472,0.948576807975769,0.8622522354125977,0.9522537589073181,-1236244.010925293,-66394.18601989746,-15.257053077220917,-4.326581656932831,-12.397816777229309,-31.98145031929016
7,2020-06-21,311320.519606752,2742.108199617315,958.8659310222549,970.3551344027121,0.9559178948402405,0.7980170249938965,0.9588501453399658,-497511.95907592773,-35356.364250183105,-12.278752028942108,-3.0539649724960327,-9.941256046295166,-25.273972749710083
8,2020-06-28,117871.92175345197,1492.207380216151,521.0118315593344,677.4243175608225,0.9727762937545776,0.7055826187133789,0.9764111638069153,-186191.43962860107,-16492.193937301636,-10.705175995826721,-1.1175967752933502,-8.843327313661575,-20.666100084781647
9,2020-07-05,43034.388678449286,698.256372882645,242.27347460461775,385.91223549160406,0.966866135597229,0.0,0.9659258127212524,-68319.52929496765,-7055.460214614868,-9.383231401443481,0.0,-7.940872013568878,-17.32410341501236
10,2020-07-12,15939.412526739747,298.5669137112249,102.57922656109609,192.60597701576137,0.9686457514762878,0.0,0.9635536074638367,-25285.139679908752,-2864.316999912262,-8.275001496076584,0.0,-7.159848511219025,-15.434850752353668
11,2020-07-19,5899.600454551446,120.96928686059253,40.94116368804,87.88838853120676,0.966356098651886,0.0,0.961245059967041,-9345.727413892746,-1129.3166875839233,-7.048925757408142,0.0,-6.167888268828392,-13.216814398765564
12,2020-07-26,2180.2037213739713,47.778106271248966,15.829010305225685,37.64115981752554,0.9642266631126404,0.0,0.9592735171318054,-3446.127101778984,-440.02242386341095,-5.818045139312744,0.0,-5.103749781847,-10.921794921159744
13,2020-08-02,808.4805773418921,18.777942881626824,6.05094416116589,15.431636143540373,0.9747947454452515,0.0,0.9688547849655151,-1265.9232132136822,-170.4222522675991,-4.4996339827775955,0.0,-3.9756786078214645,-8.47531259059906
14,2020-08-09,302.1775388280512,7.4245040996020535,2.3106091975928504,6.1412111719876625,0.9720431566238403,0.0,0.9656232595443726,-457.44264498353004,-65.0295102968812,-3.303030878305435,0.0,-2.9292449355125427,-6.232275813817978
15,2020-08-16,112.9621691090615,2.979637560159648,0.8890840332628953,2.3960945361861903,0.9767390489578247,0.0,0.9737914800643921,-155.26511706411839,-23.459671065211296,-2.2955847904086113,0.0,-2.0019378513097763,-4.297522455453873
16,2020-08-23,42.302959836222726,1.218075969973987,0.3457945555301134,0.9233778533398295,0.9510304927825928,0.0,0.9428653717041016,-42.30295890010893,-6.799671100452542,-1.3026965782046318,0.0,-1.1192673817276955,-2.4219639599323273


==> data/ode/policy_60.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22881.169863262417,99.408907923409,33.96204775338052,50.61202792591414,0.060413382947444916,0.054228879511356354,0.05931834131479263,-2212319.3740844727,-15708.824396133423,-389.8588180541992,-106.6771411895752,-303.37517261505127,-799.9110698699951
1,2020-05-10,12581.72946927564,69.03608690565683,23.557763933356156,35.50099979820691,0.07174084335565567,0.07065237313508987,0.05992446467280388,-2189438.247680664,-14945.378303527832,-352.1012783050537,-93.04290771484375,-272.24602699279785,-717.3901557922363
2,2020-05-17,7391.566316414261,43.65934343839767,14.879515546242278,24.23335325373133,0.07010980695486069,0.06832677125930786,0.056638479232788086,-2176856.6131591797,-14436.572790145874,-311.09089851379395,-79.98160362243652,-240.40348529815674,-631.4759254455566
3,2020-05-24,4329.0949847554875,25.46340302246634,8.64257974624532,15.453166193841113,0.0727681890130043,0.06811897456645966,0.057223185896873474,-2169465.0650024414,-14131.231307983398,-270.38986682891846,-67.06146717071533,-208.57009887695312,-546.0213661193848
4,2020-05-31,2572.619752943763,14.718738345345471,4.971308375033509,9.308620732706762,0.0747135728597641,0.0759618729352951,0.061796389520168304,-2165135.955810547,-13954.728841781616,-229.72688674926758,-54.134578704833984,-176.70652866363525,-460.5679512023926
5,2020-06-07,1569.4297421307856,8.589741031983277,2.8898988023750403,5.4673936805583025,0.07867836952209473,0.10554435849189758,0.0734478160738945,-2162563.3239746094,-13852.367401123047,-189.18514251708984,-41.25957489013672,-144.9346661567688,-375.3793716430664
6,2020-06-14,989.4619359242206,5.08216186108922,1.7050539117213241,3.1977479203261265,0.06678621470928192,0.13653354346752167,0.07554926723241806,-2160993.9575195312,-13792.259693145752,-148.77655506134033,-28.62485408782959,-113.42699527740479,-290.82839488983154
7,2020-06-21,648.9577793372737,3.0675104474915744,1.027200374605761,1.8849904938770732,0.09040839225053787,0.19207528233528137,0.10411263257265091,-2160004.425048828,-13756.36339187622,-108.25614929199219,-16.41128897666931,-82.18262195587158,-206.8500518798828
8,2020-06-28,529.7023155271891,1.8845778018304347,0.6302487062886457,1.1280883623975095,0.35043108463287354,0.2846015989780426,0.33757007122039795,-2159355.5450439453,-13734.490871429443,-67.87384748458862,-4.772258102893829,-51.388806104660034,-124.03491735458374
9,2020-07-05,875.5072493994667,1.2271488653975917,0.4104954404861834,0.6907802716827933,0.9087688326835632,0.0,0.9435261487960815,-2158825.8743286133,-13720.749616622925,-32.88069665431976,0.0,-24.47260469198227,-57.35329985618591
10,2020-07-12,2724.7790687918023,1.1176976735406705,0.37889065420873297,0.4709642203248944,0.9539514183998108,0.0,0.9586517214775085,-2157950.4013061523,-13710.325956344604,-14.754261076450348,0.0,-10.728384554386139,-25.482645630836487
11,2020-07-19,8223.267991326036,2.3280357975647097,0.8049266240335529,0.5196608947880564,0.938609778881073,0.0,0.9469019174575806,-2155225.5630493164,-13694.936037063599,-11.597645282745361,0.0,-9.038210660219193,-20.635855197906494
12,2020-07-26,24237.575872084984,6.946163813464088,2.417118087102128,1.195804453731102,0.9344872832298279,0.0,0.9413789510726929,-2147002.2201538086,-13652.09937095642,-9.305112808942795,0.0,-7.478253543376923,-16.783367097377777
13,2020-08-02,71168.96632935868,20.809597160177223,7.251795293186709,3.4974557865131133,0.9583369493484497,0.0,0.9523053169250488,-2122764.5874023438,-13523.030281066895,-6.558255106210709,0.0,-5.616322159767151,-12.17457801103592
14,2020-08-09,207799.92049133754,61.19233380382044,21.330954501148476,10.338549630774486,0.9619869589805603,0.0,0.951520562171936,-2051595.687866211,-13141.404390335083,-4.1665297001600266,0.0,-3.816784918308258,-7.9833149909973145
15,2020-08-16,567865.0458592271,180.06701449032832,62.772194372989425,30.37193522478917,0.9745028018951416,0.0,0.9694536924362183,-1843795.7763671875,-12019.065618515015,-2.4870894849300385,0.0,-2.258650027215481,-4.745739698410034
16,2020-08-23,1275930.683496313,513.9214843555967,179.24609529382158,87.82022167565488,0.9398883581161499,0.0,0.943867027759552,-1275930.6907653809,-8768.922686576843,-1.2202057987451553,0.0,-1.0183924809098244,-2.2385982796549797


==> data/ode/policy_61.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22864.744185539224,99.408907923409,33.96204775338052,50.61202792591414,0.05956815183162689,0.05412156507372856,0.05857907608151436,-2171217.3461914062,-15377.622842788696,-390.5035734176636,-106.70169830322266,-303.78098487854004,-800.9862899780273
1,2020-05-10,12552.407372663394,69.033043293488,23.55670919223105,35.50087063000616,0.07198777049779892,0.07047725468873978,0.06001550331711769,-2148352.62298584,-14614.183902740479,-352.7303457260132,-93.06682586669922,-272.6412534713745,-718.4384346008301
2,2020-05-17,7382.249082495779,43.62153769305567,14.866426813195114,24.228526493466802,0.07048303633928299,0.06845919787883759,0.056865911930799484,-2135800.1708984375,-14105.582237243652,-311.7027521133423,-80.00354766845703,-240.78528881072998,-632.4915885925293
3,2020-05-24,4328.74371579272,25.425236285676643,8.629353378307778,15.441547295014228,0.07319065928459167,0.06876432150602341,0.05762690678238869,-2128417.96875,-13800.63533782959,-271.01447582244873,-67.08264827728271,-208.95662307739258,-547.0537662506104
4,2020-05-31,2577.594755614744,14.700630891085861,4.965059603777337,9.29805341538557,0.07562814652919769,0.07731879502534866,0.062257032841444016,-2124089.241027832,-13624.38440322876,-230.36835193634033,-54.16046142578125,-177.10294723510742,-461.63177490234375
5,2020-06-07,1573.9393251521979,8.586465877223889,2.88878352167309,5.461706166707635,0.07770774513483047,0.10486352443695068,0.07270699739456177,-2121511.650085449,-13522.107601165771,-189.85379934310913,-41.29843711853027,-145.3452467918396,-376.497483253479
6,2020-06-14,989.1968150422035,5.087568300283424,1.706897525925768,3.1964573920165478,0.06660466641187668,0.13493035733699799,0.0753369852900505,-2119937.7059936523,-13461.979627609253,-149.4501829147339,-28.67053747177124,-113.83579969406128,-291.9565200805664
7,2020-06-21,647.7495441089122,3.0718983989082287,1.0287152197958158,1.8860007422987215,0.08975312858819962,0.19056929647922516,0.10367777943611145,-2118948.554992676,-13426.03087425232,-108.9015245437622,-16.442065238952637,-82.5736939907074,-207.91728496551514
8,2020-06-28,523.482228475681,1.885717463279008,0.630657182734484,1.1290947179032946,0.33805519342422485,0.282874196767807,0.32897457480430603,-2118300.8193969727,-13404.135704040527,-68.50222945213318,-4.781297743320465,-51.769304275512695,-125.0528335571289
9,2020-07-05,850.2222853619023,1.2253463035279437,0.4098924719590871,0.6910659163171468,0.9032493829727173,0.0,0.9392760992050171,-2117777.2521972656,-13390.398025512695,-33.26430320739746,0.0,-24.722260236740112,-57.98656344413757
10,2020-07-12,2640.0163549867575,1.100887441036333,0.3730902920980454,0.46912084261041914,0.9564551711082458,0.0,0.9604564905166626,-2116926.956176758,-13380.056619644165,-14.722689986228943,0.0,-10.749584436416626,-25.47227442264557
11,2020-07-19,7993.725722913907,2.2601441244301466,0.7813086494551025,0.5098354707339058,0.9401339888572693,0.0,0.9475899338722229,-2114286.994934082,-13365.052938461304,-11.472362279891968,0.0,-9.001988172531128,-20.474350452423096
12,2020-07-26,23598.110349603856,6.740614992563102,2.345455484496494,1.1614936381038101,0.9351526498794556,0.0,0.941470742225647,-2106293.296813965,-13323.506116867065,-9.271024912595749,0.0,-7.48693123459816,-16.75795614719391
13,2020-08-02,69309.73401524185,20.23986360729152,7.053077631777201,3.3984675876585997,0.9572855234146118,0.0,0.9514601230621338,-2082695.198059082,-13198.062181472778,-6.57438188791275,0.0,-5.639446526765823,-12.213827669620514
14,2020-08-09,202335.83656379767,59.58890852213357,20.771729639565486,10.061747161790384,0.9615902900695801,0.0,0.9510684013366699,-2013385.3912353516,-12826.55954360962,-4.1793785989284515,0.0,-3.8292355835437775,-8.008614182472229
15,2020-08-16,554510.8512558421,175.3189135872386,61.11652322035866,29.574320694657867,0.9749221205711365,0.0,0.9699113368988037,-1811049.6520996094,-11733.700037002563,-2.4653319269418716,0.0,-2.247323654592037,-4.712655395269394
16,2020-08-23,1256538.8099404166,500.8157583157323,174.67078401662988,85.54631436799804,0.9422794580459595,0.0,0.9455773234367371,-1256538.7725830078,-8568.01688671112,-1.1919568292796612,0.0,-1.0011929087340832,-2.1931497380137444


==> data/ode/policy_62.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22815.031910533653,99.408907923409,33.96204775338052,50.61202792591414,0.056977588683366776,0.0541217215359211,0.05620475858449936,-2007705.6884765625,-14096.134901046753,-393.23229789733887,-106.67217254638672,-305.7210683822632,-805.6255340576172
1,2020-05-10,12483.898802652053,69.02352504493294,23.553400050596675,35.5004633303831,0.07419221848249435,0.07110152393579483,0.06167861819267273,-1984890.7470703125,-13332.716226577759,-355.4110050201416,-93.03726196289062,-274.5473384857178,-722.9956150054932
2,2020-05-17,7401.415712822418,43.50757862898526,14.826858530813903,24.213580566082126,0.07290710508823395,0.06996464729309082,0.058461956679821014,-1972406.7687988281,-12824.74160194397,-314.3573999404907,-79.97742652893066,-242.66791343688965,-637.0027542114258
3,2020-05-24,4371.026496524966,25.350483552675083,8.603242681777656,15.410793848762252,0.07597032189369202,0.07222343236207962,0.059904176741838455,-1965005.3024291992,-12520.793676376343,-273.768949508667,-67.07013130187988,-210.89391708374023,-551.7330169677734
4,2020-05-31,2635.6901529670577,14.713619412035307,4.969388258791824,9.281158974231795,0.0816207230091095,0.0862698033452034,0.06579457968473434,-1960634.2315673828,-12344.74778175354,-233.23500156402588,-54.18012619018555,-179.10345792770386,-466.51859283447266
5,2020-06-07,1625.6323654594453,8.6473184946251,2.909634077936972,5.466238422260931,0.07451645284891129,0.1035565584897995,0.07005637139081955,-1957998.4664916992,-12242.06566810608,-192.90112257003784,-41.39817237854004,-147.4404811859131,-381.73975944519043
6,2020-06-14,1009.7526386094105,5.174662579062108,1.7365820226444941,3.2164085633628092,0.0662543997168541,0.129304438829422,0.0746050477027893,-1956372.8332519531,-12181.209325790405,-152.59077548980713,-28.83472442626953,-115.96273183822632,-297.388219833374
7,2020-06-21,656.0012246652623,3.142036874270661,1.0526755180867748,1.9120070989604563,0.08456601947546005,0.18403321504592896,0.0997505858540535,-1955363.0828857422,-12144.501209259033,-111.9552493095398,-16.56326413154602,-84.63878035545349,-213.1572961807251
8,2020-06-28,505.273757272691,1.927223164951628,0.6448478404768742,1.1505301835639343,0.28387564420700073,0.2778635323047638,0.2910847067832947,-1954707.145690918,-12122.106552124023,-71.45204544067383,-4.819566905498505,-53.76470685005188,-130.03631830215454
9,2020-07-05,761.2676924941916,1.2403376728030158,0.4149925221192289,0.7044910124760121,0.8860109448432922,0.0,0.9194347262382507,-1954201.889038086,-12108.114957809448,-35.08555293083191,0.0,-26.102951169013977,-61.18850111961365
10,2020-07-12,2340.3984076805355,1.0486679526469274,0.3549750749414994,0.469630342086293,0.9588943123817444,0.0,0.9619241952896118,-1953440.6661987305,-12097.947597503662,-14.854766428470612,0.0,-11.108214408159256,-25.96297860145569
11,2020-07-19,7129.812151962498,2.0243052896267244,0.6991047679938145,0.4781752320092603,0.9461265802383423,0.0,0.9505069851875305,-1951100.3494262695,-12084.270715713501,-11.21283620595932,0.0,-8.99384617805481,-20.20668089389801
12,2020-07-26,21181.84247216613,5.989811897418674,2.0836418628423283,1.0398505124222066,0.9376847147941589,0.0,0.9415099620819092,-1943970.4895019531,-12047.340869903564,-9.18295606970787,0.0,-7.548591494560242,-16.731546819210052
13,2020-08-02,62219.312316881784,18.09859276052697,6.306241470916998,3.0314638273876318,0.951852560043335,0.0,0.947131335735321,-1922788.6199951172,-11935.434341430664,-6.682512164115906,0.0,-5.757646262645721,-12.440158426761627
14,2020-08-09,181269.59915754216,53.51200093803766,18.652284969242245,9.018028491845996,0.960121214389801,0.0,0.9494219422340393,-1860569.3817138672,-11602.190732955933,-4.249157756567001,0.0,-3.885253518819809,-8.13441127538681
15,2020-08-16,502369.4942130146,157.1196477373181,54.770732642245775,26.533828739580905,0.9768099188804626,0.0,0.9719675779342651,-1679299.7360229492,-10621.867179870605,-2.3683637380599976,0.0,-2.1923577412962914,-4.560721665620804
16,2020-08-23,1176930.194428183,450.13414813517886,156.97968871948834,76.78748520301298,0.9513288140296936,0.0,0.9520851373672485,-1176930.2368164062,-7781.763672828674,-1.0756765492260456,0.0,-0.9289859794080257,-2.0046625286340714


==> data/ode/policy_63.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22880.534164002616,99.408907923409,33.96204775338052,50.61202792591414,0.059075742959976196,0.05856532230973244,0.05862896516919136,-1906105.613708496,-13367.081880569458,-395.22035121917725,-106.2913990020752,-307.74738788604736,-809.2591285705566
1,2020-05-10,12637.360229626953,69.03277920209143,23.556557355502065,35.500857044464915,0.07508683949708939,0.07575567066669464,0.06350082159042358,-1883225.0595092773,-12603.64294052124,-357.4380397796631,-92.68265724182129,-276.60839557647705,-726.7291069030762
2,2020-05-17,7536.169336462321,43.63243257139084,14.869444809481525,24.228810482114746,0.07375447452068329,0.0747121050953865,0.0603257492184639,-1870587.7304077148,-12095.022201538086,-316.45538806915283,-79.68647003173828,-244.80338096618652,-640.9452438354492
3,2020-05-24,4482.073770691248,25.548928358154036,8.671054688966844,15.456453329647697,0.07694327086210251,0.0776650533080101,0.06189365312457085,-1863051.6052246094,-11789.429187774658,-275.9072780609131,-66.84545516967773,-213.09328079223633,-555.8460235595703
4,2020-05-31,2724.3444859191077,14.912113392052067,5.037135355024481,9.344206172574179,0.0827198326587677,0.09270141273736954,0.0675920695066452,-1858569.5266723633,-11611.485481262207,-235.41548252105713,-54.026875495910645,-181.36987686157227,-470.8122253417969
5,2020-06-07,1689.097790790809,8.819388533995468,2.9682190416297507,5.530446639885103,0.07319130748510361,0.10558991879224777,0.0696292519569397,-1855845.2606201172,-11507.072448730469,-195.12979984283447,-41.32795333862305,-149.7741460800171,-386.2318992614746
6,2020-06-14,1048.0167814075248,5.314135089194366,1.7839372541880574,3.2733278945983306,0.06652641296386719,0.12945908308029175,0.075002521276474,-1854156.1126708984,-11444.77367401123,-154.82661724090576,-28.829991817474365,-118.32863092422485,-301.985239982605
7,2020-06-21,679.9853464027838,3.242258688844567,1.08665539973762,1.9579183541419707,0.08132342994213104,0.18237470090389252,0.09732626378536224,-1853108.024597168,-11406.965255737305,-114.16656970977783,-16.577845811843872,-87.00535297393799,-217.74976253509521
8,2020-06-28,505.0950698732631,1.9943062969954486,0.6675529437839837,1.1841146071652586,0.2422400712966919,0.2789837121963501,0.2593531906604767,-1852428.0548095703,-11383.817195892334,-73.61472845077515,-4.827804863452911,-56.10806941986084,-134.5505952835083
9,2020-07-05,725.3403241018532,1.2796480261032943,0.4282432188277599,0.7272355778327122,0.9073590636253357,0.0,0.9047137498855591,-1851922.9888916016,-11369.343996047974,-36.40339970588684,0.0,-27.951323986053467,-64.35472369194031
10,2020-07-12,2256.549882764026,1.0364572976297413,0.3505185170978079,0.4799926851399944,0.9534619450569153,0.0,0.9585117101669312,-1851197.624206543,-11359.062194824219,-15.51351398229599,0.0,-12.12925985455513,-27.64277458190918
11,2020-07-19,6825.392733376459,1.947251206635943,0.6717256000944647,0.4699833199129137,0.9405912756919861,0.0,0.9462859034538269,-1848941.0400390625,-11345.841884613037,-12.3122937977314,0.0,-9.67913419008255,-21.99142873287201
12,2020-07-26,20121.18333084302,5.755941330526028,2.001832061738913,1.0023934468642157,0.9323906898498535,0.0,0.937201976776123,-1842115.592956543,-11310.32943725586,-10.043376684188843,0.0,-8.107491582632065,-18.150869011878967
13,2020-08-02,58628.06077701268,17.275331754694246,6.019315291866615,2.9038557932965885,0.9447645545005798,0.0,0.9414000511169434,-1821994.400024414,-11203.248500823975,-7.306049019098282,0.0,-6.17329478263855,-13.479344546794891
14,2020-08-09,169529.67416824322,50.68841009562732,17.6680960330088,8.575882410427386,0.9549328088760376,0.0,0.944320023059845,-1763366.3177490234,-10886.754989624023,-4.610161483287811,0.0,-4.136284440755844,-8.746446669101715
15,2020-08-16,470669.94737476186,147.5808817377059,51.44508500678651,25.03216741157323,0.9775220155715942,0.0,0.972929060459137,-1593836.5936279297,-9963.300824165344,-2.4598047137260437,0.0,-2.261466532945633,-4.721271246671677
16,2020-08-23,1123166.697952507,420.800261313846,146.74056742809762,71.95920368087067,0.9537742733955383,0.0,0.9538240432739258,-1123166.6564941406,-7305.464744567871,-1.0493111796677113,0.0,-0.9104297496378422,-1.9597409293055534


==> data/ode/policy_64.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22971.215120537716,99.408907923409,33.96204775338052,50.61202792591414,0.06230347603559494,0.06374222040176392,0.062076155096292496,-1826745.9869384766,-12811.7036819458,-397.0323324203491,-105.9107494354248,-309.33659076690674,-812.2797012329102
1,2020-05-10,12838.69569464607,69.04624543855735,23.56116517003327,35.50142850070902,0.0755603089928627,0.08129531890153885,0.06510323286056519,-1803774.8336791992,-12048.23613166809,-359.3099594116211,-92.3324966430664,-278.24699878692627,-729.889440536499
2,2020-05-17,7692.874849647516,43.81098888936501,14.93050487479192,24.250801294499936,0.07406363636255264,0.08021161705255508,0.06191801279783249,-1790936.0885620117,-11538.684368133545,-318.4196472167969,-79.41120147705078,-246.5336561203003,-644.3645000457764
3,2020-05-24,4603.895469881056,25.804539760038825,8.758479791711734,15.518795958472255,0.07718654721975327,0.08318920433521271,0.0634167343378067,-1783243.179321289,-11230.870485305786,-277.8918743133545,-66.64824485778809,-214.87975120544434,-559.4198703765869
4,2020-05-31,2809.8406943840673,15.144328948821432,5.116326380846137,9.423501796660757,0.08122280985116959,0.095488540828228,0.06752125918865204,-1778639.2211914062,-11050.617694854736,-237.41579055786133,-53.907928466796875,-183.21202993392944,-474.53575134277344
5,2020-06-07,1741.2488580070785,9.006585724111256,3.031853684904829,5.605345254606721,0.07247577607631683,0.10712312906980515,0.06963986158370972,-1775829.3151855469,-10944.26155090332,-197.1126675605774,-41.27175331115723,-151.6484260559082,-390.03283977508545
6,2020-06-14,1081.6794816178299,5.448247414229399,1.8294200263965275,3.334481401596417,0.06648776680231094,0.13018174469470978,0.07526341825723648,-1774088.0966186523,-10880.49054145813,-156.76270723342896,-28.8073992729187,-120.20531892776489,-305.77542781829834
7,2020-06-21,701.503866712228,3.331424388144707,1.1168114863163934,2.0026515118916963,0.07936298102140427,0.1818586140871048,0.09591159969568253,-1773006.4392089844,-10841.677188873291,-116.08840227127075,-16.574137210845947,-88.88978958129883,-221.55232429504395
8,2020-06-28,507.57663348456845,2.0530329640439606,0.6873669762925474,1.2148215907116249,0.21170423924922943,0.280986487865448,0.2350010871887207,-1772304.916381836,-10817.866325378418,-75.5042016506195,-4.829224050045013,-57.981401681900024,-138.31483125686646
9,2020-07-05,701.6277166566288,1.3151448771936183,0.44017527616276153,0.7475319983873242,0.9197868704795837,0.0,0.893789529800415,-1771797.3709106445,-10802.968740463257,-37.685489654541016,0.0,-29.454731941223145,-67.14022159576416
10,2020-07-12,2196.2657275283855,1.0323712764160444,0.34887945536002657,0.48995121809060893,0.9485557675361633,0.0,0.953589677810669,-1771095.6573486328,-10792.55223274231,-16.253747045993805,0.0,-13.003839552402496,-29.2575865983963
11,2020-07-19,6590.7736134825245,1.8958359267362956,0.6534298655565061,0.4659227106256541,0.9340212345123291,0.0,0.9419121146202087,-1768899.3453979492,-10779.62040901184,-13.277128338813782,0.0,-10.27078852057457,-23.54791760444641
12,2020-07-26,19269.24363304743,5.582711972298482,1.9411981524061341,0.976138542953904,0.927383542060852,0.0,0.9333372116088867,-1762308.5021972656,-10745.126008987427,-10.763557255268097,0.0,-8.541195839643478,-19.304753839969635
13,2020-08-02,55782.99791607555,16.62773372849138,5.793653679094146,2.806323175034658,0.9402868151664734,0.0,0.9379422068595886,-1743039.321899414,-10641.775131225586,-7.768614590167999,0.0,-6.4671337604522705,-14.23574835062027
14,2020-08-09,160578.12111260346,48.42449228948595,16.879079201041844,8.224196124878375,0.95140540599823,0.0,0.9409708976745605,-1687256.2408447266,-10338.671207427979,-4.864850640296936,0.0,-4.3060921132564545,-9.17094275355339
15,2020-08-16,446563.8816174158,140.16300005670263,48.85897001884475,23.847286333754035,0.9779372811317444,0.0,0.9734928011894226,-1526678.0853271484,-9459.980726242065,-2.538575232028961,0.0,-2.3169029504060745,-4.855478182435036
16,2020-08-23,1080114.2817703926,398.5233995989391,138.96606619192556,68.25267395543315,0.9545510411262512,0.0,0.9544243216514587,-1080114.2692565918,-6941.397190093994,-1.0454203002154827,0.0,-0.906240101903677,-1.9516604021191597


==> data/ode/policy_65.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23015.060337863455,99.408907923409,33.96204775338052,50.61202792591414,0.06390825659036636,0.06633426994085312,0.06363128125667572,-1766102.9815673828,-12387.466430664062,-398.3859062194824,-105.74639320373535,-310.40141582489014,-814.5337104797363
1,2020-05-10,12945.000443679834,69.05261107653773,23.563334623244174,35.50169505939465,0.07652365416288376,0.08427979797124863,0.0663515254855156,-1743087.9592895508,-11623.985767364502,-360.6933355331421,-92.18340873718262,-279.33411598205566,-732.2108745574951
2,2020-05-17,7790.546493667847,43.89769639292835,14.960074446439794,24.261250453046788,0.07479926943778992,0.08351815491914749,0.06314365565776825,-1730142.9748535156,-11113.98696899414,-319.86236572265625,-79.30083274841309,-247.66967296600342,-646.8328952789307
3,2020-05-24,4685.954801153377,25.946625668399715,8.807029750902293,15.550891640258342,0.07802984863519669,0.08714790642261505,0.0648711770772934,-1722352.409362793,-10805.009603500366,-279.3740510940552,-66.58192157745361,-216.0588264465332,-562.0148181915283
4,2020-05-31,2869.5238463641435,15.288766921987513,5.165620959971246,9.468818052056278,0.08002771437168121,0.0964738056063652,0.0672696977853775,-1717666.4352416992,-10623.383522033691,-238.93413543701172,-53.89228343963623,-184.43738222122192,-477.26383209228516
5,2020-06-07,1774.6407896310411,9.132882575145722,3.074858257375613,5.652165064863298,0.07212477922439575,0.10697364807128906,0.06931543350219727,-1714796.8292236328,-10515.758991241455,-198.63275289535522,-41.29486083984375,-152.90062427520752,-392.82824993133545
6,2020-06-14,1101.57820075599,5.540261315883135,1.8607106974740553,3.3751418594239255,0.06600156426429749,0.12917709350585938,0.07481960952281952,-1713022.232055664,-10450.977087020874,-158.2486867904663,-28.83887767791748,-121.45017385482788,-308.53774547576904
7,2020-06-21,712.316147647085,3.3905833175372804,1.1368681260668514,2.032834208704047,0.07760808616876602,0.18015649914741516,0.09444835036993027,-1711920.7382202148,-10411.484241485596,-117.55931377410889,-16.599934101104736,-90.12428522109985,-224.2835521697998
8,2020-06-28,508.3157946739666,2.089231212343677,0.6995988312659474,1.235050727239637,0.19816923141479492,0.28066307306289673,0.2236052006483078,-1711208.3435058594,-10387.248992919922,-76.93334817886353,-4.838397204875946,-59.18877124786377,-140.96052646636963
9,2020-07-05,686.8018689201563,1.3345951618029628,0.4467102697141023,0.7600929278783768,0.9150965809822083,0.0,0.8826097249984741,-1710700.0350952148,-10372.103452682495,-38.82374167442322,0.0,-30.473831295967102,-69.29757595062256
10,2020-07-12,2137.6832487504726,1.0305559098718236,0.34812132238766924,0.4958146402452764,0.9471909403800964,0.0,0.9514540433883667,-1710013.198852539,-10361.613035202026,-16.964544355869293,0.0,-13.642823696136475,-30.607369542121887
11,2020-07-19,6399.52670027061,1.85421370000757,0.6387886876528382,0.46285973476425285,0.9316828846931458,0.0,0.9400343298912048,-1707875.4425048828,-10348.883867263794,-13.84430080652237,0.0,-10.661330819129944,-24.505631625652313
12,2020-07-26,18645.153365956503,5.429663661911525,1.8877307671677228,0.9533002729732809,0.9248232245445251,0.0,0.9311029314994812,-1701475.9063720703,-10315.29426574707,-11.253327131271362,0.0,-8.863504976034164,-20.116832852363586
13,2020-08-02,53733.62692792398,16.123756124710358,5.617927253607772,2.726136074179623,0.9357208013534546,0.0,0.9343461394309998,-1682830.810546875,-10214.97130393982,-8.152323216199875,0.0,-6.721204519271851,-14.873528480529785
14,2020-08-09,153853.996226727,46.785695617791156,16.30777570339784,7.961248162180535,0.9473949074745178,0.0,0.9371178150177002,-1629097.1755981445,-9921.740293502808,-5.1005769520998,0.0,-4.465865343809128,-9.566442668437958
15,2020-08-16,427968.10209783795,134.72258981515142,46.962361013500264,22.983848129794747,0.9787601828575134,0.0,0.9744783639907837,-1475243.1869506836,-9075.595140457153,-2.5881435722112656,0.0,-2.3531999439001083,-4.941343516111374
16,2020-08-23,1047275.0327182123,381.55735547696037,133.04525240613452,65.47671360214676,0.9568749666213989,0.0,0.9561691880226135,-1047275.0663757324,-6661.763787269592,-1.0088395327329636,0.0,-0.8802002295851707,-1.8890397623181343


==> data/ode/policy_66.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23062.009421103925,99.408907923409,33.96204775338052,50.61202792591414,0.06561075896024704,0.06911738961935043,0.06530684977769852,-1712512.7792358398,-12020.930051803589,-399.73082542419434,-105.56661605834961,-311.4224672317505,-816.7200088500977
1,2020-05-10,13069.475161240116,69.05942430014714,23.565657469791972,35.5019808286986,0.07869017869234085,0.08734018355607986,0.06827235221862793,-1689450.8361816406,-11257.433891296387,-362.06984519958496,-92.02001571655273,-280.37919998168945,-734.4691276550293
2,2020-05-17,7913.871279842904,43.99256800956381,14.992437156671018,24.272534024972252,0.07542789727449417,0.08677154779434204,0.06424106657505035,-1676381.3018798828,-10746.952295303345,-321.32301330566406,-79.17818069458008,-248.77567291259766,-649.2769241333008
3,2020-05-24,4780.09366333003,26.12314662352114,8.867388942195472,15.588270982140692,0.07879651337862015,0.09110349416732788,0.06627943366765976,-1668467.5216674805,-10436.598062515259,-280.9030055999756,-66.50369644165039,-217.2194480895996,-564.6261692047119
4,2020-05-31,2937.1263699129195,15.468879571146077,5.227201965545233,9.524870205950169,0.07894909381866455,0.09759684652090073,0.06712055951356888,-1663687.515258789,-10253.241062164307,-240.49553871154785,-53.86442184448242,-185.64144372940063,-480.0014019012451
5,2020-06-07,1813.5312220861524,9.282355006562058,3.1258202889227373,5.70954660438378,0.07183269411325455,0.10703296959400177,0.06906821578741074,-1660750.389099121,-10144.081115722656,-200.19655227661133,-41.30667686462402,-154.1324257850647,-395.63565254211426
6,2020-06-14,1125.1957143730979,5.647013248796389,1.897028168082135,3.42355409544356,0.06559649109840393,0.12843622267246246,0.07445748150348663,-1658936.882019043,-10078.120231628418,-159.78291034698486,-28.86155366897583,-122.67811298370361,-311.32256984710693
7,2020-06-21,725.7867870368646,3.4594707269717757,1.1602270098363556,2.068243635847142,0.07604049891233444,0.17872238159179688,0.0931084081530571,-1657811.7370605469,-10037.839412689209,-119.08199787139893,-16.620324850082397,-91.34494066238403,-227.0472526550293
8,2020-06-28,513.0177587754442,2.1319675641676157,0.7140424951139892,1.2587555829270574,0.19012261927127838,0.28012603521347046,0.21613022685050964,-1657085.9909057617,-10013.107061386108,-78.4203052520752,-4.846028089523315,-60.386061668395996,-143.65239143371582
9,2020-07-05,680.7189540862746,1.3589990729245416,0.454920164311372,0.7750104976181188,0.9062586426734924,0.0,0.8692421913146973,-1656572.9141235352,-9997.664093971252,-40.12613892555237,0.0,-31.54136836528778,-71.66750431060791
10,2020-07-12,2098.1287656888308,1.0379093054410244,0.3505112413076445,0.5039662170918268,0.9461726546287537,0.0,0.9499818682670593,-1655892.1813964844,-9987.0365858078,-17.902463674545288,0.0,-14.376060664653778,-32.278525829315186
11,2020-07-19,6267.81964887926,1.8314226759032046,0.6306970665945844,0.4637935953409992,0.9288177490234375,0.0,0.9376959204673767,-1653794.0979003906,-9974.376559257507,-14.540089666843414,0.0,-11.112916469573975,-25.65300762653351
12,2020-07-26,18179.471302428225,5.327601540500084,1.8520364974070969,0.9395074915359842,0.921369731426239,0.0,0.9283323884010315,-1647526.3595581055,-9941.372871398926,-11.870871484279633,0.0,-9.253324568271637,-21.12419754266739
13,2020-08-02,52076.55929401844,15.764751254470944,5.492739669212049,2.671117859292883,0.9298433661460876,0.0,0.9298050403594971,-1629346.8475341797,-9843.156933784485,-8.634299784898758,0.0,-7.026326656341553,-15.66062718629837
14,2020-08-09,148044.03462632129,45.52567789341761,15.86859733154235,7.76647567077887,0.9426125884056091,0.0,0.9326529502868652,-1577270.3170776367,-9557.324647903442,-5.388597398996353,0.0,-4.653216153383255,-10.041813552379608
15,2020-08-16,411454.00649895176,130.19220745614842,45.38326751823485,22.291192890236303,0.9797990322113037,0.0,0.9756971597671509,-1429226.303100586,-8737.602829933167,-2.6442117989063263,0.0,-2.390874922275543,-5.0350867211818695
16,2020-08-23,1017772.3345381565,366.70912793374856,127.86389044052449,63.10211194035567,0.959281861782074,0.0,0.9580140709877014,-1017772.2930908203,-6414.154767990112,-0.9645368903875351,0.0,-0.8477576076984406,-1.8122944980859756


==> data/ode/policy_67.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23114.64057741905,99.408907923409,33.96204775338052,50.61202792591414,0.06760457158088684,0.07232525944709778,0.06702274829149246,-1617828.369140625,-11373.389959335327,-401.7806053161621,-105.45263290405273,-313.08393478393555,-820.3171730041504
1,2020-05-10,13219.301101838471,69.0668808086826,23.568186858268344,35.50228803806775,0.08199247717857361,0.09100067615509033,0.07095275074243546,-1594713.6878967285,-10609.878301620483,-364.1566753387451,-91.92492485046387,-282.0652723312378,-738.1468772888184
2,2020-05-17,8078.088457066784,44.09927991456919,15.02872445277493,24.284927455136966,0.07683253288269043,0.09111222624778748,0.06597627699375153,-1581494.426727295,-10098.861455917358,-323.5224962234497,-79.13082122802734,-250.53436756134033,-653.1877040863037
3,2020-05-24,4907.379940916348,26.34328392938734,8.942608867555355,15.632478829132857,0.07961340248584747,0.09516648203134537,0.06781278550624847,-1573416.3284301758,-9786.856770515442,-283.2143306732178,-66.5121078491211,-219.05701160430908,-568.7834739685059
4,2020-05-31,3023.4426360859943,15.708832456030493,5.309265461836257,9.596079130444581,0.07761657983064651,0.09776444733142853,0.06682928651571274,-1568508.9111328125,-9601.250886917114,-242.8605556488037,-53.93281936645508,-187.5371813774109,-484.33055877685547
5,2020-06-07,1861.366873891835,9.482910634223927,3.19428516866285,5.785447992251662,0.07184851914644241,0.10585319995880127,0.06845580041408539,-1565485.4774475098,-9490.026831626892,-202.5613784790039,-41.410369873046875,-156.05696439743042,-400.0287055969238
6,2020-06-14,1152.9691812556848,5.787100421298781,1.9447656843706622,3.487926609696801,0.06511307507753372,0.12612546980381012,0.07361478358507156,-1563624.095916748,-9422.5013256073,-162.1182918548584,-28.96157741546631,-124.5915174484253,-315.67137241363525
7,2020-06-21,739.5285317577072,3.547388251135277,1.1900762101839863,2.114686975091426,0.07377976179122925,0.17336499691009521,0.0909610465168953,-1562471.103668213,-9381.200075149536,-121.41309976577759,-16.699341535568237,-93.23782324790955,-231.3502550125122
8,2020-06-28,514.3683930239349,2.1843104464327197,0.7317517331655983,1.289122167163531,0.17829111218452454,0.27417707443237305,0.2040749341249466,-1561731.5292358398,-9355.844855308533,-80.70189952850342,-4.877185821533203,-62.23543882369995,-147.81451225280762
9,2020-07-05,662.2698841346137,1.3859905389023914,0.46401386588335164,0.7933511188556841,0.8879717588424683,0.0,0.8468537330627441,-1561217.1173095703,-9340.052604675293,-42.136868834495544,0.0,-33.18086266517639,-75.3177285194397
10,2020-07-12,2004.3156921296031,1.038932906451708,0.35068678234886413,0.5127149648977901,0.9457600712776184,0.0,0.9483109712600708,-1560554.8858642578,-9329.307675361633,-19.2795991897583,0.0,-15.464168787002563,-34.743764996528625
11,2020-07-19,5981.190596974469,1.7704476663814972,0.6093149765473866,0.46024729323647995,0.9267042279243469,0.0,0.9353511333465576,-1558550.5485534668,-9316.912293434143,-15.44724702835083,0.0,-11.740536987781525,-27.187782526016235
12,2020-07-26,17276.885210523265,5.091898327868901,1.7697478854191395,0.9048709039583895,0.9178051948547363,0.0,0.9249601364135742,-1552569.3893432617,-9285.301566123962,-12.728893756866455,0.0,-9.815209358930588,-22.544102370738983
13,2020-08-02,49079.542033846694,15.020377744116196,5.2331242531278415,2.5505472690445794,0.9195820689201355,0.0,0.9218965768814087,-1535292.5300598145,-9191.621541976929,-9.373447299003601,0.0,-7.494742423295975,-16.868188977241516
14,2020-08-09,137838.91042360693,43.1575464014352,15.042958780140054,7.382945782321034,0.9348816275596619,0.0,0.9256277680397034,-1486213.0165100098,-8920.120000839233,-5.85043877363205,0.0,-4.944347590208054,-10.794786363840103
15,2020-08-16,382849.6602200346,122.08260679558872,42.556613805027624,21.022561586759096,0.9818305373191833,0.0,0.9780071377754211,-1348374.080657959,-8148.316144943237,-2.71062720566988,0.0,-2.430751547217369,-5.141378566622734
16,2020-08-23,965524.3988774167,340.86796159551614,118.847802422648,58.91379306708174,0.9640584588050842,0.0,0.9617730975151062,-965524.3873596191,-5983.462333679199,-0.8726058527827263,0.0,-0.7808911614120007,-1.6534969210624695


==> data/ode/policy_68.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23084.64939796395,99.408907923409,33.96204775338052,50.61202792591414,0.0666455551981926,0.0706070065498352,0.06576213985681534,-1602522.6593017578,-11263.45157623291,-401.7230033874512,-105.62911033630371,-313.2390260696411,-820.5911636352539
1,2020-05-10,13152.211970756995,69.06235690100911,23.566629570032674,35.5020914825226,0.08181983977556229,0.08935169130563736,0.07046142220497131,-1579438.0187988281,-10499.94945526123,-364.0812158584595,-92.09128379821777,-282.20229148864746,-738.3748054504395
2,2020-05-17,8031.642534665079,44.039390510034806,15.008165786803993,24.277451000133137,0.07749448716640472,0.08998938649892807,0.06604970246553421,-1566285.800933838,-9989.246129989624,-323.4189510345459,-79.27343368530273,-250.63927173614502,-653.3316612243652
3,2020-05-24,4878.872429524607,26.25871127786179,8.913644771218355,15.611585669639954,0.07979890704154968,0.09352845698595047,0.06754239648580551,-1558254.1465759277,-9677.982926368713,-283.11777114868164,-66.63445472717285,-219.15264129638672,-568.9048767089844
4,2020-05-31,3000.8955862899165,15.643124477443848,5.286850291566709,9.570998018363792,0.07775433361530304,0.09611188620328903,0.06663826107978821,-1553375.244140625,-9493.087530136108,-242.78316497802734,-54.03602123260498,-187.62954473495483,-484.4487190246582
5,2020-06-07,1845.0942590436462,9.436814582442919,3.1786780193288617,5.764525279263411,0.07229257375001907,0.10430736094713211,0.06812137365341187,-1550374.3171691895,-9382.365942001343,-202.49006748199463,-41.49014472961426,-156.14033937454224,-400.12054443359375
6,2020-06-14,1141.4188429769274,5.752989705517897,1.933272704889515,3.4721979187672396,0.06519705802202225,0.12456077337265015,0.07322537153959274,-1548529.2434692383,-9315.204620361328,-162.05737590789795,-29.018378257751465,-124.66533184051514,-315.74110984802246
7,2020-06-21,730.5191944754479,3.5223162496472447,1.1816318248187865,2.1030190357200684,0.07343477010726929,0.17156729102134705,0.0904029831290245,-1547387.7906799316,-9274.17278289795,-121.36363983154297,-16.733884811401367,-93.29844117164612,-231.3959836959839
8,2020-06-28,507.40682281953923,2.1658904184830226,0.7255525534163016,1.2805414833879682,0.17844858765602112,0.27313801646232605,0.20445603132247925,-1546657.2761535645,-9249.014258384705,-80.64682483673096,-4.8879653215408325,-62.27934956550598,-147.81415462493896
9,2020-07-05,653.5391683334747,1.3716206118940453,0.4591774351888003,0.7869594272986603,0.88796067237854,0.0,0.8460075259208679,-1546149.8260498047,-9233.371019363403,-42.074596881866455,0.0,-33.218151330947876,-75.29275417327881
10,2020-07-12,1977.0019805692573,1.0265364560208998,0.3464755752388329,0.5076859047998125,0.9459773302078247,0.0,0.9479429721832275,-1545496.2730407715,-9222.747683525085,-19.220280647277832,0.0,-15.49617350101471,-34.71645414829254
11,2020-07-19,5904.672626227024,1.7470311706087165,0.6012263277763723,0.4548023353738775,0.9284632802009583,0.0,0.9362284541130066,-1543519.3061828613,-9210.510849952698,-15.39149284362793,0.0,-11.750636249780655,-27.142128348350525
12,2020-07-26,17091.911094426236,5.023311913276605,1.745873250742846,0.8928620107495658,0.9191144704818726,0.0,0.9254000186920166,-1537614.631652832,-9179.326891899109,-12.710818648338318,0.0,-9.830465912818909,-22.541283071041107
13,2020-08-02,48566.79863818985,14.841026370752266,5.17054675239189,2.518068484406362,0.9179484844207764,0.0,0.9204850196838379,-1520522.689819336,-9086.82405948639,-9.4234898686409,0.0,-7.533127814531326,-16.956616938114166
14,2020-08-09,136168.5630663752,42.709749105749566,14.886646883694754,7.300801326614597,0.9340448379516602,0.0,0.9251562356948853,-1471955.8715820312,-8818.263411521912,-5.903147533535957,0.0,-4.971088469028473,-10.8742356300354
15,2020-08-16,378385.3342687853,120.70396977310295,42.075960080811704,20.795367442458563,0.9821017384529114,0.0,0.9783157110214233,-1335787.296295166,-8054.814338684082,-2.706972137093544,0.0,-2.42316871881485,-5.130140483379364
16,2020-08-23,957401.9666271223,336.7575704681977,117.41429762965716,58.22578672891747,0.9653168320655823,0.0,0.9627197980880737,-957401.9432067871,-5915.740132331848,-0.8519266732037067,0.0,-0.7672382052987814,-1.6191648319363594


==> data/ode/policy_69.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23107.38907647427,99.408907923409,33.96204775338052,50.61202792591414,0.06744955480098724,0.07196022570133209,0.06659353524446487,-1584184.6466064453,-11142.35520362854,-402.2221565246582,-105.5616569519043,-313.598370552063,-821.3822364807129
1,2020-05-10,13210.500697641954,69.06566449205509,23.567758776848883,35.50223100360136,0.08265693485736847,0.09074573963880539,0.07124600559473038,-1561077.2132873535,-10378.845930099487,-364.5953178405762,-92.03180313110352,-282.5735569000244,-739.2006874084473
2,2020-05-17,8085.94632609206,44.0850913836586,15.023767272865733,24.282931421642772,0.07757739722728729,0.09135975688695908,0.06640629470348358,-1547866.7259216309,-9867.909550666809,-323.96936416625977,-79.2332124710083,-251.03833675384521,-654.2409420013428
3,2020-05-24,4915.145955177257,26.33951756287644,8.941275853502269,15.629157509966166,0.07947202771902084,0.09412700682878494,0.06755388528108597,-1539780.8074951172,-9556.003212928772,-283.69174003601074,-66.61382675170898,-219.5727825164795,-569.8783874511719
4,2020-05-31,3022.6627969224937,15.721411015228478,5.313606885057433,9.596303646039532,0.07753737270832062,0.09643162786960602,0.06666453927755356,-1534865.665435791,-9370.337724685669,-243.35427284240723,-54.03040885925293,-188.05768489837646,-485.4423999786377
5,2020-06-07,1858.7070898541278,9.494095959969714,3.198209288339972,5.78881828510773,0.07223651558160782,0.1044866293668747,0.06810498982667923,-1531842.9946899414,-9258.989095687866,-203.0501127243042,-41.49179458618164,-156.57007694244385,-401.1119842529297
6,2020-06-14,1149.9300723675988,5.790647214785533,1.9460651453406035,3.4908741478216454,0.06511324644088745,0.12455227971076965,0.07317427545785904,-1529984.2834472656,-9191.399812698364,-162.6121997833252,-29.024276733398438,-125.09641647338867,-316.73288345336914
7,2020-06-21,735.5651234362595,3.546457030090227,1.1897999271243036,2.115892451217668,0.07309642434120178,0.17083640396595,0.09011932462453842,-1528834.342956543,-9150.091409683228,-121.91686630249023,-16.741827726364136,-93.72958540916443,-232.3882818222046
8,2020-06-28,509.2428898921062,2.1811350796357902,0.7306955468259544,1.2889893510701198,0.17577287554740906,0.27165910601615906,0.20144057273864746,-1528098.7739562988,-9124.757647514343,-81.19310140609741,-4.892228841781616,-62.70660161972046,-148.79193305969238
9,2020-07-05,651.2430777113768,1.3806904634518666,0.46222936167760087,0.7923186126285006,0.8837794065475464,0.0,0.8409563899040222,-1527589.511871338,-9109.00592803955,-42.56440997123718,0.0,-33.598119020462036,-76.16252899169922
10,2020-07-12,1961.6358303964807,1.0293942436003,0.34740509332987224,0.5106784675810185,0.9455870389938354,0.0,0.947282612323761,-1526938.247680664,-9098.330736160278,-19.5662260055542,0.0,-15.746194124221802,-35.31241714954376
11,2020-07-19,5853.984827684588,1.738361938112311,0.5981579867167812,0.45515145036631094,0.927367627620697,0.0,0.935404360294342,-1524976.634979248,-9086.119532585144,-15.62458723783493,0.0,-11.892799288034439,-27.51738429069519
12,2020-07-26,16917.682939767343,4.983799011415151,1.7320615563479513,0.8875483662497617,0.9179062843322754,0.0,0.9244749546051025,-1519122.6959228516,-9055.161476135254,-12.913978099822998,0.0,-9.948112815618515,-22.862090170383453
13,2020-08-02,47970.80777492517,14.704394363160073,5.122909209455836,2.4969591352455747,0.9158666133880615,0.0,0.9189165234565735,-1502204.990386963,-8963.46628665924,-9.576866775751114,0.0,-7.621657103300095,-17.19852387905121
14,2020-08-09,134213.52374202508,42.24533242973824,14.724788697182136,7.227907206641023,0.9330940842628479,0.0,0.924426257610321,-1454234.218597412,-8697.664141654968,-5.988107249140739,0.0,-5.0195083022117615,-11.007615178823471
15,2020-08-16,373070.9685389481,119.11020078389416,41.52049290854254,20.545954170792097,0.9822931885719299,0.0,0.9785376787185669,-1320020.6756591797,-7943.668365478516,-2.722533419728279,0.0,-2.4308066815137863,-5.153340101242065
16,2020-08-23,946949.6293935633,331.9154376632014,115.7252225269481,57.423894534155885,0.9656282067298889,0.0,0.9629769921302795,-946949.6726989746,-5834.801197052002,-0.8462931029498577,0.0,-0.7628514431416988,-1.6091445460915565


==> data/ode/policy_7.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51925.8825992849,99.408907923409,33.96204775338052,50.61202792591414,0.9920429587364197,0.8784457445144653,0.9832115769386292,-8229286.956787109,-140004.4822692871,-49.07258152961731,-19.1496741771698,-41.777998208999634,-110.00025272369385
1,2020-05-10,223469.32543162088,73.00116958222013,24.92342005050552,35.66466486191213,0.9444653391838074,0.8625096678733826,0.9436774253845215,-8177361.297607422,-139232.60688781738,-28.558996319770813,-10.360122919082642,-23.850223422050476,-62.76934742927551
2,2020-05-17,763045.4780849845,145.36748772584215,49.88385731106595,34.09293160433765,0.9065554738044739,0.8583359122276306,0.8952714800834656,-7953891.754150391,-138294.24858093262,-27.372941374778748,-8.62749457359314,-22.75165170431137,-58.752089738845825
3,2020-05-24,1861189.5806736047,513.0848200913364,176.64914207549134,81.94385889872106,0.8665755987167358,0.8751083016395569,0.8541001677513123,-7190846.252441406,-135300.19760131836,-24.626806378364563,-6.946248412132263,-20.466184616088867,-52.039241790771484
4,2020-05-31,2448022.8995062015,1569.3582026760712,541.6695563139116,258.92031836918943,0.8322069048881531,0.8903043866157532,0.8186849355697632,-5329656.219482422,-125480.09872436523,-21.441596746444702,-5.764716863632202,-17.68854260444641,-44.894856214523315
5,2020-06-07,1626238.8709397183,3232.672188386636,1121.31165369272,636.1872279853802,0.835328221321106,0.8630874156951904,0.8136066794395447,-2881633.3770751953,-101735.76354980469,-18.60830932855606,-5.113096833229065,-15.238939225673676,-38.9603465795517
6,2020-06-14,746821.7349771458,3805.737620964945,1327.5483454009925,989.0180207000175,0.9472689032554626,0.8587824702262878,0.9509515762329102,-1255394.6495056152,-66629.44316864014,-15.364477038383484,-4.350743293762207,-12.473662942647934,-32.18888342380524
7,2020-06-21,317190.9582072614,2742.3448079520736,958.7722047104445,966.7996430017364,0.9549493193626404,0.7982402443885803,0.9579105973243713,-508572.9122161865,-35678.99227142334,-12.329394370317459,-3.062114119529724,-9.97181162238121,-25.363320112228394
8,2020-06-28,120798.02815297566,1503.3337208904215,524.8928815254208,678.2012290781807,0.9725673198699951,0.7063706517219543,0.976168692111969,-191381.9670677185,-16742.3415184021,-10.725609213113785,-1.1124647408723831,-8.850854635238647,-20.68892866373062
9,2020-07-05,44335.350440461916,708.2372015008078,245.79838089083248,388.4342467924982,0.9669350385665894,0.0,0.9661113023757935,-70583.93955230713,-7201.099395751953,-9.385419636964798,0.0,-7.934293895959854,-17.319713532924652
10,2020-07-12,16501.97362266986,304.5468736039369,104.69559684049514,194.8661990910991,0.9684516191482544,0.0,0.9635792970657349,-26248.589158058167,-2937.169075012207,-8.276887238025665,0.0,-7.153606414794922,-15.430493652820587
11,2020-07-19,6136.293726117865,123.98032097386134,42.00373052197994,89.34551741246239,0.9666340947151184,0.0,0.961571455001831,-9746.615588665009,-1162.7393960952759,-7.052189856767654,0.0,-6.167236715555191,-13.219426572322845
12,2020-07-26,2278.623309448416,49.16354916809917,16.314637248676437,38.43555613662359,0.9643726348876953,0.0,0.9593913555145264,-3610.321506857872,-454.6063020825386,-5.82425482571125,0.0,-5.109678208827972,-10.933932662010193
13,2020-08-02,848.7029224543094,19.388363079980696,6.262929398977269,15.82384606439838,0.9744551777839661,0.0,0.9685011506080627,-1331.6981494426727,-176.56920477747917,-4.517173767089844,0.0,-3.9907045662403107,-8.507878333330154
14,2020-08-09,318.4949465681111,7.687130912358557,2.400759943494548,6.323204185878457,0.9715706706047058,0.0,0.9650954008102417,-482.9952958971262,-67.51625332981348,-3.3208999782800674,0.0,-2.9440902173519135,-6.264989823102951
15,2020-08-16,119.54442744240987,3.091043345970057,0.9267877720981814,2.477080640116769,0.9766170382499695,0.0,0.9736127853393555,-164.50034454464912,-24.38924740999937,-2.3005105555057526,0.0,-2.006489410996437,-4.30699996650219
16,2020-08-23,44.95591262318703,1.2649754239665008,0.3613976231200571,0.9583723377371071,0.9513606429100037,0.0,0.9433015584945679,-44.9559127446264,-7.074066088534892,-1.297333650290966,0.0,-1.1147436685860157,-2.412077412009239


==> data/ode/policy_70.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23113.40998127665,99.408907923409,33.96204775338052,50.61202792591414,0.06780320405960083,0.07243084907531738,0.06657447665929794,-1522988.9869689941,-10730.094909667969,-403.27601432800293,-105.65988540649414,-314.62182998657227,-823.5576629638672
1,2020-05-10,13237.831521580272,69.06629446684367,23.567955061906183,35.5022493092134,0.08407410979270935,0.09121838212013245,0.0720905289053917,-1499875.545501709,-9966.58444404602,-365.6557559967041,-92.13279724121094,-283.5967540740967,-741.3852691650391
2,2020-05-17,8133.2356580791675,44.09728487572834,15.027762568406853,24.283992251382628,0.07901854068040848,0.09240599721670151,0.06736581772565842,-1486637.6876831055,-9455.594420433044,-325.0650882720947,-79.3408203125,-252.0733118057251,-656.4791679382324
3,2020-05-24,4952.975474430714,26.38838893059647,8.957918637021947,15.636527192313405,0.07918469607830048,0.09319869428873062,0.06725750863552094,-1478504.467010498,-9143.38767528534,-284.85045433044434,-66.7315149307251,-220.63827514648438,-572.2202301025391
4,2020-05-31,3038.4962030721363,15.79398329991205,5.338474451124171,9.613862149506716,0.07736103236675262,0.09496693313121796,0.06650878489017487,-1473551.4640808105,-8957.111835479736,-244.54503059387207,-54.151368141174316,-189.13832902908325,-487.8346920013428
5,2020-06-07,1866.0701294986939,9.55237617480031,3.218250654267309,5.81077886565651,0.07285764813423157,0.10287579894065857,0.0676702931523323,-1470512.9623413086,-8845.133781433105,-204.23126220703125,-41.59709453582764,-157.64341354370117,-403.4717559814453
6,2020-06-14,1153.0201963405561,5.8247049438956875,1.957780120573824,3.5088356735961956,0.06518078595399857,0.12253663688898087,0.07259882986545563,-1468646.9078063965,-8777.130246162415,-163.80130052566528,-29.108784198760986,-126.16128921508789,-319.0713882446289
7,2020-06-21,734.7995355507301,3.5645546834746975,1.1959869881550227,2.1274796151887108,0.07211211323738098,0.16706667840480804,0.0889018252491951,-1467493.9155578613,-8735.594749450684,-123.12395572662354,-16.802010536193848,-94.778573513031,-234.70454216003418
8,2020-06-28,504.4433010375069,2.189575285495774,0.7335717632408578,1.2955629165189648,0.17040382325649261,0.267350971698761,0.19554197788238525,-1466759.1094970703,-8710.145950317383,-82.38481283187866,-4.914606213569641,-63.72781991958618,-151.02722644805908
9,2020-07-05,635.0378945646808,1.3816456715018173,0.46255688249082455,0.7953915556241661,0.8735503554344177,0.0,0.8274548053741455,-1466254.711151123,-8694.355487823486,-43.63335072994232,0.0,-34.51250195503235,-78.14584970474243
10,2020-07-12,1887.3102692339453,1.0198824689846524,0.3440911253038194,0.5106214152555916,0.9404240846633911,0.0,0.9424224495887756,-1465619.6594238281,-8683.723211288452,-20.311594009399414,0.0,-16.354095935821533,-36.66568696498871
11,2020-07-19,5610.784694806236,1.6881153993541784,0.5806407066050747,0.44884365231469064,0.9289352893829346,0.0,0.9363359808921814,-1463732.3379516602,-8671.77426815033,-16.016219556331635,0.0,-12.168178707361221,-28.184396028518677
12,2020-07-26,16249.350218006904,4.7858995573695955,1.6630801903505361,0.858219618195255,0.9190122485160828,0.0,0.9246196150779724,-1458121.5858459473,-8641.958832740784,-13.203805685043335,0.0,-10.14183685183525,-23.345640301704407
13,2020-08-02,45989.0485576545,14.108430518639011,4.9150806644977525,2.3973822785508303,0.9102093577384949,0.0,0.9141309857368469,-1441872.215270996,-8553.998470306396,-9.92613360285759,0.0,-7.8353360295295715,-17.7614688873291
14,2020-08-09,127827.29856701198,40.57317388953373,14.14161118790762,6.939986665407101,0.928776204586029,0.0,0.921571671962738,-1395883.1787109375,-8298.763632774353,-6.260928511619568,0.0,-5.167892202734947,-11.428820341825485
15,2020-08-16,355435.70060699433,113.85458922347169,39.68834127504274,19.68899067224791,0.9831129908561707,0.0,0.9794934391975403,-1268055.9158325195,-7576.594948768616,-2.7746547013521194,0.0,-2.4454452097415924,-5.220099538564682
16,2020-08-23,912620.1727991439,315.9643959930946,110.16235842340913,54.77923804511682,0.9681145548820496,0.0,0.9649380445480347,-912620.1629638672,-5566.946864128113,-0.8031071163713932,0.0,-0.732156028971076,-1.5352630987763405


==> data/ode/policy_71.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22977.437230449083,99.408907923409,33.96204775338052,50.61202792591414,0.06327978521585464,0.06470082700252533,0.061030272394418716,-1484863.6627197266,-10458.892583847046,-402.8470993041992,-106.33339881896973,-314.81518745422363,-823.9956855773926
1,2020-05-10,12909.746584842753,69.04585230741806,23.56093097502894,35.501367827117804,0.0812651515007019,0.08256324380636215,0.06832278519868851,-1461886.215209961,-9695.426225662231,-365.142822265625,-92.76078224182129,-283.7106943130493,-741.6142463684082
2,2020-05-17,7854.863822190804,43.822509201779404,14.933550116245124,24.250174782601036,0.07971968501806259,0.08481339365243912,0.06582699716091156,-1448976.4213562012,-9185.859560966492,-324.38294887542725,-79.85472202301025,-252.02293395996094,-656.2605857849121
3,2020-05-24,4766.03075671925,25.95017893247119,8.807885805486674,15.535537553134812,0.08086783438920975,0.08722115308046341,0.06663820147514343,-1441121.5782165527,-8877.289891242981,-284.10563468933105,-67.1292781829834,-220.48869132995605,-571.7236042022705
4,2020-05-31,2916.224677658378,15.394960131650768,5.202184494777161,9.478525861958548,0.07867840677499771,0.08995082974433899,0.06618101894855499,-1436355.5908203125,-8695.029020309448,-243.84336471557617,-54.45034980773926,-188.94516229629517,-487.23888397216797
5,2020-06-07,1786.318114351874,9.259849048079847,3.118733241550391,5.685650127243941,0.07504154741764069,0.0985165536403656,0.06698340177536011,-1433439.3501281738,-8586.23206615448,-203.59010696411133,-41.81547164916992,-157.42809772491455,-402.8337001800537
6,2020-06-14,1101.2644280705717,5.624748118089277,1.8900544607135252,3.4125145688351726,0.06621084362268448,0.11847057938575745,0.07183802127838135,-1431653.0227661133,-8520.45476436615,-163.2267951965332,-29.25786018371582,-125.9239673614502,-318.4086322784424
7,2020-06-21,698.5429247735738,3.4316032297968064,1.1510856024781144,2.059418609184776,0.07180222868919373,0.16284579038619995,0.08754932880401611,-1430551.7196655273,-8480.415344238281,-122.61638641357422,-16.888651847839355,-94.5108950138092,-234.01594161987305
8,2020-06-28,479.8922829434159,2.1014541660903054,0.7038919400425032,1.2494325586111417,0.174780011177063,0.26675477623939514,0.2014186680316925,-1429853.1532287598,-8455.955386161804,-81.89005851745605,-4.940277338027954,-63.41981887817383,-150.25014877319336
9,2020-07-05,609.5200461326021,1.3204483643296132,0.4419767332887321,0.7642888989159455,0.8754684925079346,0.0,0.8280876278877258,-1429373.2643127441,-8440.834879875183,-43.20395588874817,0.0,-34.25552845001221,-77.45948433876038
10,2020-07-12,1807.3712067062734,0.9758450874515505,0.3292145442885607,0.4891627162754052,0.9357524514198303,0.0,0.93827885389328,-1428763.771057129,-8430.67467212677,-20.023787021636963,0.0,-16.21709316968918,-36.24088168144226
11,2020-07-19,5366.648900108004,1.6195216486296378,0.5570554887225649,0.4301313806675772,0.9357085227966309,0.0,0.941054105758667,-1426956.3674926758,-8419.218063354492,-15.690132975578308,0.0,-11.983795464038849,-27.673929929733276
12,2020-07-26,15689.66463265923,4.574655971454882,1.5896694247589143,0.8217478886876344,0.924452543258667,0.0,0.9283798336982727,-1421589.756011963,-8390.678763389587,-12.883393466472626,0.0,-9.943003952503204,-22.82639741897583
13,2020-08-02,44717.95771749462,13.54951223934533,4.720218279854471,2.296441166685592,0.9136298894882202,0.0,0.91660475730896,-1405900.0968933105,-8306.401371955872,-9.875388443470001,0.0,-7.780897617340088,-17.65628606081009
14,2020-08-09,124377.56375598781,39.280231554355105,13.690592869103494,6.692429528127078,0.9217399954795837,0.0,0.9172112941741943,-1361182.1174621582,-8059.96835231781,-6.407148391008377,0.0,-5.2198246121406555,-11.626973003149033
15,2020-08-16,344559.3362735241,110.84070404280793,38.63732931453869,19.11721859950979,0.9835854768753052,0.0,0.9801616072654724,-1236804.5806884766,-7358.021140098572,-2.8770586475729942,0.0,-2.482207678258419,-5.359266698360443
16,2020-08-23,892245.1769341625,306.64646291788335,106.91578618617525,53.25414475812437,0.9721419215202332,0.0,0.9677671790122986,-892245.1972961426,-5404.6982526779175,-0.7415652740746737,0.0,-0.6935073528438807,-1.4350726269185543


==> data/ode/policy_72.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22974.153621576188,99.408907923409,33.96204775338052,50.61202792591414,0.06321802735328674,0.06460406631231308,0.0607873797416687,-1455785.4652404785,-10270.144939422607,-403.3583641052246,-106.38934135437012,-315.32459259033203,-825.0722885131836
1,2020-05-10,12902.868045131778,69.04522203183058,23.560705923715922,35.501337203312886,0.08144290000200272,0.0820985808968544,0.06824465095996857,-1432811.3555908203,-9506.679773330688,-365.6529188156128,-92.81615257263184,-284.21661853790283,-742.6856994628906
2,2020-05-17,7849.984848792257,43.814975210679755,14.930887844548606,24.249119805311594,0.07983983308076859,0.08443237096071243,0.06575528532266617,-1419908.5235595703,-8997.154831886292,-324.89471435546875,-79.90656852722168,-252.52294540405273,-657.32421875
3,2020-05-24,4761.735336241327,25.94239336202367,8.805182919924365,15.53314249817463,0.08092225342988968,0.08672655373811722,0.06655427068471909,-1412058.5441589355,-8688.663840293884,-284.6240520477295,-67.1751070022583,-220.98608016967773,-572.785234451294
4,2020-05-31,2912.3849893495208,15.3891181865207,5.20020552624983,9.476154234600289,0.07875296473503113,0.08945130556821823,0.0661720409989357,-1407296.8482971191,-8506.46436214447,-244.3657398223877,-54.49015140533447,-189.439857006073,-488.2957458496094
5,2020-06-07,1783.6440071821125,9.254530307119081,3.1169541493663577,5.683644030196142,0.07546886056661606,0.09802038967609406,0.0668741911649704,-1404384.422302246,-8397.718667984009,-204.11510467529297,-41.848297119140625,-157.92090892791748,-403.88431549072266
6,2020-06-14,1099.5293516821985,5.620014097025915,1.888474610479026,3.4107404740367055,0.06640654057264328,0.1178484633564949,0.07169481366872787,-1402600.7652282715,-8331.988453865051,-163.76140117645264,-29.283676147460938,-126.41491889953613,-319.45998668670654
7,2020-06-21,696.8692373966187,3.428137433155052,1.1499229606521246,2.057914199888189,0.07173208147287369,0.16175878047943115,0.0873621478676796,-1401501.2741088867,-8291.987180709839,-123.16528558731079,-16.906745433807373,-94.99753713607788,-235.06956100463867
8,2020-06-28,476.98389287632017,2.098958374236728,0.7030583290919242,1.2482951236222708,0.1712745875120163,0.2651044428348541,0.19816754758358002,-1400804.4242858887,-8267.55404472351,-82.44247436523438,-4.946928024291992,-63.90085816383362,-151.29026174545288
9,2020-07-05,600.5855133759032,1.317913079693864,0.44112934795420367,0.7633971138921396,0.8710842132568359,0.0,0.8215346932411194,-1400327.3963928223,-8252.455592155457,-43.689918518066406,0.0,-34.68658924102783,-78.37650775909424
10,2020-07-12,1769.0164511382463,0.969321860232442,0.3269685971930051,0.4879027008152384,0.9318722486495972,0.0,0.9349442720413208,-1399726.7723083496,-8242.336511611938,-20.340213179588318,0.0,-16.491490602493286,-36.831703782081604
11,2020-07-19,5236.22004633944,1.5929215606477483,0.5477952850987956,0.42623380085964296,0.9364579916000366,0.0,0.9413154721260071,-1397957.8018188477,-8231.02593421936,-15.824168920516968,0.0,-12.082845717668533,-27.90701389312744
12,2020-07-26,15321.91619595635,4.470385614362788,1.5533392711676572,0.8062181223136302,0.9245744943618774,0.0,0.9284422993659973,-1392721.5576171875,-8203.085064888,-12.93298602104187,0.0,-9.980624914169312,-22.91361093521118
13,2020-08-02,43673.70521157619,13.227084327178986,4.607787218658048,2.243189370712822,0.9132092595100403,0.0,0.9162946343421936,-1377399.6353149414,-8120.810985565186,-9.945894032716751,0.0,-7.824336737394333,-17.770230770111084
14,2020-08-09,121495.44856807837,38.36111920511759,13.370150144328282,6.5351437487900474,0.9216174483299255,0.0,0.9174315929412842,-1333725.929260254,-7880.173921585083,-6.472264230251312,0.0,-5.2595872431993484,-11.73185110092163
15,2020-08-16,336949.6607978696,108.24926411573423,37.733884920819705,18.670517639066233,0.9826416969299316,0.0,0.9792222380638123,-1212230.4916381836,-7194.640636444092,-2.9273245483636856,0.0,-2.517501264810562,-5.444825813174248
16,2020-08-23,875280.8997889723,299.68104058780017,104.48652355840066,52.03055946299878,0.9718227982521057,0.0,0.9672438502311707,-875280.8570861816,-5286.263227462769,-0.7698080036789179,0.0,-0.7181390188634396,-1.4879469759762287


==> data/ode/policy_73.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23108.016823140875,99.408907923409,33.96204775338052,50.61202792591414,0.06800737977027893,0.07276735454797745,0.06552406400442123,-1326332.4737548828,-9444.841146469116,-407.0444107055664,-105.99684715270996,-318.0270195007324,-831.0683250427246
1,2020-05-10,13240.184941411528,69.06447378855758,23.567264863871838,35.50214426522462,0.08635629713535309,0.08944415301084518,0.07254773378372192,-1303224.4682312012,-8681.334853172302,-369.4279193878174,-92.47173309326172,-286.98694705963135,-748.8865852355957
2,2020-05-17,8165.742840919484,44.0809026986427,15.021543478679206,24.280908820924616,0.08194471895694733,0.09153332561254501,0.06842462718486786,-1289984.3215942383,-8170.450329780579,-328.88455390930176,-79.67206001281738,-255.44936656951904,-664.0059471130371
3,2020-05-24,4982.284886041103,26.410469184724054,8.965200375952929,15.63492988315574,0.07919485121965408,0.09015436470508575,0.06656379252672195,-1281818.5806274414,-7858.231067657471,-288.7820243835449,-67.04333782196045,-224.0384578704834,-579.8637866973877
4,2020-05-31,3042.446410241959,15.857296664027045,5.360284054894205,9.624278441306362,0.07749911397695541,0.09137988835573196,0.06629899889230728,-1276836.2998962402,-7671.501040458679,-248.55151176452637,-54.43840026855469,-192.54964590072632,-495.5395221710205
5,2020-06-07,1864.19884333988,9.603483969203092,3.236065496701215,5.829152386210463,0.07482277601957321,0.09912992268800735,0.06696489453315735,-1273793.888092041,-7558.954358100891,-208.2411766052246,-41.838746070861816,-161.0385537147522,-411.1184597015381
6,2020-06-14,1149.6207915409177,5.848132014769715,1.966060411971071,3.5238957522424497,0.06624621897935867,0.11786385625600815,0.07141709327697754,-1271929.64553833,-7490.623593330383,-167.85154342651367,-29.29975986480713,-129.5426607131958,-326.6939640045166
7,2020-06-21,727.9355114561622,3.572722417106491,1.1988971201119347,2.135842516569564,0.07141424715518951,0.15899768471717834,0.0873350128531456,-1270779.9911499023,-7448.958158493042,-127.2442102432251,-16.93561553955078,-98.12971353530884,-242.30952262878418
8,2020-06-28,488.20592807525827,2.1898278455333524,0.7337336373079183,1.299092744485674,0.14974160492420197,0.2552900016307831,0.17583118379116058,-1270052.0515441895,-7423.476576805115,-86.51982545852661,-4.963597655296326,-67.03393459320068,-158.5173487663269
9,2020-07-05,578.0707355919585,1.3738993054584383,0.45998880402491016,0.7957214211301864,0.8315719962120056,0.0,0.7789878845214844,-1269563.865661621,-7407.7218770980835,-47.37098813056946,0.0,-37.50836253166199,-84.87933874130249
10,2020-07-12,1621.2944336270448,0.9837564873982585,0.3316151813381132,0.505946980131791,0.9100255966186523,0.0,0.9155511260032654,-1268985.7482910156,-7397.290468215942,-22.754065692424774,0.0,-18.276967108249664,-41.03102684020996
11,2020-07-19,4708.265117691757,1.511442643350068,0.5191676392566682,0.4252446478790463,0.9375628232955933,0.0,0.9414855241775513,-1267364.4065856934,-7386.27016544342,-16.837216913700104,0.0,-12.763270735740662,-29.600483179092407
12,2020-07-26,13785.58671464806,4.061423481980052,1.410662783753554,0.7524454954936364,0.9220724701881409,0.0,0.926586389541626,-1262656.1164855957,-7360.5769872665405,-13.414186239242554,0.0,-10.285305231809616,-23.69948923587799
13,2020-08-02,39134.46842948564,11.908699206171011,4.147998741477547,2.0309593479590964,0.9085568189620972,0.0,0.9127507209777832,-1248870.56350708,-7286.400198936462,-10.408790409564972,0.0,-8.105933666229248,-18.5147225856781
14,2020-08-09,108526.2167733623,34.461744807207246,12.010770100720718,5.8808409867675095,0.9194469451904297,0.0,0.9160464406013489,-1209736.0610961914,-7070.029973983765,-6.784936785697937,0.0,-5.453691631555557,-12.238628417253494
15,2020-08-16,302298.482380195,96.83891415732946,33.756114951381434,16.73981164033927,0.9811887145042419,0.0,0.9778433442115784,-1101209.831237793,-6455.868482589722,-3.076665475964546,0.0,-2.6182498782873154,-5.694915354251862
16,2020-08-23,798911.3450946137,268.0362310184505,93.44905422419558,46.55056301647266,0.9711308479309082,0.0,0.9664716720581055,-798911.3330841064,-4749.719798564911,-0.8280107751488686,0.0,-0.7641976233571768,-1.592208445072174


==> data/ode/policy_74.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22919.53636436911,99.408907923409,33.96204775338052,50.61202792591414,0.061534054577350616,0.06237620860338211,0.057908110320568085,-1251765.7279968262,-8950.418829917908,-407.3678970336914,-106.82523727416992,-318.86701583862305,-833.0602645874023
1,2020-05-10,12753.032626403394,69.03597116172003,23.557475133717077,35.50091963735735,0.07988724112510681,0.07553946226835251,0.06522040069103241,-1228846.1685180664,-8186.973929405212,-369.63117122650146,-93.23891639709473,-287.7178192138672,-750.5879878997803
2,2020-05-17,7682.891232382375,43.69311460194145,14.888606088967938,24.233672944610262,0.0785544291138649,0.0774754136800766,0.06307190656661987,-1216093.1587219238,-7678.083777427673,-328.8004398345947,-80.27253150939941,-255.92377185821533,-664.9968147277832
3,2020-05-24,4630.67187348663,25.728409468711433,8.731673221199678,15.485892005579514,0.08219672739505768,0.08307553082704544,0.06624259799718857,-1208410.2630615234,-7371.291518211365,-288.4645462036133,-67.44660377502441,-224.2877960205078,-580.1990032196045
4,2020-05-31,2832.941493147373,15.154217479845455,5.119956460634239,9.405851328897526,0.07975320518016815,0.0869828313589096,0.06626049429178238,-1203779.6020507812,-7191.266417503357,-248.19419384002686,-54.68286991119385,-192.68217086791992,-495.5592632293701
5,2020-06-07,1733.6059267376113,9.063928372965481,3.051998633673244,5.609930147255516,0.07625363767147064,0.0959007665514946,0.06721796840429306,-1200946.6171264648,-7084.524631500244,-207.99076557159424,-41.99542045593262,-161.15542650222778,-411.14163398742676
6,2020-06-14,1067.9403164129617,5.488959315902739,1.8439787229203042,3.3498857690275083,0.06804834306240082,0.11541411280632019,0.07127906382083893,-1199213.0279541016,-7020.257115364075,-167.67301559448242,-29.396581649780273,-129.6527862548828,-326.7223834991455
7,2020-06-21,675.6372867756872,3.3427780070328144,1.1210698545599755,2.014104981884877,0.07223640382289886,0.15696348249912262,0.08705708384513855,-1198145.1034545898,-6981.226801872253,-127.12291479110718,-16.9863224029541,-98.23278188705444,-242.34201908111572
8,2020-06-28,452.77586833749956,2.044359295490778,0.6846566616487342,1.2188206229314635,0.14906711876392365,0.2580280303955078,0.176997110247612,-1197469.425201416,-6957.418322563171,-86.44673824310303,-4.9768927693367,-67.12013483047485,-158.54376554489136
9,2020-07-05,535.1445896087826,1.2800974860508925,0.42841549047473265,0.7440212312524896,0.8303366303443909,0.0,0.7746184468269348,-1197016.6206359863,-6942.726969718933,-47.2940057516098,0.0,-37.59579360485077,-84.88979935646057
10,2020-07-12,1489.909241982663,0.9146488090100676,0.30823259658503677,0.471837349676416,0.901024580001831,0.0,0.9077252149581909,-1196481.5139770508,-6933.019757270813,-22.629424929618835,0.0,-18.318572640419006,-40.94799757003784
11,2020-07-19,4295.04165379623,1.397390192934702,0.47989260735154354,0.39499169746347207,0.9399261474609375,0.0,0.9426789879798889,-1194991.5885925293,-6922.80650138855,-16.513681411743164,0.0,-12.606456875801086,-29.12013828754425
12,2020-07-26,12652.679025252364,3.7169585884767407,1.2909254058007797,0.6926779378611757,0.9283193349838257,0.0,0.9313262104988098,-1190696.5255737305,-6899.208426475525,-12.905053794384003,0.0,-9.991646558046341,-22.896701097488403
13,2020-08-02,36273.0333275358,10.887592269574194,3.7921662753976055,1.8576021599232626,0.914427638053894,0.0,0.9172483086585999,-1178043.8423156738,-6831.429600715637,-10.07227972149849,0.0,-7.901455461978912,-17.97373592853546
14,2020-08-09,101542.19064684659,31.748024234785337,11.064595982972978,5.397659403525441,0.9228859543800354,0.0,0.9203505516052246,-1141770.839691162,-6632.6904296875,-6.709025800228119,0.0,-5.402140319347382,-12.1111661195755
15,2020-08-16,284418.9753394691,90.07413064026574,31.397279864696852,15.496441192740404,0.9766632914543152,0.0,0.9735357165336609,-1040228.6529541016,-6063.3403062820435,-3.2009106129407883,0.0,-2.7075834572315216,-5.90849407017231
16,2020-08-23,755809.7410084108,251.4931634421653,87.6808414428838,43.50013220597768,0.970349907875061,0.0,0.9644688963890076,-755809.736251831,-4466.993808746338,-0.9487501345574856,0.0,-0.8698983117938042,-1.8186483532190323


==> data/ode/policy_75.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22958.550637316206,99.408907923409,33.96204775338052,50.61202792591414,0.06295397132635117,0.06521632522344589,0.05902227386832237,-1138926.7921447754,-8232.57327079773,-410.50052642822266,-106.76180839538574,-321.1383819580078,-838.4006500244141
1,2020-05-10,12836.617748323144,69.04110991558017,23.55920232426727,35.50112727855226,0.08073844015598297,0.07600140571594238,0.06552940607070923,-1115968.2273864746,-7469.117641448975,-372.79014587402344,-93.19220542907715,-290.00515937805176,-755.9875011444092
2,2020-05-17,7730.701092228381,43.76391147578841,14.912514521371016,24.242025713573963,0.07743613421916962,0.07747136056423187,0.06234179437160492,-1103131.5803527832,-6959.863901138306,-332.01186656951904,-80.25174140930176,-258.2379102706909,-670.5015182495117
3,2020-05-24,4649.176089747198,25.833893184544614,8.767632574112794,15.510857177463345,0.0817655548453331,0.0837169885635376,0.0661664605140686,-1095400.9056091309,-6652.163863182068,-291.67802333831787,-67.43001937866211,-226.59847736358643,-585.7065200805664
4,2020-05-31,2845.5473832723364,15.226803799085324,5.144778276791488,9.435900948571811,0.07944382727146149,0.08772716671228409,0.06632402539253235,-1090751.7433166504,-6471.292972564697,-251.3725757598877,-54.67058181762695,-194.97846364974976,-501.0216236114502
5,2020-06-07,1742.0271012468147,9.102473169152553,3.065080924838008,5.632265141111707,0.07602933794260025,0.09651414304971695,0.06743386387825012,-1087906.1698913574,-6364.069581031799,-211.15379333496094,-41.99325084686279,-163.4521722793579,-416.5992259979248
6,2020-06-14,1073.786681798665,5.5111579307311525,1.8514429888289243,3.3636049778012347,0.06845828145742416,0.11560323089361191,0.07122267782688141,-1086164.1883850098,-6299.538016319275,-170.8254098892212,-29.404616355895996,-131.9549322128296,-332.1849584579468
7,2020-06-21,679.6680980804231,3.3570736441130533,1.125862374421201,2.022364975650855,0.07261751592159271,0.15557780861854553,0.08733969926834106,-1085090.446472168,-6260.346174240112,-130.27855157852173,-17.00104594230652,-100.5394697189331,-247.81906604766846
8,2020-06-28,449.9753961228853,2.054334457130509,0.6879973722113337,1.2240479574764191,0.13553409278392792,0.253371000289917,0.16268356144428253,-1084410.7627868652,-6236.428618431091,-89.62117433547974,-4.985709190368652,-69.43086981773376,-164.03775215148926
9,2020-07-05,506.26760218583513,1.286421143589566,0.4305397563504572,0.7475403612094238,0.7886329293251038,0.0,0.738969087600708,-1083960.8192443848,-6221.661567687988,-50.230324268341064,0.0,-39.709824323654175,-89.94014263153076
10,2020-07-12,1340.235824818199,0.9034946709728724,0.30431183952451984,0.472575765548424,0.880158007144928,0.0,0.8857373595237732,-1083454.5135498047,-6211.973428726196,-24.45633113384247,0.0,-19.6473628282547,-44.10368800163269
11,2020-07-19,3782.9153167734185,1.302676566334802,0.4469527887202763,0.3845348182923807,0.9375013113021851,0.0,0.9413536190986633,-1082114.315032959,-6202.21734046936,-16.901133954524994,0.0,-12.926900386810303,-29.82802987098694
12,2020-07-26,11154.581845846682,3.313417756527414,1.150271615212813,0.6348634319045483,0.9314521551132202,0.0,0.933891236782074,-1078331.3751220703,-6180.906295776367,-12.719804048538208,0.0,-9.863915294408798,-22.583717107772827
13,2020-08-02,32157.3101085222,9.593880539245616,3.3411739409182997,1.648310985380036,0.9176730513572693,0.0,0.9197510480880737,-1067176.8188476562,-6121.053099632263,-9.882473945617676,0.0,-7.783718407154083,-17.66619086265564
14,2020-08-09,90583.21654164897,28.048326417017243,9.774803865686696,4.764543160158936,0.9246902465820312,0.0,0.9223091006278992,-1035019.4931030273,-5945.71590423584,-6.654365360736847,0.0,-5.367609858512878,-12.021975219249725
15,2020-08-16,255531.82138027914,80.03493681379835,27.89711337573847,13.731599683387609,0.9752561450004578,0.0,0.9722451567649841,-944436.2640380859,-5440.8711194992065,-3.2510191202163696,0.0,-2.742660976946354,-5.993679910898209
16,2020-08-23,688904.439979388,224.945148053802,78.42219294976155,38.787552852191475,0.9698405861854553,0.0,0.9637706875801086,-688904.4284820557,-4016.418159008026,-1.0048671625554562,0.0,-0.9146815165877342,-1.919548586010933


==> data/ode/policy_76.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23080.499940141453,99.408907923409,33.96204775338052,50.61202792591414,0.06722306460142136,0.07341261953115463,0.06305696070194244,-980328.9413452148,-7263.541221618652,-415.84863662719727,-106.42619132995605,-324.8002767562866,-847.0751762390137
1,2020-05-10,13118.444155491903,69.05797352039743,23.564921076132517,35.50182737900777,0.08381329476833344,0.08034679293632507,0.06791248172521591,-957248.4016418457,-6500.0492334365845,-378.2175302505493,-92.90484428405762,-293.7249183654785,-764.8473262786865
2,2020-05-17,7961.581420306524,43.995599517452625,14.991226251536498,24.269721586850135,0.07994414120912552,0.08087166398763657,0.06425603479146957,-944129.9438476562,-5989.6063804626465,-337.6066207885742,-80.05690574645996,-262.07242012023926,-679.7359943389893
3,2020-05-24,4811.795406741076,26.207694254559335,8.895300064363642,15.595664551475586,0.08045558631420135,0.08684240281581879,0.06609965115785599,-936168.384552002,-5678.820013999939,-297.4008560180664,-67.2918176651001,-230.50992488861084,-595.20263671875
4,2020-05-31,2942.1513663213846,15.586203213882445,5.2676835194469485,9.552978902113084,0.07820411026477814,0.09028563648462296,0.06638291478157043,-931356.6207885742,-5494.430065155029,-257.13982582092285,-54.58029747009277,-198.93044233322144,-510.6505870819092
5,2020-06-07,1802.3503974969499,9.366110974164444,3.1550846962459485,5.7443960026989,0.07516408711671829,0.09851517528295517,0.06767677515745163,-928414.4401550293,-5384.314060211182,-216.87068939208984,-41.9456672668457,-167.40829944610596,-426.2246608734131
6,2020-06-14,1114.144174175206,5.680934579139436,1.909157428997861,3.4494384200368495,0.07101718336343765,0.11644157767295837,0.0726132020354271,-926612.0910644531,-5317.83401966095,-176.50103569030762,-29.392106533050537,-135.92063188552856,-341.8137550354004
7,2020-06-21,708.4983228312776,3.464579724731102,1.1622452497505653,2.0807701155961076,0.07315175980329514,0.15383192896842957,0.08772064745426178,-925497.9133605957,-5277.407765388489,-135.98573207855225,-17.012439966201782,-104.53484058380127,-257.53300189971924
8,2020-06-28,460.1680430355482,2.127357150922993,0.7126501321884153,1.2625196151904723,0.11583060026168823,0.24487093091011047,0.14068545401096344,-924789.4287109375,-5252.6843547821045,-95.40953636169434,-4.9966099858284,-73.4640896320343,-173.87022972106934
9,2020-07-05,472.6843505452125,1.3355535725464511,0.44712964882193246,0.7734646686208111,0.7001960873603821,0.0,0.6697229146957397,-924329.2808532715,-5237.361192703247,-55.6760311126709,0.0,-43.443211913108826,-99.11924600601196
10,2020-07-12,1140.2632988643454,0.9140701684114139,0.30768901304705415,0.4876985359915341,0.8646751642227173,0.0,0.8635931611061096,-923856.6398620605,-5227.401852607727,-27.77993381023407,0.0,-21.971246600151062,-49.75118339061737
11,2020-07-19,3165.13903552547,1.1818472274332217,0.4048374838793014,0.37865444052306707,0.9313303828239441,0.0,0.936892032623291,-922716.3314819336,-5218.116044998169,-17.702820897102356,0.0,-13.585221767425537,-31.288045644760132
12,2020-07-26,9293.692353740335,2.8087548509039197,0.9742423187737496,0.5629007545557443,0.9315366744995117,0.0,0.9341564178466797,-919551.1817932129,-5199.737548828125,-13.016565144062042,0.0,-10.026895254850388,-23.04346114397049
13,2020-08-02,26826.75308867937,8.010802286268612,2.7892378408360874,1.3910331979439412,0.9175845980644226,0.0,0.9197957515716553,-910257.5302124023,-5149.590373039246,-10.02422571182251,0.0,-7.863103598356247,-17.887330055236816
14,2020-08-09,75784.04443925593,23.381709900338564,8.14806246357618,3.9775924897953625,0.9248152375221252,0.0,0.9229143261909485,-883430.7670593262,-5003.415942192078,-6.793434917926788,0.0,-5.450734496116638,-12.244169414043427
15,2020-08-16,215353.04576946114,66.82207697610039,23.290972233981673,11.458168550331301,0.9733124375343323,0.0,0.9705354571342468,-807646.7514038086,-4582.19975233078,-3.3797305077314377,0.0,-2.8280114755034447,-6.207741796970367
16,2020-08-23,592293.7630468009,188.6728677171293,65.77322876258103,32.46717277734793,0.9691502451896667,0.0,0.962951123714447,-592293.7393188477,-3389.7095918655396,-1.0848673060536385,0.0,-0.975390151143074,-2.0602574571967125


==> data/ode/policy_77.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23018.490690738763,99.408907923409,33.96204775338052,50.61202792591414,0.06502283364534378,0.07000680267810822,0.0606403723359108,-960036.0870361328,-7131.481766700745,-416.0933017730713,-106.65283203125,-325.0813961029053,-847.8274345397949
1,2020-05-10,12953.768106525182,69.04866051154613,23.561728777755473,35.50143047652363,0.08119591325521469,0.07586880773305893,0.06527802348136902,-937017.6315307617,-6368.009448051453,-378.42133045196533,-93.11142921447754,-293.9713954925537,-765.5041217803955
2,2020-05-17,7788.353889371836,43.86751883889382,14.947377616750945,24.254277637234345,0.07752962410449982,0.07623635977506638,0.06184625253081322,-924063.8732910156,-5858.221650123596,-337.70503997802734,-80.20931243896484,-262.2330665588379,-680.1474094390869
3,2020-05-24,4680.382092578977,25.97209751798445,8.814653546995096,15.545465173747294,0.08139961212873459,0.08495169878005981,0.06611429899930954,-916275.5012512207,-5549.275279045105,-297.3860025405884,-67.38004207611084,-230.582857131958,-595.3488826751709
4,2020-05-31,2866.578842418545,15.328057299097418,5.179389756096796,9.476072488226242,0.0788874700665474,0.08944454044103622,0.0663987249135971,-911595.1538085938,-5367.283821105957,-257.07788467407227,-54.61870193481445,-198.95379543304443,-510.6503486633301
5,2020-06-07,1756.1870849511033,9.163851873238514,3.085974605822403,5.664042605989089,0.07561411708593369,0.09811630100011826,0.0677807554602623,-908728.5995483398,-5259.333848953247,-216.84143543243408,-41.962175369262695,-167.4290418624878,-426.2326240539551
6,2020-06-14,1085.7531527238898,5.547761466397867,1.8638016397626076,3.3847223941343842,0.07129967957735062,0.11638841032981873,0.07258634269237518,-906972.4082946777,-5194.370746612549,-176.49322748184204,-29.3975830078125,-135.93976497650146,-341.83056354522705
7,2020-06-21,690.6403089163359,3.380958576907233,1.1338882610692977,2.035668295762242,0.07349288463592529,0.1540791541337967,0.08788979798555374,-905886.6500854492,-5154.9118757247925,-135.99016666412354,-17.01238989830017,-104.55207824707031,-257.55462646484375
8,2020-06-28,448.8504349818395,2.0752270664203163,0.6950355602449358,1.2331476267507664,0.11575793474912643,0.24674169719219208,0.14101991057395935,-905195.9991455078,-5130.791664123535,-95.42291164398193,-4.9955615401268005,-73.47960472106934,-173.8980770111084
9,2020-07-05,460.6970524628414,1.302775175310745,0.4360821892542827,0.7548325738425853,0.6991192102432251,0.0,0.6685744524002075,-904747.1046447754,-5115.845799446106,-55.692243576049805,0.0,-43.46323013305664,-99.15547370910645
10,2020-07-12,1109.4032900619932,0.8917208805231507,0.30013443114704763,0.47580292977994304,0.8637326955795288,0.0,0.8625572323799133,-904286.3845825195,-5106.130242347717,-27.77131497859955,0.0,-21.978914737701416,-49.750229716300964
11,2020-07-19,3076.0294367749157,1.1513640537722756,0.394371473991184,0.36924411995811335,0.930761992931366,0.0,0.9364190697669983,-903176.9752502441,-5097.078084945679,-17.64841377735138,0.0,-13.554719090461731,-31.20313286781311
12,2020-07-26,9028.78014933999,2.731626801908411,0.9474655446954277,0.5480172518021246,0.9314669370651245,0.0,0.9340998530387878,-900100.8987426758,-5079.1943073272705,-12.927253544330597,0.0,-9.96897891163826,-22.896233201026917
13,2020-08-02,26094.94615837437,7.783923148751278,2.7102218161648683,1.352334481990182,0.9195629358291626,0.0,0.9214615225791931,-891072.0825195312,-5030.454993247986,-9.918765723705292,0.0,-7.794796675443649,-17.713563144207
14,2020-08-09,73957.57951000468,22.720625468866118,7.917654666671462,3.865043597637838,0.9262294173240662,0.0,0.9243264198303223,-864977.1690368652,-4888.429641723633,-6.7214831709861755,0.0,-5.404201149940491,-12.125685065984726
15,2020-08-16,210613.21902721113,65.08491778858426,22.685330639288736,11.147283780023116,0.9725613594055176,0.0,0.9698734283447266,-791019.6304321289,-4478.556513786316,-3.3808860927820206,0.0,-2.8320344164967537,-6.212920695543289
16,2020-08-23,580406.4064683031,184.30576498774704,64.25049009964026,31.67262104802919,0.9691804051399231,0.0,0.96251380443573,-580406.4273834229,-3314.7940039634705,-1.1048849672079086,0.0,-0.9952710941433907,-2.1001560613512993


==> data/ode/policy_78.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22878.307492094595,99.408907923409,33.96204775338052,50.61202792591414,0.059973955154418945,0.06224702298641205,0.05526644363999367,-936551.570892334,-6970.729827880859,-415.9864902496338,-107.12620735168457,-325.2732515335083,-848.3859062194824
1,2020-05-10,12590.24523364348,69.02767145316024,23.554542025136527,35.500539256504226,0.07531194388866425,0.0666421428322792,0.05962149053812027,-913673.3055114746,-6207.302808761597,-378.2207727432251,-93.53909492492676,-294.08624172210693,-765.8461093902588
2,2020-05-17,7423.274677620182,43.58034950682513,14.84912916204974,24.219642120321257,0.07291224598884583,0.06679344922304153,0.057097937911748886,-901083.0879211426,-5698.986649513245,-337.2649669647217,-80.51925659179688,-262.1598958969116,-679.9441337585449
3,2020-05-24,4413.151134267682,25.454625844300672,8.637494183864495,15.434030302938599,0.08357169479131699,0.08094988763332367,0.06620689481496811,-893659.782409668,-5394.118428230286,-296.70636653900146,-67.55820274353027,-230.32724857330322,-594.5918083190918
4,2020-05-31,2712.861915059577,14.781761772613368,4.992466879104723,9.309174892960554,0.08051376789808273,0.08759253472089767,0.06649591028690338,-889246.654510498,-5217.287540435791,-256.3141345977783,-54.694318771362305,-198.6008644104004,-509.609317779541
5,2020-06-07,1662.6445440478128,8.74588718944751,2.943151629768696,5.494185214907515,0.07668682187795639,0.09724414348602295,0.06801838427782059,-886533.8325500488,-5113.85440826416,-216.15452766418457,-41.99101448059082,-167.07265377044678,-425.21820068359375
6,2020-06-14,1028.0979689943197,5.275527663610761,1.771105526073812,3.2503295370796637,0.07156935334205627,0.11638954281806946,0.07242607325315475,-884871.1967468262,-5052.005648612976,-175.8584499359131,-29.40235137939453,-135.58146953582764,-340.84227085113525
7,2020-06-21,654.1433820333332,3.210972779455176,1.0762627781636547,1.9430418428242975,0.0741410180926323,0.15504281222820282,0.08827762305736542,-883843.1358337402,-5014.517903327942,-135.37828922271729,-17.005925178527832,-104.1886568069458,-256.57286643981934
8,2020-06-28,426.54529712552903,1.9690681822582103,0.6591752767704037,1.173186509033365,0.11744768917560577,0.2519405782222748,0.14387044310569763,-883189.0106201172,-4991.624653339386,-94.82030868530273,-4.990499019622803,-73.11092019081116,-172.9217290878296
9,2020-07-05,441.6196325078781,1.2359275360428905,0.41355376248402875,0.7168283884896696,0.7076306939125061,0.0,0.6746072769165039,-882762.4320983887,-4977.447688579559,-55.127716064453125,0.0,-43.13512444496155,-98.26284050941467
10,2020-07-12,1069.7280269208422,0.848460295726527,0.28553379940787843,0.45176394267142256,0.8604739308357239,0.0,0.8590203523635864,-882320.7855224609,-4968.220293521881,-27.399560809135437,0.0,-21.786779165267944,-49.18633997440338
11,2020-07-19,2954.565625997682,1.1062055393527084,0.37893003134913356,0.3520972829348833,0.930712103843689,0.0,0.9365055561065674,-881251.049041748,-4959.559738636017,-17.429669201374054,0.0,-13.428029417991638,-30.85770010948181
12,2020-07-26,8679.873295815938,2.6274472872077244,0.9113507692436041,0.5263783396501615,0.9322433471679688,0.0,0.9346614480018616,-878296.4706420898,-4942.350089550018,-12.62388676404953,0.0,-9.773476421833038,-22.397364675998688
13,2020-08-02,25176.801116824412,7.479939108857394,2.6043883309746088,1.2997745105557672,0.9242226481437683,0.0,0.925308883190155,-869616.6038513184,-4895.508885383606,-9.627460688352585,0.0,-7.608255743980408,-17.235717177391052
14,2020-08-09,71860.8666773829,21.86220404892788,7.618467965746084,3.7164600458896127,0.9294703006744385,0.0,0.9274052977561951,-844439.7926330566,-4758.9364647865295,-6.533524394035339,0.0,-5.2818696945905685,-11.815394461154938
15,2020-08-16,205463.38443727934,62.97584115462978,21.94994434803273,10.755886864716395,0.971495509147644,0.0,0.9689455032348633,-772578.9070129395,-4363.211691379547,-3.3654198050498962,0.0,-2.825183793902397,-6.1906032264232635
16,2020-08-23,567115.528282385,179.41822741197905,62.54634030412094,30.744464972543692,0.9683101177215576,0.0,0.9611579775810242,-567115.5452728271,-3232.5172424316406,-1.1468254961073399,0.0,-1.0317602194845676,-2.1785857155919075


==> data/ode/policy_79.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23100.360570822755,99.408907923409,33.96204775338052,50.61202792591414,0.06773833930492401,0.07623182982206345,0.06314430385828018,-819554.8057556152,-6303.566694259644,-421.4535713195801,-106.43551826477051,-328.38075160980225,-856.2698364257812
1,2020-05-10,13125.730953509832,69.0593697653719,23.565339308655748,35.501870748473735,0.08209748566150665,0.07733669131994247,0.06576800346374512,-796454.4296264648,-5540.071725845337,-383.832049369812,-92.93075561523438,-297.3066806793213,-774.0694999694824
2,2020-05-17,7898.483620212079,44.01438569905963,14.99704761425013,24.27182373865942,0.07819291949272156,0.07674121856689453,0.06212620437145233,-783328.6762237549,-5029.527544975281,-343.2027578353882,-80.08810997009277,-265.62554836273193,-688.9164447784424
3,2020-05-24,4752.585640454388,26.183253210615433,8.886631788140589,15.596366211846238,0.08077316731214523,0.08702757954597473,0.0661299079656601,-775430.2024841309,-4718.744158744812,-302.9210329055786,-67.27471351623535,-233.9906930923462,-604.186487197876
4,2020-05-31,2912.097558720183,15.506642510543795,5.240410550965473,9.539844723043805,0.07800465822219849,0.0916854739189148,0.06640449166297913,-770677.6142120361,-4534.907639026642,-262.6209020614624,-54.53089714050293,-202.3695468902588,-519.5213794708252
5,2020-06-07,1785.50142711417,9.286931328961025,3.127907249561974,5.720086502416277,0.075152188539505,0.1001104936003685,0.06809542328119278,-767765.5220031738,-4425.5781173706055,-222.355318069458,-41.90560340881348,-170.84767818450928,-435.1086139678955
6,2020-06-14,1107.4504180456424,5.625808686595705,1.8902438905832857,3.4255627143809324,0.07378960400819778,0.11757215857505798,0.07391355186700821,-765980.0052642822,-4359.715282917023,-181.97945356369019,-29.372215270996094,-139.36563730239868,-350.71730613708496
7,2020-06-21,708.0002777253685,3.4315673607885016,1.1509553889022317,2.062934686348226,0.07438546419143677,0.15331973135471344,0.08846266567707062,-764872.5509643555,-4319.68480348587,-141.5138840675354,-17.011559009552002,-108.0057144165039,-266.5311574935913
8,2020-06-28,455.06793727513286,2.1132301294894993,0.7078445504495028,1.2515518045251242,0.10396578162908554,0.23816101253032684,0.1275615394115448,-764164.5431518555,-4295.166730880737,-101.02957487106323,-5.0014424324035645,-76.97012424468994,-183.00113677978516
9,2020-07-05,420.9855602977332,1.3309419996086835,0.44560448321179685,0.7682192424012543,0.5851001143455505,0.0,0.5609875917434692,-763709.4974517822,-4279.914200305939,-61.10793352127075,0.0,-46.77659273147583,-107.88452625274658
10,2020-07-12,911.0935838998994,0.8945788063431054,0.30095924839535976,0.48396736009447766,0.8830183148384094,0.0,0.897792637348175,-763288.4979248047,-4270.048141479492,-30.79245090484619,0.0,-23.503562808036804,-54.29601073265076
11,2020-07-19,2615.593979363679,1.0120525362918091,0.3458382230564646,0.3582538108559204,0.9278362393379211,0.0,0.9331619739532471,-762377.405166626,-4261.586368083954,-18.1394025683403,0.0,-13.479287922382355,-31.618687510490417
12,2020-07-26,7612.805729780783,2.3045532636490758,0.7988423282264473,0.47816527360246003,0.9234270453453064,0.0,0.9278796315193176,-759761.8103027344,-4246.461093425751,-13.852348923683167,0.0,-10.535264015197754,-24.3876114487648
13,2020-08-02,21795.76829116691,6.588753466957881,2.293799954581706,1.1483728629222478,0.9141971468925476,0.0,0.9175147414207458,-752149.0097045898,-4205.200970172882,-10.621601343154907,0.0,-8.208999782800674,-18.830600380897522
14,2020-08-09,61564.66127536705,19.078857392193196,6.648458749626904,3.25935138079205,0.9242742657661438,0.0,0.9233482480049133,-730353.2600402832,-4085.574150085449,-7.120771706104279,0.0,-5.6398652493953705,-12.76063621044159
15,2020-08-16,175983.69428873493,54.27311505877226,18.916700698854516,9.328556120257193,0.9695612192153931,0.0,0.9673718810081482,-668788.6238098145,-3743.082880973816,-3.6019448190927505,0.0,-2.971896156668663,-6.573840975761414
16,2020-08-23,492804.9460240302,153.62404573840183,53.55231250438514,26.41436164877325,0.9684573411941528,0.0,0.961576521396637,-492804.9564361572,-2773.417830467224,-1.2097707018256187,0.0,-1.0713578201830387,-2.281128615140915


==> data/ode/policy_8.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51678.11794496236,99.408907923409,33.96204775338052,50.61202792591414,0.9889840483665466,0.863662600517273,0.9776203036308289,-8148450.469970703,-138328.5617828369,-51.788294315338135,-20.193121433258057,-43.993669748306274,-115.97508192062378
1,2020-05-10,219940.83333331888,72.97911414047135,24.91592722685836,35.66375968512112,0.938535213470459,0.8446482419967651,0.9397572875022888,-8096772.003173828,-137556.734085083,-31.218263506889343,-11.317062377929688,-25.986260175704956,-68.52158904075623
2,2020-05-17,740193.2104012384,144.3602749246964,49.54171394587651,34.00972925887113,0.8939865827560425,0.8366150856018066,0.8854610919952393,-7876831.0546875,-136622.0474243164,-29.849788546562195,-9.366249442100525,-24.725380539894104,-63.94141912460327
3,2020-05-24,1778713.6921113268,503.77474780896233,173.4798557569888,80.95331515033084,0.8411726951599121,0.8501696586608887,0.827610433101654,-7136637.878417969,-133670.4444885254,-26.76050364971161,-7.442840337753296,-22.242583334445953,-56.44592642784119
4,2020-05-31,2356586.784755841,1516.7289556908656,523.5459000527751,252.30896778467033,0.8058886528015137,0.8720265030860901,0.7892342209815979,-5357924.270629883,-124126.41525268555,-23.007668554782867,-6.036192178726196,-19.046136736869812,-48.089995980262756
5,2020-06-07,1633285.2811692946,3083.0362387534824,1068.8264553604633,611.2838233704045,0.8100157976150513,0.8509973883628845,0.7859295606613159,-3001337.432861328,-101397.55249023438,-19.57942396402359,-5.239161252975464,-16.09022617340088,-40.90881049633026
6,2020-06-14,790170.6954293641,3669.2199231049294,1278.4243871772358,949.6144336859936,0.9405105113983154,0.8427518010139465,0.9406019449234009,-1368052.101135254,-67785.10570526123,-15.858730673789978,-4.39806342124939,-12.907496094703674,-33.164289593696594
7,2020-06-21,352752.5045383843,2726.8803698814995,952.2186972461441,943.2262945590008,0.9506368637084961,0.8042889833450317,0.9535518288612366,-577881.3362121582,-37483.58726501465,-12.476474791765213,-3.0279040336608887,-10.083560645580292,-25.587940216064453
8,2020-06-28,139467.26218964587,1560.4667353952075,544.6933194737343,679.4128930507129,0.9708899855613708,0.7123212814331055,0.974467396736145,-225128.81755828857,-18241.40191078186,-10.738451033830643,-1.057121902704239,-8.808472007513046,-20.604045689105988
9,2020-07-05,52844.19170467304,766.8791474683998,266.4850918340153,401.7241856932286,0.9677845239639282,0.0,0.9675877094268799,-85661.55433654785,-8114.942312240601,-9.316541254520416,0.0,-7.8265078365802765,-17.143049836158752
10,2020-07-12,20277.518275403374,341.7409258240828,117.86551725344953,208.05551625154894,0.9672365784645081,0.0,0.9637620449066162,-32817.36075878143,-3408.7347984313965,-8.204907178878784,0.0,-7.048674672842026,-15.25358259677887
11,2020-07-19,7760.28526185953,143.35265990984777,48.849668764845305,98.2804991254505,0.9695383906364441,0.0,0.9649710059165955,-12539.84272480011,-1384.4355940818787,-6.997603178024292,0.0,-6.101993098855019,-13.0995973944664
12,2020-07-26,2971.3128866873867,58.30389218810288,19.52566605910732,43.469064658911456,0.9664843678474426,0.0,0.9614363312721252,-4779.557138681412,-553.4137040376663,-5.806059017777443,0.0,-5.101245641708374,-10.907305777072906
13,2020-08-02,1137.4853110398726,23.508624317025628,7.698560613816113,18.373618027531506,0.9726290106773376,0.0,0.9665298461914062,-1808.243989944458,-219.02814507484436,-4.61287721991539,0.0,-4.075728356838226,-8.688606321811676
14,2020-08-09,437.48527922355424,9.498027312036603,3.0253378333866414,7.533859159552531,0.968598484992981,0.0,0.961555004119873,-670.7585416734219,-84.97046306729317,-3.4492403268814087,0.0,-3.0519600957632065,-6.501200795173645
15,2020-08-16,168.31408691131946,3.8725148467330652,1.1929643309954168,3.027301003184022,0.9753665924072266,0.0,0.9719058871269226,-233.27327799052,-30.993586406111717,-2.3551348596811295,0.0,-2.0518172532320023,-4.406952112913132
16,2020-08-23,64.95919431918264,1.5984417535937265,0.4732719651968375,1.2006887106051283,0.9531034827232361,0.0,0.9463305473327637,-64.95919660665095,-9.041574667207897,-1.2802782468497753,0.0,-1.0930873453617096,-2.3733656853437424


==> data/ode/policy_80.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23140.22644262173,99.408907923409,33.96204775338052,50.61202792591414,0.06910159438848495,0.07884224504232407,0.06453005224466324,-797988.748550415,-6178.773641586304,-422.4213123321533,-106.31223678588867,-329.04720306396484,-857.7807426452637
1,2020-05-10,13221.22539275777,69.06496259881922,23.567241811169673,35.50210522084964,0.08316151052713394,0.07914715260267258,0.0667516440153122,-774848.5088348389,-5415.266156196594,-384.82508659362793,-92.82284736633301,-297.99299240112305,-775.6409645080566
2,2020-05-17,7982.302308361221,44.09147051178183,15.023288359108303,24.281067590512258,0.07917273789644241,0.0783994048833847,0.06300685554742813,-761627.2926330566,-4904.327094554901,-344.2507743835449,-80.01216888427734,-266.3536071777344,-690.6166076660156
3,2020-05-24,4817.190623577597,26.311401645178258,8.930423459343837,15.625034332193119,0.08136925101280212,0.08804161846637726,0.06666043400764465,-753644.9909210205,-4592.499136924744,-304.0153980255127,-67.2236442565918,-234.75160598754883,-605.9906959533691
4,2020-05-31,2955.616367939714,15.63568930522538,5.284532677821125,9.580525934452902,0.07793352752923965,0.09246454387903214,0.06654766947031021,-748827.7912139893,-4407.426118850708,-263.7528419494629,-54.49990272521973,-203.15663814544678,-521.4094161987305
5,2020-06-07,1813.4357773534575,9.391929369048814,3.1637651917548046,5.761145385548266,0.07560328394174576,0.10063141584396362,0.06851490586996078,-745872.163772583,-4297.002851963043,-223.50311279296875,-41.88826560974121,-171.6488480567932,-437.04023361206055
6,2020-06-14,1126.4658348038065,5.700057504218535,1.9155435509994574,3.4596644794043634,0.07423572987318039,0.11783867329359055,0.07417132705450058,-744058.7043762207,-4230.319857597351,-183.1360101699829,-29.365220069885254,-140.17740488052368,-352.67863273620605
7,2020-06-21,720.5952350873267,3.48181139972586,1.1680244662367532,2.0880179044012435,0.07450499385595322,0.15307052433490753,0.0885421559214592,-742932.2242736816,-4189.728796482086,-142.6924705505371,-17.011396884918213,-108.83127450942993,-268.5351371765137
8,2020-06-28,462.21587600238854,2.1471627588165774,0.7193448091630614,1.2690279387783927,0.10205793380737305,0.23557688295841217,0.12519478797912598,-742211.6279602051,-4164.831638336182,-102.22413539886475,-5.00307023525238,-77.80383825302124,-185.03103256225586
9,2020-07-05,417.5356274820806,1.3534092964470172,0.4532078586469003,0.780106253667393,0.558425784111023,0.0,0.5347529053688049,-741749.4297027588,-4149.325489997864,-62.27290630340576,0.0,-47.58023023605347,-109.85312461853027
10,2020-07-12,877.5745228097803,0.906528629565428,0.3049821182401864,0.4916516966484362,0.8835926055908203,0.0,0.9011965394020081,-741331.9110870361,-4139.303267002106,-31.420141458511353,0.0,-23.88998568058014,-55.31012415885925
11,2020-07-19,2530.708427929523,0.994235781118395,0.3395558773650931,0.3603109162372631,0.9282407164573669,0.0,0.9334165453910828,-740454.3399810791,-4130.864441394806,-18.10336261987686,0.0,-13.402387499809265,-31.505748629570007
12,2020-07-26,7367.845887510761,2.229563812546197,0.7726863898999706,0.4679677677499717,0.9234573245048523,0.0,0.9278850555419922,-737923.6221313477,-4116.192162036896,-13.838477432727814,0.0,-10.528579354286194,-24.367055296897888
13,2020-08-02,21098.856114335707,6.374588214829126,2.219134632442839,1.112369700166584,0.9144009351730347,0.0,0.9176861643791199,-730555.7727813721,-4076.2796998023987,-10.618547350168228,0.0,-8.207404613494873,-18.82595121860504
14,2020-08-09,59630.20603325355,18.464888818423823,6.43443368529359,3.154285157524794,0.9243757128715515,0.0,0.9234476685523987,-709456.9206237793,-3960.5143666267395,-7.1218982338905334,0.0,-5.640620738267899,-12.762518227100372
15,2020-08-16,170634.85999599955,52.54840549731304,18.31547641598008,9.03018224532608,0.9694874286651611,0.0,0.967303991317749,-649826.717376709,-3628.961443901062,-3.6087550222873688,0.0,-2.9765374958515167,-6.5852925181388855
16,2020-08-23,479191.8859019028,148.8490501244177,51.88739996409082,25.58459712715896,0.9684624671936035,0.0,0.9616115689277649,-479191.8754577637,-2689.7016167640686,-1.2153174728155136,0.0,-1.075244601815939,-2.290561981499195


==> data/ode/policy_81.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22858.27597215076,99.408907923409,33.96204775338052,50.61202792591414,0.058914244174957275,0.06292472034692764,0.05396854504942894,-771274.8527526855,-5993.115305900574,-422.00684547424316,-107.28742599487305,-328.82819175720215,-858.122444152832
1,2020-05-10,12497.333461879607,69.02316486397608,23.552949492857294,35.500337541378364,0.07168600708246231,0.0619698166847229,0.056051284074783325,-748416.5668487549,-5229.698419570923,-384.2214584350586,-93.70428085327148,-297.62260913848877,-775.5483627319336
2,2020-05-17,7271.473878910823,43.51792665114078,14.827256930644577,24.212081514037134,0.06942583620548248,0.06192435324192047,0.05444997921586037,-735919.2371368408,-4721.695780754089,-343.17121505737305,-80.66243171691895,-265.6195640563965,-689.4532203674316
3,2020-05-24,4280.111925783305,25.287426931820463,8.579951199161874,15.403640144806445,0.08077099174261093,0.07620389014482498,0.0641016960144043,-728647.7565765381,-4417.97137260437,-302.4547576904297,-67.63476848602295,-233.67815017700195,-603.7676811218262
4,2020-05-31,2617.8308327128325,14.561418659548993,4.916997290693738,9.251263988541492,0.08121956884860992,0.08746866136789322,0.06674367189407349,-724367.6662445068,-4243.060350418091,-261.92002296447754,-54.70304012298584,-201.86808109283447,-518.4911727905273
5,2020-06-07,1609.5578026516305,8.538083828113825,2.8721129378135073,5.423496406466773,0.07702581584453583,0.0985553041100502,0.06841714680194855,-721749.8302459717,-4141.667485237122,-221.69926166534424,-41.959590911865234,-170.29972076416016,-433.9585781097412
6,2020-06-14,998.2903192316735,5.121610744904091,1.7185239989490741,3.1844339455767585,0.07400017231702805,0.11780206859111786,0.07355911284685135,-720140.266418457,-4081.500768661499,-181.42374753952026,-29.37610149383545,-138.8162136077881,-349.61605072021484
7,2020-06-21,638.3241671842115,3.1129654602048022,1.0428664204873934,1.8928566356056689,0.07529168576002121,0.15519411861896515,0.08908163011074066,-719141.960144043,-4045.1478958129883,-140.99313020706177,-16.996886730194092,-107.44428634643555,-265.43428897857666
8,2020-06-28,413.11876442155335,1.9126020816088667,0.6400141998684065,1.139823353186962,0.10811036825180054,0.24503767490386963,0.13420936465263367,-718503.6182403564,-4022.9398012161255,-100.51398277282715,-4.99212384223938,-76.39705538749695,-181.90314769744873
9,2020-07-05,388.44663278746884,1.2037567632543265,0.40270402791451676,0.696649460086542,0.594578742980957,0.0,0.5727318525314331,-718090.4865264893,-4009.1472864151,-60.67467927932739,0.0,-46.29668593406677,-106.97135925292969
10,2020-07-12,848.492305414431,0.8142402305809858,0.2738498906760285,0.438586728335867,0.8807842135429382,0.0,0.8957270979881287,-717702.054977417,-4000.2018213272095,-30.625689029693604,0.0,-23.309974372386932,-53.93565893173218
11,2020-07-19,2425.5979128796607,0.9360631308669995,0.3199449895427384,0.32708397491558133,0.9252554178237915,0.0,0.9309736490249634,-716853.5709381104,-3992.4296736717224,-18.165987730026245,0.0,-13.481242954730988,-31.647229194641113
12,2020-07-26,7040.069524787599,2.1410686667388563,0.7422427735257529,0.44239097020574875,0.9216687679290771,0.0,0.9264639019966125,-714427.9956817627,-3978.3817529678345,-13.772915303707123,0.0,-10.464394092559814,-24.237307906150818
13,2020-08-02,20201.238863134946,6.103465612748323,2.124883132447811,1.064936435479361,0.9199650883674622,0.0,0.922588586807251,-707387.9241943359,-3940.119445323944,-10.442820936441422,0.0,-8.07405412197113,-18.516874313354492
14,2020-08-09,57584.581403586286,17.643122881155143,6.148125653021321,3.016480150994918,0.9277637600898743,0.0,0.9268749952316284,-687186.6703033447,-3829.4601440429688,-7.000526785850525,0.0,-5.547133833169937,-12.547659873962402
15,2020-08-16,165359.68142994627,50.4983678975836,17.600764055910442,8.653378197828175,0.9665250182151794,0.0,0.9648810029029846,-629602.0984649658,-3511.6299986839294,-3.684811294078827,0.0,-3.0234551057219505,-6.708266586065292
16,2020-08-23,464242.42341834615,144.01565285004855,50.20239276648844,24.678202225220915,0.9666378498077393,0.0,0.959377646446228,-464242.41065979004,-2604.779303073883,-1.318654604256153,0.0,-1.1514237150549889,-2.470078319311142


==> data/ode/policy_82.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22898.21000429544,99.408907923409,33.96204775338052,50.61202792591414,0.06007709354162216,0.0664709284901619,0.05514214187860489,-681406.2118530273,-5464.120507240295,-425.78125,-107.18255996704102,-331.37686252593994,-864.3406867980957
1,2020-05-10,12570.023358467908,69.02805535479584,23.554589713774902,35.500538796594725,0.07134635746479034,0.06218056008219719,0.05571490526199341,-658508.0146789551,-4700.693190097809,-388.01746368408203,-93.62029075622559,-300.18811225891113,-781.8258762359619
2,2020-05-17,7296.799273508979,43.583768597724706,14.849421610611522,24.220042476448377,0.06831962615251541,0.061860088258981705,0.05394981428980827,-645938.0149841309,-4192.348122596741,-346.99110984802246,-80.60861587524414,-268.20380687713623,-695.8035469055176
3,2020-05-24,4285.9738324192585,25.36442983934032,8.606112529375206,15.424582777570059,0.0795031487941742,0.0765020102262497,0.06368634104728699,-638641.2143707275,-3887.8825306892395,-306.2464714050293,-67.58278846740723,-236.24939918518066,-610.0786685943604
4,2020-05-31,2618.861001703932,14.603650350010117,4.93137700577405,9.27236262626223,0.08070828765630722,0.08869359642267227,0.06670516729354858,-634355.2589416504,-3712.426722049713,-265.6611919403076,-54.65282917022705,-204.42440509796143,-524.7384071350098
5,2020-06-07,1611.5653581486113,8.551649180249408,2.8766427206497767,5.43631124095606,0.07664614915847778,0.09991955757141113,0.06849668174982071,-631736.421585083,-3610.8046770095825,-225.39973258972168,-41.91946983337402,-172.84811735153198,-440.1672840118408
6,2020-06-14,1001.3953482853976,5.1244578742336975,1.719352949985308,3.1897857257046818,0.07537829875946045,0.11877059191465378,0.07430329918861389,-630124.8550415039,-3550.5807399749756,-185.10510921478271,-29.354331493377686,-141.36574268341064,-355.8251619338989
7,2020-06-21,642.322454641253,3.114605377940637,1.043312310365793,1.8946777690913243,0.07581296563148499,0.15499372780323029,0.08940508961677551,-629123.4493255615,-3514.2120718955994,-144.6911096572876,-16.992270946502686,-110.0067138671875,-271.6900825500488
8,2020-06-28,413.82822317017417,1.9169246322307103,0.6414204433398464,1.1409015606444977,0.1031297966837883,0.23886063694953918,0.1285768449306488,-628481.1496734619,-3491.976261138916,-104.25734519958496,-4.994663596153259,-78.97939682006836,-188.23139667510986
9,2020-07-05,361.9294060875545,1.2089518552600405,0.4044517163174048,0.6981320423719575,0.5103566646575928,0.0,0.4916573166847229,-628067.3027038574,-3478.1354665756226,-64.34042453765869,0.0,-48.806095123291016,-113.1465196609497
10,2020-07-12,718.2488829113427,0.8102474510817878,0.2724270910804345,0.43951818095741146,0.8780860304832458,0.0,0.9010618925094604,-627705.3833007812,-3469.175100326538,-32.61524140834808,0.0,-24.558064341545105,-57.173311710357666
11,2020-07-19,2072.2344324312144,0.8461810251796212,0.28866925799126947,0.31794921921004504,0.9259366393089294,0.0,0.9313487410545349,-626987.1234893799,-3461.810052394867,-17.973503470420837,0.0,-13.221298158168793,-31.19480311870575
12,2020-07-26,6021.849100866952,1.8335962085740127,0.6351726971798075,0.3942297734339183,0.9225260615348816,0.0,0.9270007610321045,-624914.8845672607,-3449.6483206748962,-13.52447122335434,0.0,-10.31387597322464,-23.8383486866951
13,2020-08-02,17338.845029459888,5.214357998058048,1.8150193150098421,0.9144841460308437,0.9238932728767395,0.0,0.9258393049240112,-618893.0511474609,-3416.9605374336243,-10.226727277040482,0.0,-7.9380810260772705,-18.16480904817581
14,2020-08-09,49754.41469840123,15.102511826490469,5.262537894076567,2.580628734537078,0.9301089644432068,0.0,0.9290119409561157,-601554.2030334473,-3322.3137259483337,-6.876003742218018,0.0,-5.466283857822418,-12.342287600040436
15,2020-08-16,143755.93517092644,43.45750823343487,15.14635286568186,7.427038242794186,0.9657813906669617,0.0,0.9642640948295593,-551799.7741699219,-3049.3640899658203,-3.695867955684662,0.0,-3.0318275094032288,-6.727695465087891
16,2020-08-23,408043.8624263867,124.72399016164867,43.47620641995377,21.308424998625444,0.966025710105896,0.0,0.9587426781654358,-408043.86138916016,-2265.712171792984,-1.3639152981340885,0.0,-1.1847596615552902,-2.548675052821636


==> data/ode/policy_83.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23172.463484368025,99.408907923409,33.96204775338052,50.61202792591414,0.06937476247549057,0.08480366319417953,0.06463789194822311,-561729.9556732178,-4788.40708732605,-432.32531547546387,-106.30992889404297,-336.0522508621216,-874.6875762939453
1,2020-05-10,13210.424675017275,69.06632742015157,23.567601897909633,35.50214322595833,0.07823734730482101,0.07355622947216034,0.06205092370510101,-538557.4817657471,-4024.8972177505493,-394.73421573638916,-92.8555965423584,-304.99963760375977,-792.589521408081
2,2020-05-17,7824.083727568563,44.10811440562776,15.027839726001718,24.283081916201425,0.07432559877634048,0.07121945917606354,0.05850064009428024,-525347.0420837402,-3513.8583183288574,-354.0761470794678,-80.06060600280762,-273.2956647872925,-707.4324607849121
3,2020-05-24,4671.773727971944,26.212768281857482,8.89603607422075,15.617250745684519,0.08086352795362473,0.08684582263231277,0.06606724113225937,-517522.9549407959,-3202.3924589157104,-313.62574100494385,-67.18518257141113,-241.53707027435303,-622.3480224609375
4,2020-05-31,2876.1077781234053,15.419077412966054,5.2101695096937855,9.537859159339662,0.07967423647642136,0.0947616845369339,0.06757885962724686,-512851.1905670166,-3018.956184387207,-273.22914600372314,-54.39628601074219,-209.84420776367188,-537.4696731567383
5,2020-06-07,1777.195198815345,9.18313447313033,3.0920865810435845,5.693973180925402,0.07804836332798004,0.10377425700426102,0.07038197666406631,-509975.09956359863,-2910.6152057647705,-232.99617767333984,-41.787662506103516,-178.33762168884277,-453.1214714050293
6,2020-06-14,1113.2705106597132,5.561923415851352,1.8681661016584137,3.3963462826637745,0.07815094292163849,0.1206546202301979,0.07596927136182785,-508197.9274749756,-2845.529615879059,-192.71541833877563,-29.30046558380127,-146.91076278686523,-368.92662048339844
7,2020-06-21,717.5899718685541,3.408753500290321,1.1430819794645806,2.043562967199175,0.07668783515691757,0.15354745090007782,0.08982876688241959,-507084.65576171875,-2805.870771408081,-152.40298509597778,-16.98732852935791,-115.62447547912598,-285.01477241516113
8,2020-06-28,458.31673895513813,2.1161094698171685,0.7088371072488289,1.2436272742246683,0.09453264623880386,0.22541213035583496,0.11917096376419067,-506367.06352233887,-2781.416177749634,-112.07106113433838,-5.003440976142883,-84.64826345443726,-201.72276496887207
9,2020-07-05,347.0380393500236,1.3424840218759946,0.4496056077121012,0.7680386047043626,0.3448143005371094,0.0,0.33742091059684753,-505908.727645874,-2766.076922416687,-72.03371524810791,0.0,-54.36211824417114,-126.39583349227905
10,2020-07-12,551.7694453959411,0.8855347920856538,0.2978213870721006,0.4854701162795695,0.8446727991104126,0.0,0.8725922703742981,-505561.6855621338,-2756.1667561531067,-37.056657671928406,0.0,-27.75014042854309,-64.80679512023926
11,2020-07-19,1578.0719433642953,0.7675184145446672,0.2608513685557999,0.33328782014911196,0.9319031238555908,0.0,0.9377927780151367,-505009.93728637695,-2748.810648918152,-17.615699768066406,0.0,-13.001586496829987,-30.617284774780273
12,2020-07-26,4643.136854381693,1.4254490656868057,0.4926565104143763,0.3436325310081632,0.9305760264396667,0.0,0.9331050515174866,-503431.8447113037,-2738.9663457870483,-12.432274222373962,0.0,-9.630736708641052,-22.063009440898895
13,2020-08-02,13530.094365581652,3.992563570833945,1.3889510748940157,0.7127649819321887,0.9318337440490723,0.0,0.9319667816162109,-498788.6905670166,-2713.9317989349365,-9.43375676870346,0.0,-7.467680424451828,-16.90143644809723
14,2020-08-09,39269.74016898984,11.691754305727875,4.073474714127209,1.9901749939011708,0.9347849488258362,0.0,0.9327282309532166,-485258.5792541504,-2640.9614086151123,-6.430484354496002,0.0,-5.200803279876709,-11.631287634372711
15,2020-08-16,114680.759165305,34.05940912372357,11.870211931995257,5.785188739466175,0.9679808020591736,0.0,0.9659838676452637,-445988.8458251953,-2427.9391765594482,-3.5290665924549103,0.0,-2.933604270219803,-6.462670862674713
16,2020-08-23,331308.09704700706,98.81543875807353,34.44344916665384,16.790620494485403,0.9658046364784241,0.0,0.958678126335144,-331308.10260772705,-1809.3541264533997,-1.339249312877655,0.0,-1.172484364360571,-2.5117335841059685


==> data/ode/policy_84.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23196.266009173865,99.408907923409,33.96204775338052,50.61202792591414,0.07014338672161102,0.0865178257226944,0.0654350221157074,-550167.179107666,-4724.850356578827,-433.02435874938965,-106.23512268066406,-336.5427494049072,-875.8022308349609
1,2020-05-10,13264.265145443918,69.06954192316782,23.56869204365407,35.502277653560846,0.07863713055849075,0.07438614964485168,0.0624501071870327,-526970.911026001,-3961.3336324691772,-395.4475164413452,-92.79088020324707,-305.5015563964844,-793.7399387359619
2,2020-05-17,7865.648017205254,44.15241076761348,15.042880277150573,24.288399771882105,0.07473249733448029,0.0719582810997963,0.05887715518474579,-513706.636428833,-3450.0673413276672,-354.81674671173096,-80.01477241516113,-273.8192081451416,-708.6507320404053
3,2020-05-24,4703.7615716255095,26.281538019432034,8.919515435858985,15.633199245855122,0.08128006756305695,0.08760781586170197,0.06640889495611191,-505840.96908569336,-3138.023614883423,-314.38467502593994,-67.15070247650146,-242.0743465423584,-623.609733581543
4,2020-05-31,2899.632278762743,15.484195830589258,5.232422676012275,9.559293238928994,0.07995454221963882,0.09528803080320358,0.06783437728881836,-501137.20893859863,-2953.9483785629272,-274.006986618042,-54.37265396118164,-210.39447784423828,-538.7741088867188
5,2020-06-07,1793.3559780396754,9.236028544668113,3.1101272056528746,5.714853033287655,0.07830329984426498,0.10416065156459808,0.07061225920915604,-498237.56217956543,-2845.059335231781,-233.79082679748535,-41.773743629455566,-178.899085521698,-454.46362495422363
6,2020-06-14,1124.2920803840389,5.601552366271944,1.8816571065494694,3.413816380582886,0.07844087481498718,0.12088772654533386,0.07613462209701538,-496444.2253112793,-2779.548764228821,-193.52304935455322,-29.293599128723145,-147.48146533966064,-370.29809951782227
7,2020-06-21,725.058298002361,3.4369086409765264,1.1526496641573185,2.0569282050836835,0.07681850343942642,0.1534871906042099,0.0898987278342247,-495319.93865966797,-2739.5817637443542,-153.22368144989014,-16.98552131652832,-116.20306968688965,-286.41226291656494
8,2020-06-28,462.93414993121405,2.1356017204483773,0.7154479943770038,1.2532979338068733,0.09404448419809341,0.22451509535312653,0.11891601979732513,-494594.8600769043,-2714.911699295044,-112.90283203125,-5.003761053085327,-85.23216247558594,-203.13873291015625
9,2020-07-05,346.37312627007486,1.355723832260586,0.4540908694034296,0.7748099611832227,0.3305724263191223,0.0,0.32466912269592285,-494131.9465637207,-2699.424922466278,-72.86115884780884,0.0,-54.94483709335327,-127.80599594116211
10,2020-07-12,539.160172448479,0.8935020874192551,0.3005203678683196,0.4900486653874468,0.8402950763702393,0.0,0.8679746389389038,-493785.57205200195,-2689.4178986549377,-37.610822916030884,0.0,-28.14774513244629,-65.7585620880127
11,2020-07-19,1537.6622777696466,0.7625491179557261,0.2590830734953448,0.3351631180788816,0.9313307404518127,0.0,0.9374942779541016,-493246.4122772217,-2682.0483803749084,-17.729490995407104,0.0,-13.0851149559021,-30.814605951309204
12,2020-07-26,4523.8278299999365,1.3936106143263898,0.4815303244078234,0.34006170551505865,0.930761992931366,0.0,0.9333276748657227,-491708.75549316406,-2672.378420829773,-12.424899637699127,0.0,-9.619967639446259,-22.044867277145386
13,2020-08-02,13188.415956565688,3.8903928790779614,1.3533195976619636,0.6964860034000396,0.932166337966919,0.0,0.932252049446106,-487184.9060058594,-2647.9697227478027,-9.415353834629059,0.0,-7.454274594783783,-16.869628429412842
14,2020-08-09,38299.56265698539,11.39295700833392,3.9693180187335226,1.9396892581070906,0.9349449276924133,0.0,0.9328742623329163,-473996.4962005615,-2576.870918273926,-6.42276257276535,0.0,-5.195711553096771,-11.618474870920181
15,2020-08-16,111916.50948625326,33.2063535407039,11.572862852007793,5.638969350822143,0.9679161310195923,0.0,0.9659286141395569,-435696.9356536865,-2369.2239820957184,-3.5321153700351715,0.0,-2.9357675462961197,-6.467883288860321
16,2020-08-23,323780.40986379434,96.39510670575116,33.59967993146705,16.37493121364374,0.9657511115074158,0.0,0.9586330652236938,-323780.4174423218,-1765.9108340740204,-1.343967393040657,0.0,-1.1758782900869846,-2.519845776259899


==> data/ode/policy_85.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23107.866195692797,99.408907923409,33.96204775338052,50.61202792591414,0.06696347892284393,0.08137635141611099,0.06222375109791756,-543784.8567962646,-4679.733514785767,-432.94591903686523,-106.5416145324707,-336.435604095459,-875.9230613708496
1,2020-05-10,13039.866904052586,69.05664440764025,23.56428952922426,35.50173478156743,0.0753474161028862,0.0695430263876915,0.05942699313163757,-520676.99432373047,-3916.2445068359375,-395.31002044677734,-93.06709289550781,-305.34839630126953,-793.7254905700684
2,2020-05-17,7653.243968274008,43.974227532671044,14.98206099225027,24.267051967421594,0.07171300053596497,0.06771111488342285,0.05667661502957344,-507637.1192932129,-3405.8892726898193,-354.5361042022705,-80.22046089172363,-273.55873584747314,-708.3152770996094
3,2020-05-24,4535.297724472097,25.96849090581187,8.81241614429308,15.565000268435801,0.07841461896896362,0.08325177431106567,0.06437095254659653,-499983.88290405273,-3096.3408946990967,-313.9617681503296,-67.29117393493652,-241.72089099884033,-622.9738235473633
4,2020-05-31,2776.1522242970677,15.159718115356906,5.121449933573119,9.459183814110256,0.07893215864896774,0.09349402040243149,0.0668589398264885,-495448.5893249512,-2915.34423828125,-273.4504461288452,-54.45159912109375,-209.96551513671875,-537.867546081543
5,2020-06-07,1713.3266111104604,8.960455745775366,3.01604856187072,5.610923397856096,0.07767590135335922,0.10336736589670181,0.06999772787094116,-492672.4433898926,-2809.2631697654724,-233.13767910003662,-41.80490493774414,-178.4122347831726,-453.3548355102539
6,2020-06-14,1072.5909483303112,5.395115772978889,1.81127806182837,3.323829223208992,0.078069306910038,0.12070820480585098,0.07583017647266388,-490959.11979675293,-2745.9752559661865,-192.8267002105713,-29.303152561187744,-146.96218967437744,-369.092059135437
7,2020-06-21,691.5413242137874,3.2951500768356237,1.104418959680521,1.988042574263713,0.07677904516458511,0.15396036207675934,0.08988083153963089,-489886.5222930908,-2707.5880765914917,-152.49850749969482,-16.98495864868164,-115.6625509262085,-285.14602184295654
8,2020-06-28,441.9600233740348,2.0420962106341807,0.6837196658674225,1.2046890656103493,0.09471588581800461,0.2262539267539978,0.1193917989730835,-489194.9653625488,-2683.9756965637207,-112.16118335723877,-5.001781582832336,-84.68039035797119,-201.84335708618164
9,2020-07-05,334.76368085188733,1.2948245793999213,0.43347297416741687,0.7420650096741341,0.3447134494781494,0.0,0.33741429448127747,-488752.98500061035,-2669.1800355911255,-72.12444543838501,0.0,-54.39441204071045,-126.51885747909546
10,2020-07-12,532.1401313962269,0.8542356784992559,0.28721293442677764,0.4684744008424909,0.844241738319397,0.0,0.8725773692131042,-488418.19763183594,-2659.621834754944,-37.14565932750702,0.0,-27.783101797103882,-64.92875814437866
11,2020-07-19,1521.0576314249192,0.7404502023314742,0.2516133460332821,0.3215041501443893,0.9310550093650818,0.0,0.9371213316917419,-487886.04736328125,-2652.5256037712097,-17.691662907600403,0.0,-13.032203912734985,-30.72386384010315
12,2020-07-26,4470.96444771158,1.3746577796724573,0.4750846597435011,0.3314412220833343,0.9298490285873413,0.0,0.9326055645942688,-486364.9845123291,-2643.03058385849,-12.481002509593964,0.0,-9.651049971580505,-22.13205099105835
13,2020-08-02,13028.81812427139,3.8467940015356685,1.33823037142636,0.6870852532490836,0.932619035243988,0.0,0.9327245950698853,-481894.01626586914,-2618.902027606964,-9.44717451930046,0.0,-7.4674442410469055,-16.914618015289307
14,2020-08-09,37874.304654917054,11.256451927222377,3.9218074753612657,1.9168230586167052,0.9353240132331848,0.0,0.9333423972129822,-468865.2038574219,-2548.63440990448,-6.439241021871567,0.0,-5.201045796275139,-11.640286445617676
15,2020-08-16,110720.85021270951,32.81909619243778,11.43790863506893,5.572318746539696,0.9671115875244141,0.0,0.9652970433235168,-430990.8866882324,-2343.452423810959,-3.566143289208412,0.0,-2.956295385956764,-6.522438675165176
16,2020-08-23,320270.01365144685,95.35199612610064,33.23607732664212,16.192303400833687,0.9652970433235168,0.0,0.9580743908882141,-320270.0138092041,-1746.830940246582,-1.3721478171646595,0.0,-1.1959814466536045,-2.568129263818264


==> data/ode/policy_86.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22945.75691184726,99.408907923409,33.96204775338052,50.61202792591414,0.06078522279858589,0.07293853908777237,0.056190188974142075,-501121.4256286621,-4422.559440135956,-434.5702648162842,-107.07735061645508,-337.4186038970947,-879.066276550293
1,2020-05-10,12617.187998228226,69.03221144336129,23.55593349868192,35.50070629029749,0.06782101839780807,0.05997772887349129,0.052847523242235184,-478175.687789917,-3659.123182296753,-396.81968688964844,-93.5531234741211,-306.24492168426514,-796.6177463531494
2,2020-05-17,7237.346899857483,43.63836508738809,14.867225020530967,24.226801607320066,0.06498301029205322,0.05944732949137688,0.052062127739191055,-465558.48121643066,-3150.4854559898376,-355.74676990509033,-80.5811882019043,-274.2408275604248,-710.5688095092773
3,2020-05-24,4220.0266998973675,25.361471661915324,8.604562928354861,15.434519123764158,0.07603347301483154,0.0744595155119896,0.06205437704920769,-458321.1421966553,-2845.7218408584595,-314.8512840270996,-67.52399921417236,-242.203688621521,-624.5790004730225
4,2020-05-31,2569.499429844771,14.525747022428114,4.904477334459013,9.264464029382951,0.08049914985895157,0.09136654436588287,0.06766355037689209,-454101.1333465576,-2670.7392930984497,-274.117112159729,-54.562997817993164,-210.3184700012207,-538.9986038208008
5,2020-06-07,1588.6895427591662,8.45025710015211,2.8417866986524793,5.410871778608126,0.0765804871916771,0.10286220908164978,0.06887258589267731,-451531.64863586426,-2570.0122117996216,-233.76312255859375,-41.828951835632324,-178.7235140800476,-454.31556701660156
6,2020-06-14,991.0314789616968,5.044836760684515,1.6919572562656913,3.15907591859741,0.07774937897920609,0.12101871520280838,0.07547353208065033,-449942.9702758789,-2510.6504559516907,-193.4610366821289,-29.302477836608887,-147.26465940475464,-370.0281620025635
7,2020-06-21,639.2063899759814,3.066609753963984,1.0268047624907606,1.8696861233534416,0.07687833905220032,0.15498794615268707,0.08993694931268692,-448951.95960998535,-2474.856674671173,-153.0880093574524,-16.97716236114502,-115.92898368835449,-285.99414825439453
8,2020-06-28,408.95021275516774,1.8937999695069034,0.6334906805234578,1.1247982687471445,0.09484336525201797,0.2279968559741974,0.11972188949584961,-448312.75939941406,-2452.9320001602173,-112.7328634262085,-4.997569918632507,-84.93146896362305,-202.66189575195312
9,2020-07-05,308.14143060422793,1.199039863687896,0.4010946603719546,0.6895736201157066,0.33646541833877563,0.0,0.33217838406562805,-447903.82385253906,-2439.226657152176,-72.68928289413452,0.0,-54.64211702346802,-127.33139991760254
10,2020-07-12,484.76411311049014,0.7907376762497327,0.2657086036361123,0.4342294867078093,0.8421356678009033,0.0,0.8716570734977722,-447595.6916809082,-2430.378496646881,-37.55149841308594,0.0,-27.95470356941223,-65.50620198249817
11,2020-07-19,1383.756321904977,0.6802975234859665,0.2310699441504656,0.29715793781131283,0.9291108250617981,0.0,0.9356326460838318,-447110.9390258789,-2423.8327145576477,-17.84401386976242,0.0,-13.083839416503906,-30.927854776382446
12,2020-07-26,4059.166390867729,1.2532067332279226,0.4330327293541653,0.3039051559094463,0.9284318089485168,0.0,0.9316884875297546,-445727.20527648926,-2415.1574075222015,-12.542586028575897,0.0,-9.662455320358276,-22.205041348934174
13,2020-08-02,11836.851858471724,3.496616342013894,1.2163570959842778,0.6258672051099763,0.9350540041923523,0.0,0.9349842667579651,-441668.0335998535,-2393.2062089443207,-9.432342648506165,0.0,-7.4359312653541565,-16.8682724237442
14,2020-08-09,34563.02953186813,10.217760382143618,3.559889030904692,1.741332527676251,0.9369750022888184,0.0,0.9351148009300232,-429831.1710357666,-2329.4028639793396,-6.4316436648368835,0.0,-5.182460322976112,-11.614103615283966
15,2020-08-16,101323.03992023105,29.872001712702904,10.410708658741948,5.065374923824782,0.9650023579597473,0.0,0.963677704334259,-395268.1541442871,-2142.872214317322,-3.647039458155632,0.0,-3.00447940826416,-6.651518493890762
16,2020-08-23,293945.1242686693,87.13327940222237,30.371038281692655,14.771061586095206,0.9641193747520447,0.0,0.9566163420677185,-293945.1217651367,-1598.384529352188,-1.451497245579958,0.0,-1.2522839941084385,-2.7037812396883965


==> data/ode/policy_87.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22958.70691678948,99.408907923409,33.96204775338052,50.61202792591414,0.06109302490949631,0.07424503564834595,0.05657193809747696,-481328.9165496826,-4310.410916805267,-435.7933521270752,-107.04289436340332,-338.1721496582031,-881.0084342956543
1,2020-05-10,12639.371622139093,69.03369679034142,23.55643024125105,35.5007681545734,0.06754878163337708,0.060017358511686325,0.05266762152314186,-458370.2087402344,-3546.971380710602,-398.0484962463379,-93.52636337280273,-307.00395107269287,-798.5788345336914
2,2020-05-17,7243.16872648109,43.65837877805737,14.873940016135556,24.22924196354129,0.06471014767885208,0.05942051485180855,0.05194342881441116,-445730.8292388916,-3038.2293462753296,-356.97855949401855,-80.5653190612793,-275.0049352645874,-712.548828125
3,2020-05-24,4221.3863488356,25.382415102051656,8.61165446532828,15.440613512959175,0.07563809305429459,0.07448858767747879,0.06190570816397667,-438487.67280578613,-2733.2523465156555,-316.07139110565186,-67.50845909118652,-242.96281337738037,-626.5426635742188
4,2020-05-31,2569.5475758221146,14.536332002236025,4.9080614973495855,9.270126867791056,0.08036638796329498,0.09182222932577133,0.06775546818971634,-434266.2811279297,-2558.1294298171997,-275.3232479095459,-54.54759120941162,-211.07337474822998,-540.9441947937012
5,2020-06-07,1589.6841282268724,8.453220031415125,2.842761316947509,5.414103120324405,0.07672370225191116,0.10325182974338531,0.06901481002569199,-431696.7487335205,-2457.3473632335663,-234.95700359344482,-41.81661605834961,-179.47702407836914,-456.25061988830566
6,2020-06-14,992.3979988541978,5.045399168410609,1.6921076609974026,3.1603198231790253,0.07799665629863739,0.12128463387489319,0.07558661699295044,-430107.06901550293,-2397.974580526352,-194.65444087982178,-29.296250343322754,-148.02221059799194,-371.9728946685791
7,2020-06-21,640.4076349457173,3.067697174794376,1.0271440310039264,1.8701664210662448,0.0769839882850647,0.1549253761768341,0.08996589481830597,-429114.6755218506,-2362.173944711685,-154.2898416519165,-16.975793838500977,-116.69114828109741,-287.9567861557007
8,2020-06-28,409.51805168544524,1.8955833145445915,0.6340815460484468,1.1252546773566559,0.09414329379796982,0.22686375677585602,0.1193363294005394,-428474.2832183838,-2340.2349650859833,-113.94314765930176,-4.998149275779724,-85.69648861885071,-204.63778972625732
9,2020-07-05,303.3227573744225,1.2007866092747028,0.4016840455314444,0.690136770425232,0.3155641257762909,0.0,0.31442496180534363,-428064.77546691895,-2326.512634754181,-73.8896131515503,0.0,-55.40245771408081,-129.2920708656311
10,2020-07-12,462.08467525713786,0.7907956114900605,0.2657216967309234,0.43468946857341473,0.832679808139801,0.0,0.8640181422233582,-427761.45935058594,-2317.6540434360504,-38.34947347640991,0.0,-28.45548391342163,-66.80495738983154
11,2020-07-19,1310.6884039139986,0.6653375309674505,0.22587517111199643,0.29578737286637863,0.92844557762146,0.0,0.9353752732276917,-427299.3564605713,-2311.1745715141296,-17.938736081123352,0.0,-13.129320740699768,-31.06805682182312
12,2020-07-26,3847.603137838203,1.1944333373773668,0.4125673365805286,0.2953117776172424,0.9297375082969666,0.0,0.9328454732894897,-425988.67416381836,-2302.8400540351868,-12.385638803243637,0.0,-9.555043280124664,-21.94068282842636
13,2020-08-02,11246.448984314033,3.313191666347577,1.1524326226430412,0.5958254980173429,0.9367614388465881,0.0,0.936381459236145,-422141.07513427734,-2282.019853591919,-9.282462298870087,0.0,-7.339847087860107,-16.622309386730194
14,2020-08-09,32921.16795283115,9.693311598290435,3.377084084267615,1.6515375228329832,0.938042163848877,0.0,0.9360291361808777,-410894.63233947754,-2221.5282917022705,-6.3457489013671875,0.0,-5.128506571054459,-11.474255472421646
15,2020-08-16,96703.0023331538,28.409686532132866,9.900985361785729,4.811631358360284,0.9652091860771179,0.0,0.9638528227806091,-377973.48499298096,-2044.2858338356018,-3.6226317286491394,0.0,-2.98989899456501,-6.612531095743179
16,2020-08-23,281270.491440435,83.05791864412231,28.95033240389665,14.06449009883568,0.9638493061065674,0.0,0.9563136100769043,-281270.4801559448,-1525.658518075943,-1.4552970416843891,0.0,-1.2562695890665054,-2.711566723883152


==> data/ode/policy_88.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22873.43773921157,99.408907923409,33.96204775338052,50.61202792591414,0.05784826725721359,0.06964340060949326,0.05345413088798523,-469507.69424438477,-4237.112402915955,-436.1626148223877,-107.30171203613281,-338.37890625,-881.8432807922363
1,2020-05-10,12424.622108783034,69.02096311344795,23.552081043074466,35.50023361420848,0.06382321566343307,0.055542394518852234,0.04950902611017227,-446634.24491882324,-3473.7005829811096,-398.3574867248535,-93.75807762145996,-307.1660041809082,-799.2815971374512
2,2020-05-17,7048.802530762172,43.48453416117006,14.814554360706381,24.208370934422373,0.06268379837274551,0.05563484877347946,0.05031043291091919,-434209.63287353516,-2965.8502340316772,-357.13469982147217,-80.73306083679199,-275.0596046447754,-712.9273891448975
3,2020-05-24,4084.8355115222803,25.078976125243972,8.507753281733395,15.374158235034189,0.07467284053564072,0.0701889917254448,0.060833338648080826,-427160.8352661133,-2663.302719593048,-316.0925626754761,-67.61672496795654,-242.9299831390381,-626.6392707824707
4,2020-05-31,2481.454143493829,14.241565287385049,4.807144572571376,9.174958340435452,0.08199416100978851,0.09112723171710968,0.06909584254026413,-423076.0097503662,-2491.0707771778107,-275.27122497558594,-54.59851264953613,-210.99014282226562,-540.8598899841309
5,2020-06-07,1539.6037430559809,8.227373187284085,2.7656602050541244,5.321348582280229,0.07642795890569687,0.10301671922206879,0.06855215132236481,-420594.54917907715,-2392.7028477191925,-234.90591049194336,-41.826863288879395,-179.388165473938,-456.1209201812744
6,2020-06-14,959.0356007254304,4.896880879555287,1.641588974784025,3.0871113877758813,0.07758699357509613,0.12135063111782074,0.07527343183755875,-419054.9373626709,-2335.0301384925842,-194.6341872215271,-29.297325611114502,-147.9489803314209,-371.88048362731934
7,2020-06-21,618.5620651437202,2.9738506266254725,0.9953354849292211,1.8195791762453315,0.07686819136142731,0.1553741693496704,0.0898900106549263,-418095.9224700928,-2300.3070056438446,-154.249370098114,-16.9730806350708,-116.60025119781494,-287.82269954681396
8,2020-06-28,395.6869302230625,1.83474062045574,0.6135104760744116,1.0919863043003335,0.09427651017904282,0.22790268063545227,0.11948151886463165,-417477.3693084717,-2279.0588438510895,-113.88484239578247,-4.996296465396881,-85.59414148330688,-204.4752836227417
9,2020-07-05,293.8793677216454,1.1610297213212626,0.3882596110865609,0.6684409501631313,0.31826508045196533,0.0,0.3175686001777649,-417081.6898345947,-2265.7863795757294,-73.82544279098511,0.0,-55.296456813812256,-129.12189960479736
10,2020-07-12,449.95348759436456,0.7645734956227931,0.2568479164367249,0.42050193749245435,0.8340957164764404,0.0,0.8658172488212585,-416787.81509399414,-2257.222980260849,-38.333579897880554,0.0,-28.393179178237915,-66.72675609588623
11,2020-07-19,1277.2865967080288,0.6454128642732617,0.21910048205817811,0.2862157057081577,0.9274922609329224,0.0,0.9345811605453491,-416337.8715515137,-2250.9491443634033,-18.014506995677948,0.0,-13.15181851387024,-31.166324019432068
12,2020-07-26,3744.0625558769534,1.1632919686037024,0.40182532711160024,0.28675438156287286,0.9285317063331604,0.0,0.9319691061973572,-415060.56785583496,-2242.8420186042786,-12.478923797607422,0.0,-9.600887447595596,-22.07981050014496
13,2020-08-02,10937.678583523462,3.226764414759569,1.1223834565933546,0.5801651430441317,0.9373414516448975,0.0,0.9369881749153137,-411316.49017333984,-2222.5600481033325,-9.328949451446533,0.0,-7.357385754585266,-16.6863352060318
14,2020-08-09,32057.207451884766,9.428612779920138,3.2848771199992237,1.6073737557943444,0.9384738802909851,0.0,0.9365713000297546,-400378.79943847656,-2163.696438074112,-6.371819972991943,0.0,-5.137109011411667,-11.50892898440361
15,2020-08-16,94215.57464872,27.64479138776184,9.634401652585519,4.681250165851108,0.9640647768974304,0.0,0.9629938006401062,-368321.6094970703,-1991.2713766098022,-3.670315444469452,0.0,-3.0172891914844513,-6.687604635953903
16,2020-08-23,274106.0369540381,80.90682351919102,28.20050688218403,13.694502379628464,0.9634768962860107,0.0,0.9558010697364807,-274106.0256958008,-1486.247032880783,-1.4918058179318905,0.0,-1.2811505235731602,-2.7729563415050507


==> data/ode/policy_89.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22968.77904325853,99.408907923409,33.96204775338052,50.61202792591414,0.06098921597003937,0.0763639509677887,0.05671355500817299,-432672.26219177246,-4029.930830001831,-438.65294456481934,-107.02640533447266,-340.3698444366455,-886.0491752624512
1,2020-05-10,12638.080845338322,69.03404776086538,23.556523495054055,35.500782026711846,0.06585662066936493,0.058933038264513016,0.0513790138065815,-409703.49311828613,-3266.490697860718,-400.9061813354492,-93.52232933044434,-309.2036724090576,-803.6321640014648
2,2020-05-17,7203.8665280635905,43.66243508648875,14.875017079682095,24.229833625761394,0.06313130259513855,0.05836224555969238,0.05103544518351555,-397065.4010772705,-2757.723331451416,-359.80241298675537,-80.57215690612793,-277.18915939331055,-717.5636768341064
3,2020-05-24,4184.948362224779,25.35362293990522,8.601594771555666,15.43820266380826,0.07443132251501083,0.07346083223819733,0.06126474589109421,-389861.536026001,-2452.8591334819794,-318.8229560852051,-67.50046730041504,-245.10877132415771,-631.4321517944336
4,2020-05-31,2544.602733350839,14.479869059976094,4.8886284101405,9.258402082825631,0.08043310791254044,0.09273498505353928,0.06829642504453659,-385676.59854888916,-2278.178781270981,-278.0120372772217,-54.52505111694336,-213.19212913513184,-545.7292079925537
5,2020-06-07,1577.425887964724,8.39565275985346,2.822995808708791,5.396088801592651,0.07679878920316696,0.10411100834608078,0.06911373138427734,-383132.004737854,-2177.950143814087,-237.6157522201538,-41.79102897644043,-181.590473651886,-460.99724769592285
6,2020-06-14,985.5637695333426,5.0039642779132905,1.6778963177980866,3.142497256621411,0.07824419438838959,0.12189611792564392,0.07579374313354492,-381554.57973480225,-2119.0395951271057,-197.31546640396118,-29.282848834991455,-150.1470923423767,-376.7454147338867
7,2020-06-21,636.5413743986428,3.042763547661397,1.0186109084868622,1.8567439289080625,0.07716450840234756,0.1548483520746231,0.0899747833609581,-380569.0050125122,-2083.5354924201965,-156.95648193359375,-16.9726824760437,-118.820321559906,-292.7495002746582
8,2020-06-28,406.59781000041403,1.8815553279274957,0.6293032645790093,1.1165937445389826,0.09253306686878204,0.22438038885593414,0.11841150373220444,-379932.47509002686,-2061.7681741714478,-116.61851406097412,-4.999319612979889,-87.82922625541687,-209.4470739364624
9,2020-07-05,290.02007388463244,1.1927893465977422,0.3989769774790868,0.6849903642782527,0.2703295350074768,0.0,0.2758805453777313,-379525.87604522705,-2048.141658306122,-76.53902769088745,0.0,-57.521623373031616,-134.06065702438354
10,2020-07-12,407.58551653022005,0.7830217497762108,0.2630722212824319,0.4314767058098297,0.8027366995811462,0.0,0.826728880405426,-379235.8636856079,-2039.3487811088562,-40.12438654899597,0.0,-30.00839054584503,-70.13278007507324
11,2020-07-19,1121.9387037410634,0.6271249800685572,0.21263990682472333,0.2899661363045398,0.9226923584938049,0.0,0.9311676621437073,-378828.2871246338,-2033.074051141739,-18.016359210014343,0.0,-13.398990035057068,-31.41534924507141
12,2020-07-26,3295.1710435672867,1.0463126097856186,0.360942765836708,0.2730871621089368,0.9364646673202515,0.0,0.9387426376342773,-377706.33697509766,-2025.5887508392334,-11.598964035511017,0.0,-9.0363048017025,-20.635269582271576
13,2020-08-02,9742.439672065171,2.836271315639965,0.9861925106164503,0.5184662862760908,0.9446662664413452,0.0,0.9428630471229553,-374411.1776351929,-2007.68381357193,-8.473526686429977,0.0,-6.8223923444747925,-15.29591977596283
14,2020-08-09,28836.398887013696,8.338633227593355,2.9048748691340203,1.4186563491501936,0.9434067606925964,0.0,0.9405476450920105,-364668.72692108154,-1955.7884335517883,-5.851045995950699,0.0,-4.817304015159607,-10.668350756168365
15,2020-08-16,85422.20682354084,24.71752669741525,8.613977350480726,4.163587485190071,0.9675419330596924,0.0,0.9657943844795227,-335832.3335647583,-1802.1905422210693,-3.4226126968860626,0.0,-2.8667837381362915,-6.289396435022354
16,2020-08-23,250410.13000629382,72.99143955835433,25.441117666921414,12.29892057824919,0.9628663063049316,0.0,0.9551264047622681,-250410.1276397705,-1347.910761833191,-1.4259645715355873,0.0,-1.2436656281352043,-2.6696301996707916


==> data/ode/policy_9.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,51590.28786798318,99.408907923409,33.96204775338052,50.61202792591414,0.9878401160240173,0.8586552739143372,0.9755753874778748,-8120195.770263672,-137747.17330932617,-52.60893106460571,-20.528011322021484,-44.6995884180069,-117.83653497695923
1,2020-05-10,218709.80625784048,72.9710618422295,24.913184605842837,35.663428298904876,0.9363999366760254,0.8389064073562622,0.9382573366165161,-8068605.804443359,-136975.3646850586,-32.017794251441956,-11.622645854949951,-26.663056015968323,-70.30349969863892
2,2020-05-17,732802.9997326571,143.99826973257092,49.41850574628631,33.979657917076,0.8906978368759155,0.8300027847290039,0.8830302357673645,-7849896.240234375,-136042.01316833496,-30.582547187805176,-9.599602222442627,-25.341886281967163,-65.52403569221497
3,2020-05-24,1753244.972663999,500.5510291396415,172.3808132950296,80.60340454251384,0.8326966762542725,0.8418603539466858,0.8189720511436462,-7117092.8955078125,-133105.34477233887,-27.38887071609497,-7.599657773971558,-22.79982715845108,-57.78835415840149
4,2020-05-31,2325550.73397019,1500.3765776789676,517.9169262967506,250.1794182312812,0.7968235611915588,0.8652827143669128,0.7791097164154053,-5363847.732543945,-123649.54948425293,-23.46085011959076,-6.120214462280273,-19.47588622570038,-49.05695021152496
5,2020-06-07,1632138.1304273233,3035.9398776326984,1052.3269845025964,603.5158637965103,0.8005034923553467,0.8463373184204102,0.7750889658927917,-3038297.0809936523,-101236.51504516602,-19.825322926044464,-5.271490216255188,-16.34582132101059,-41.44263565540314
6,2020-06-14,803179.5645872506,3622.192582546917,1261.551537304163,936.7750606352971,0.9386222958564758,0.83748859167099,0.9365893006324768,-1406159.0194702148,-68114.81475830078,-15.930500626564026,-4.40000593662262,-13.008001446723938,-33.33850800991058
7,2020-06-21,365146.1439148821,2716.4941066968454,948.1705433597041,934.5752531001777,0.9497167468070984,0.8075903654098511,0.9525280594825745,-602979.4692993164,-38068.861961364746,-12.425170093774796,-3.001445233821869,-10.057362169027328,-25.483977794647217
8,2020-06-28,146345.78636661748,1577.0224631916997,550.3853896018213,678.7903492880444,0.9699819684028625,0.7148067355155945,0.9737535119056702,-237833.3568572998,-18762.613534927368,-10.65850555896759,-1.0319975763559341,-8.730220794677734,-20.420725643634796
9,2020-07-05,56061.26514007515,786.7862793573701,273.50108823243636,405.7430870170583,0.9683656692504883,0.0,0.9683318138122559,-91487.58053779602,-8447.569608688354,-9.216068685054779,0.0,-7.732321321964264,-16.948391497135162
10,2020-07-12,21750.394646633176,355.11979317836284,122.60533349325902,212.51824651562197,0.967405378818512,0.0,0.964405357837677,-35426.31268501282,-3585.910201072693,-8.101213723421097,0.0,-6.956344842910767,-15.057559311389923
11,2020-07-19,8410.57792817705,150.57044074476494,51.40373884503415,101.4590590084198,0.970787763595581,0.0,0.9663320779800415,-13675.916194915771,-1469.985544681549,-6.91533088684082,0.0,-6.033771857619286,-12.949103116989136
12,2020-07-26,3255.167951750216,61.810782376693794,20.76035593077278,45.32149000490603,0.9677184224128723,0.0,0.9627087712287903,-5265.337228775024,-592.4467742443085,-5.75283020734787,0.0,-5.063965916633606,-10.816796123981476
13,2020-08-02,1258.5993526676302,25.129052787378573,8.264961246589182,19.338197662787614,0.9723862409591675,0.0,0.9663184881210327,-2010.1694390177727,-236.145481467247,-4.611673951148987,0.0,-4.07995730638504,-8.691631257534027
14,2020-08-09,488.29242646218154,10.226294919957844,3.277627758454393,8.0030834105178,0.9676367044448853,0.0,0.9603070020675659,-751.5700533986092,-92.13142096996307,-3.476256877183914,0.0,-3.0787263065576553,-6.554983556270599
15,2020-08-16,189.47206493370322,4.192991456213154,1.3027753389897925,3.2453830510712853,0.9748471975326538,0.0,0.9711832404136658,-263.2776275277138,-33.74072955921292,-2.3666437715291977,0.0,-2.064715325832367,-4.431359097361565
16,2020-08-23,73.80557990360103,1.7373251709202258,0.5202295070665546,1.2987199997151906,0.9542604684829712,0.0,0.9479291439056396,-73.80557944998145,-9.868370834738016,-1.267551351338625,0.0,-1.0813095606863499,-2.348860912024975


==> data/ode/policy_90.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,23029.032060296944,99.408907923409,33.96204775338052,50.61202792591414,0.06289806216955185,0.080783911049366,0.05876446142792702,-411183.9294433594,-3918.536901473999,-439.9625301361084,-106.83435440063477,-342.25192070007324,-889.0487670898438
1,2020-05-10,12776.282916006094,69.04218827149417,23.55928560687565,35.501123821186674,0.06724777072668076,0.06132970377802849,0.05270446091890335,-388154.8881530762,-3155.079185962677,-402.2511959075928,-93.35630416870117,-311.1151456832886,-806.7226409912109
2,2020-05-17,7313.074189301391,43.77415702844887,14.912961839200513,24.243263667101075,0.06435738503932953,0.0603586882352829,0.05201493203639984,-375378.6087036133,-2645.738422870636,-361.22264862060547,-80.45631408691406,-279.16057109832764,-720.8395481109619
3,2020-05-24,4262.064373341651,25.532448624972584,8.662662582029075,15.479038192713816,0.07423082739114761,0.07575750350952148,0.061550889164209366,-368065.5241012573,-2339.3911123275757,-320.302939414978,-67.41651058197021,-247.12159633636475,-634.8410606384277
4,2020-05-31,2591.953907703297,14.648694148282782,4.946337111135465,9.314037862588439,0.0793459415435791,0.0938844308257103,0.06774762272834778,-363803.45821380615,-2163.044810295105,-279.5217990875244,-54.47174549102783,-215.2301549911499,-549.2237091064453
5,2020-06-07,1606.230075016545,8.52116185740591,2.865799272987389,5.44900222463097,0.07737962156534195,0.10489653795957565,0.06970057636499405,-361211.5144729614,-2061.452269554138,-239.103102684021,-41.76422119140625,-183.628511428833,-464.495849609375
6,2020-06-14,1006.180009076139,5.084649411649834,1.7052917018866391,3.183197159981964,0.07865989953279495,0.12232545763254166,0.07618340849876404,-359605.2885055542,-2001.611888408661,-198.78884553909302,-29.271273612976074,-152.18513011932373,-380.2452564239502
7,2020-06-21,650.4032880109298,3.0954650972001945,1.0364355694895582,1.8845958925463466,0.07741382718086243,0.15453501045703888,0.09006473422050476,-358599.1144180298,-1965.5150175094604,-158.4552526473999,-16.971381902694702,-120.87786197662354,-296.30448818206787
8,2020-06-28,415.09248677144933,1.9176863136939342,0.6415090651708061,1.135334489502803,0.09141071140766144,0.22200335562229156,0.11770661920309067,-357948.7085342407,-1943.3477520942688,-118.13552379608154,-5.00110387802124,-89.8982048034668,-213.03482055664062
9,2020-07-05,289.22157737400266,1.217324552050198,0.40726508369427783,0.697712797756167,0.24325604736804962,0.0,0.25222235918045044,-357533.6217880249,-1929.4477999210358,-78.04484367370605,0.0,-59.584879875183105,-137.62972354888916
10,2020-07-12,392.32578659796854,0.7977322707766877,0.2680433778075755,0.4399728788061351,0.8196839690208435,0.0,0.8082055449485779,-357244.3962097168,-1920.4764068126678,-41.10620319843292,0.0,-31.724101305007935,-72.8303074836731
11,2020-07-19,1079.8932330183889,0.6209178921831852,0.21039017082849296,0.2936603550656098,0.9064545035362244,0.0,0.9178919196128845,-356852.0784378052,-1914.1663610935211,-18.626409769058228,0.0,-14.390747249126434,-33.01715552806854
12,2020-07-26,3117.3690820885968,1.0122578810425489,0.34881598600250996,0.26915674228700015,0.9323797821998596,0.0,0.9359694123268127,-355772.18532562256,-1906.883418560028,-12.339630722999573,0.0,-9.478006511926651,-21.817636489868164
13,2020-08-02,9182.040349003684,2.706591205185613,0.940864987786403,0.49954937613019096,0.9432855248451233,0.0,0.9419022798538208,-352654.8147201538,-1889.7062540054321,-8.728262782096863,0.0,-6.965601444244385,-15.693864226341248
14,2020-08-09,27139.15081907525,7.879951080899785,2.7450132439586516,1.3473400578268309,0.9424176812171936,0.0,0.9397707581520081,-343472.7668762207,-1840.5383825302124,-5.977078899741173,0.0,-4.8927657306194305,-10.869844257831573
15,2020-08-16,80351.25337975327,23.284191159266463,8.11440493030384,3.929118798035269,0.9665688872337341,0.0,0.9649878144264221,-316333.62770080566,-1695.728451013565,-3.495117276906967,0.0,-2.91215181350708,-6.407269090414047
16,2020-08-23,235982.3758044195,68.67755746251545,23.937324737491746,11.580074168844671,0.9628474116325378,0.0,0.9551880955696106,-235982.3703765869,-1268.1590020656586,-1.454407162964344,0.0,-1.2615096755325794,-2.715916931629181


==> data/ode/policy_91.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22927.319436294754,99.408907923409,33.96204775338052,50.61202792591414,0.05899123102426529,0.07503918558359146,0.05524606630206108,-395736.55128479004,-3825.954496860504,-440.7776355743408,-106.98733329772949,-342.9985046386719,-890.7633781433105
1,2020-05-10,12561.566247167313,69.02732471173097,23.554225301778573,35.50050591627102,0.06578118354082108,0.05936574563384056,0.05155355855822563,-372809.2432022095,-3062.528967857361,-402.9937744140625,-93.4754467010498,-311.8113040924072,-808.2804679870605
2,2020-05-17,7172.195043630563,43.57574224964384,14.845334915145727,24.21915830897449,0.06306234002113342,0.05902056396007538,0.051198359578847885,-360247.68352508545,-2554.2208552360535,-361.8370771408081,-80.51688194274902,-279.7699451446533,-722.1238613128662
3,2020-05-24,4167.542369891933,25.254076413930317,8.567317385843804,15.410575349543393,0.07375127077102661,0.07443017512559891,0.061159923672676086,-353075.4804611206,-2250.3215074539185,-320.8533763885498,-67.4521541595459,-247.6945161819458,-636.0000133514404
4,2020-05-31,2533.0159469258797,14.415701532988088,4.866531604610471,9.229643650451596,0.07974118739366531,0.09389235824346542,0.06817810982465744,-348907.9475402832,-2076.3908326625824,-280.0270080566406,-54.487295150756836,-215.77868461608887,-550.29296875
5,2020-06-07,1571.25254807304,8.356450495476148,2.8095501077294336,5.374956737054786,0.07716461271047592,0.10499969869852066,0.06950634717941284,-346374.9408721924,-1976.6193628311157,-239.59949016571045,-41.76740646362305,-184.17233228683472,-465.53921699523926
6,2020-06-14,983.6521506661229,4.979020896364635,1.66935642852974,3.128478375360273,0.07855933159589767,0.12242577224969864,0.07611963152885437,-344803.69091033936,-1917.996108531952,-199.28710460662842,-29.273293018341064,-152.73123979568481,-381.29162788391113
7,2020-06-21,635.855343358533,3.0293667789078342,1.0140306069597198,1.8479417437879426,0.0773802325129509,0.15456771850585938,0.09000557661056519,-343820.04737854004,-1882.6627731323242,-158.9418649673462,-16.972943544387817,-121.41578197479248,-297.3305940628052
8,2020-06-28,405.72724207359715,1.8758587935224131,0.6273720516498835,1.1117423545554679,0.09108774363994598,0.22165416181087494,0.11750279366970062,-343184.1850280762,-1860.9760701656342,-118.61453056335449,-5.001798868179321,-90.4305100440979,-214.04683589935303
9,2020-07-05,281.17218725863495,1.190481117494887,0.39820930054304016,0.6826685726446898,0.23691292107105255,0.0,0.2469252198934555,-342778.46813201904,-1847.3820388317108,-78.51256132125854,0.0,-60.109639167785645,-138.62218856811523
10,2020-07-12,378.5271463114477,0.7796330678975215,0.261920051126839,0.4302687275465228,0.8242450952529907,0.0,0.8049643635749817,-342497.30110168457,-1838.6107683181763,-41.44476354122162,0.0,-32.16635584831238,-73.61111640930176
11,2020-07-19,1039.985031473654,0.6028442771079945,0.20421057712898436,0.2866237673524587,0.8974695801734924,0.0,0.9102417826652527,-342118.763923645,-1832.4626982212067,-18.88575106859207,0.0,-14.68140333890915,-33.56715440750122
12,2020-07-26,2975.0180827478325,0.9779361652117662,0.3368956708588234,0.26110855382586734,0.9314549565315247,0.0,0.9356158375740051,-341078.782081604,-1825.4181742668152,-12.548299133777618,0.0,-9.596069157123566,-22.144368290901184
13,2020-08-02,8766.18573778437,2.5942584372497453,0.9017523814894568,0.4811240408624417,0.944288432598114,0.0,0.9428573250770569,-338103.7712097168,-1808.9017271995544,-8.692001551389694,0.0,-6.928880512714386,-15.62088131904602
14,2020-08-09,25956.59645334327,7.522544743008674,2.6204787995289607,1.2887984793373868,0.9431402087211609,0.0,0.9404449462890625,-329337.59689331055,-1761.9259655475616,-5.935315787792206,0.0,-4.862289875745773,-10.79760491847992
15,2020-08-16,76959.77767979942,22.24632155433269,7.752660904575752,3.7529943488324147,0.9664582014083862,0.0,0.9649204015731812,-303380.99002838135,-1623.6327588558197,-3.4909434616565704,0.0,-2.9091088101267815,-6.400051712989807
16,2020-08-23,226421.20571204321,65.72271564706942,22.90728438111635,11.074005311191081,0.962600827217102,0.0,0.9548918008804321,-226421.2131500244,-1214.684322476387,-1.4646589756011963,0.0,-1.2693483382463455,-2.734007313847542


==> data/ode/policy_92.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22925.575919196373,99.408907923409,33.96204775338052,50.61202792591414,0.058850184082984924,0.07512039691209793,0.055183295160532,-390007.1144104004,-3793.5560941696167,-441.15095138549805,-106.96857452392578,-343.42617988586426,-891.5456771850586
1,2020-05-10,12560.582418610866,69.02695541762509,23.554098182526154,35.50049128591447,0.0659005343914032,0.05961647257208824,0.0516955591738224,-367081.54678344727,-3030.131161212921,-403.3644676208496,-93.4571647644043,-312.238073348999,-809.0597152709961
2,2020-05-17,7176.121627878383,43.57144076781662,14.843847350052835,24.218605030896235,0.06316672265529633,0.05927368998527527,0.05130632966756821,-354520.96462249756,-2521.847188472748,-362.2063398361206,-80.50071716308594,-280.19750118255615,-722.9045867919922
3,2020-05-24,4171.147364991819,25.25325804559122,8.567003430200316,15.409636076286064,0.07366419583559036,0.07474853843450546,0.06117691472172737,-347344.85149383545,-2217.976301908493,-321.2275743484497,-67.43949890136719,-248.12638759613037,-636.7934703826904
4,2020-05-31,2535.15027498368,14.419572796655826,4.867834895666307,9.229744896668256,0.0795656368136406,0.09411843121051788,0.06811130046844482,-343173.6946105957,-2044.0255105495453,-280.4022550582886,-54.47856426239014,-216.21294021606445,-551.0937690734863
5,2020-06-07,1572.617144484073,8.36077456708221,2.811016449420926,5.376034073122785,0.0772537961602211,0.10516403615474701,0.0696001797914505,-340638.54217529297,-1944.2126154899597,-239.9693250656128,-41.762590408325195,-184.6060037612915,-466.3379192352295
6,2020-06-14,984.9445161352778,4.9819083831051,1.670329333049521,3.1296845795528343,0.07862890511751175,0.12252101302146912,0.07618805021047592,-339065.93322753906,-1885.5562806129456,-199.65416193008423,-29.271292686462402,-153.16498279571533,-382.0904493331909
7,2020-06-21,636.7984197516344,3.031614229717106,1.0147855131336645,1.8488966672111258,0.07742645591497421,0.15451288223266602,0.09001707285642624,-338080.9783935547,-1850.2002954483032,-159.31251049041748,-16.97286605834961,-121.85238599777222,-298.1377601623535
8,2020-06-28,406.2579188436939,1.8778318382720687,0.6280382122364516,1.1125263475713716,0.09085048735141754,0.2211676388978958,0.1173492893576622,-337444.1862106323,-1828.4939229488373,-118.98783445358276,-5.002216696739197,-90.86866974830627,-214.85872268676758
9,2020-07-05,280.19214015096077,1.1920162308073339,0.39872957532941844,0.6833234845938205,0.23143671452999115,0.0,0.24210402369499207,-337037.92095184326,-1814.8835003376007,-78.88271808624268,0.0,-60.545891523361206,-139.4286036491394
10,2020-07-12,374.4704620696866,0.7803476644262883,0.26216104843570937,0.43075226923285787,0.8271350860595703,0.0,0.801934540271759,-336757.7314376831,-1806.1015009880066,-41.70812368392944,0.0,-32.53116309642792,-74.23928380012512
11,2020-07-19,1026.455864000338,0.5999175445144269,0.20318813120901136,0.2865451000557762,0.8901295065879822,0.0,0.903603732585907,-336383.2712173462,-1799.9640107154846,-19.063669443130493,0.0,-14.908987283706665,-33.97265672683716
12,2020-07-26,2914.150316954576,0.9682453176324365,0.33348655765043056,0.2596059545371759,0.930925726890564,0.0,0.9354603886604309,-335356.80770874023,-1792.9792404174805,-12.66425997018814,0.0,-9.670168161392212,-22.334426641464233
13,2020-08-02,8590.99510025169,2.550392539985072,0.8864483552391897,0.47503919568524855,0.9452783465385437,0.0,0.9437355995178223,-332442.66510009766,-1776.697188615799,-8.612408488988876,0.0,-6.871107220649719,-15.483514964580536
14,2020-08-09,25476.015810246405,7.371184059201915,2.567721209052009,1.2649137584329613,0.943920910358429,0.0,0.9411001205444336,-323851.68075561523,-1730.6376993656158,-5.860435217618942,0.0,-4.813876748085022,-10.674311220645905
15,2020-08-16,75627.85014106077,21.815346079703687,7.60242805718956,3.6792467502630926,0.9669317007064819,0.0,0.9653061628341675,-298375.65422058105,-1595.0767695903778,-3.45504954457283,0.0,-2.8868675231933594,-6.34191632270813
16,2020-08-23,222747.80318729384,64.53595485433469,22.493569472920747,10.867174400803398,0.9624896049499512,0.0,0.9547629952430725,-222747.802734375,-1193.6947703361511,-1.456268597394228,0.0,-1.2647483497858047,-2.7210168540477753


==> data/ode/policy_93.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22893.546085542068,99.408907923409,33.96204775338052,50.61202792591414,0.05746261775493622,0.07368852198123932,0.05406701937317848,-374031.3529968262,-3704.041540622711,-442.3147678375244,-106.97263717651367,-344.4070339202881,-893.6943054199219
1,2020-05-10,12498.51214873149,69.02202671140876,23.55241714527702,35.50028783003573,0.06570197641849518,0.05957378074526787,0.05164816230535507,-351137.8049850464,-2940.627336502075,-404.502534866333,-93.45278739929199,-313.20292949676514,-811.1581802368164
2,2020-05-17,7144.403249699739,43.507104845845625,14.821872775568936,24.210720134486454,0.06300214678049088,0.05942004173994064,0.0512918159365654,-338639.2831802368,-2432.681918144226,-363.3049011230469,-80.48433303833008,-281.13934993743896,-724.9285697937012
3,2020-05-24,4151.887356483538,25.173355816943143,8.539565530130703,15.388519741689773,0.0733390524983406,0.07503166794776917,0.06109602376818657,-331494.8797225952,-2129.555642604828,-322.3172187805176,-67.42330074310303,-249.06644821166992,-638.806962966919
4,2020-05-31,2522.896585379378,14.36180108643738,4.847997857440766,9.206214889863052,0.07930981367826462,0.09459365904331207,0.0680941715836525,-327342.9870605469,-1956.2441110610962,-281.4807653427124,-54.46480751037598,-217.15080738067627,-553.096342086792
5,2020-06-07,1565.5304300355783,8.323138407917515,2.7981400941186267,5.357367377483302,0.07736731320619583,0.10553605109453201,0.069732666015625,-324820.08934020996,-1856.8603694438934,-241.03381633758545,-41.75347328186035,-185.54123640060425,-468.32847595214844
6,2020-06-14,981.2171157863631,4.957986198751076,1.6621699290395524,3.116711554847905,0.0787375345826149,0.1227467730641365,0.07630600780248642,-323254.5614242554,-1798.4800040721893,-200.7131576538086,-29.26774501800537,-154.10089492797852,-384.081768989563
7,2020-06-21,634.6076204411074,3.017527720980412,1.0099954669670437,1.8404979772303194,0.0775086060166359,0.15440425276756287,0.09001830220222473,-322273.3497619629,-1763.2931470870972,-160.37523746490479,-16.973196268081665,-122.79168367385864,-300.1400947570801
8,2020-06-28,404.68714831040415,1.8700327747392755,0.6254001040364442,1.107460867246695,0.09026873856782913,0.2200487107038498,0.11696671694517136,-321638.75102996826,-1741.6825890541077,-120.05367279052734,-5.003305673599243,-91.80940389633179,-216.8663740158081
9,2020-07-05,276.08370354477665,1.1875533143277954,0.3972284275999098,0.6804062454855603,0.21913273632526398,0.0,0.23119089007377625,-321234.05933380127,-1728.125512599945,-79.93876934051514,0.0,-61.48034334182739,-141.41910076141357
10,2020-07-12,362.0600561979809,0.7767068751229608,0.2609275845128783,0.42899385364091136,0.8273166418075562,0.0,0.7950745224952698,-320957.97061920166,-1719.3782329559326,-42.52178966999054,0.0,-33.30225944519043,-75.82404613494873
11,2020-07-19,986.6078465062164,0.5892563578392825,0.19950250143165532,0.28444615910161586,0.879794716835022,0.0,0.8943238258361816,-320595.908164978,-1713.3057117462158,-19.568413496017456,0.0,-15.3688445687294,-34.937259554862976
12,2020-07-26,2770.2508423865365,0.9369899307155924,0.3225837050512583,0.25423395400619797,0.9289565682411194,0.0,0.9343540072441101,-319609.30824279785,-1706.5146565437317,-12.983109056949615,0.0,-9.863991290330887,-22.847101092338562
13,2020-08-02,8160.340331524436,2.4381983833994676,0.847343716739868,0.45773683038978985,0.9458370804786682,0.0,0.9443648457527161,-316839.05124664307,-1690.8816993236542,-8.633209019899368,0.0,-6.867823004722595,-15.501032769680023
14,2020-08-09,24227.33904389158,7.006069260832226,2.4404781901477404,1.2059783865629474,0.9443385004997253,0.0,0.9414951801300049,-308678.7223815918,-1647.0450162887573,-5.841391161084175,0.0,-4.797707870602608,-10.639099776744843
15,2020-08-16,71998.58141119452,20.73256659133476,7.22503032992737,3.497416760621904,0.9668242335319519,0.0,0.9652251601219177,-284451.38931274414,-1518.235057592392,-3.4570328891277313,0.0,-2.888024225831032,-6.345057487487793
16,2020-08-23,212452.7994035593,61.39768170992889,21.399599754915947,10.334247059793057,0.9623193740844727,0.0,0.9545860290527344,-212452.7931213379,-1136.515513062477,-1.4652407728135586,0.0,-1.271316036581993,-2.736556902527809


==> data/ode/policy_94.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22855.605038220834,99.408907923409,33.96204775338052,50.61202792591414,0.0560460202395916,0.07143991440534592,0.05274885520339012,-371544.31343078613,-3687.6222491264343,-442.4056053161621,-107.04486846923828,-344.45762634277344,-893.9080238342285
1,2020-05-10,12416.638379376527,69.01653352071558,23.550547469659872,35.50005886006605,0.06499550491571426,0.05862125754356384,0.051074277609586716,-348688.6978149414,-2924.2199659347534,-404.5670986175537,-93.51178169250488,-313.23461532592773,-811.3134384155273
2,2020-05-17,7086.903200391491,43.43368831214213,14.796858671270263,24.201808959410236,0.06240575760602951,0.05872286856174469,0.05088905617594719,-336272.0489501953,-2416.655868291855,-363.3197784423828,-80.51932334899902,-281.13648891448975,-724.9755382537842
3,2020-05-24,4112.7247753091215,25.066232531941758,8.50289442802453,15.362756586708773,0.07319629192352295,0.07428961992263794,0.060923680663108826,-329185.152053833,-2114.4546568393707,-322.3020553588867,-67.44603633880615,-249.045729637146,-638.7938022613525
4,2020-05-31,2498.539783612272,14.268661464503163,4.81610718616984,9.173464071471441,0.07957997173070908,0.09445029497146606,0.06831110268831253,-325072.43156433105,-1942.0938193798065,-281.4464569091797,-54.47697639465332,-217.11864471435547,-553.0420303344727
5,2020-06-07,1550.9903491185833,8.256160024478303,2.7752708123053966,5.327885642796676,0.07721119374036789,0.10546734184026718,0.06958413869142532,-322573.9002227783,-1843.446046113968,-240.99931716918945,-41.75814628601074,-185.50753593444824,-468.2649612426758
6,2020-06-14,971.5465634070133,4.914942131486469,1.6475307938801038,3.0946220254531984,0.07864165306091309,0.12271662056446075,0.07622677832841873,-321022.9158401489,-1785.5612933635712,-200.68097114562988,-29.270129203796387,-154.0679931640625,-384.0190649032593
7,2020-06-21,628.2704902919213,2.9902643784605356,1.0007577662185163,1.825590692359011,0.07745441049337387,0.15443655848503113,0.08997649699449539,-320051.36013031006,-1750.687062740326,-160.3356122970581,-16.974101066589355,-122.75336980819702,-300.06306171417236
8,2020-06-28,400.6435553512274,1.8523738322966068,0.6194313690123681,1.0977403886343864,0.09027265012264252,0.22018620371818542,0.11696615815162659,-319423.0794906616,-1729.2770743370056,-120.0088620185852,-5.00340461730957,-91.76754951477051,-216.77980422973633
9,2020-07-05,273.49371623122715,1.1760089455698017,0.39333167388420615,0.6740919733014002,0.2197616994380951,0.0,0.23188713192939758,-319022.44091033936,-1715.8505320549011,-79.89088892936707,0.0,-61.43626570701599,-141.3271427154541
10,2020-07-12,359.15512542457145,0.7690970509234737,0.2583528787277659,0.4248684685214273,0.8278023600578308,0.0,0.7956885099411011,-318748.95095825195,-1707.1890830993652,-42.483919858932495,0.0,-33.26675891876221,-75.75067281723022
11,2020-07-19,979.1828499917028,0.5839048159473346,0.19768588777040433,0.2817109109340441,0.8798553943634033,0.0,0.8943618535995483,-318389.79721069336,-1701.1742293834686,-19.55438107252121,0.0,-15.354835987091064,-34.909215569496155
12,2020-07-26,2749.475151961524,0.929576565982133,0.3200345647729609,0.2519934860942857,0.9288698434829712,0.0,0.9342853426933289,-317410.61210632324,-1694.4397985935211,-12.982189655303955,0.0,-9.862256795167923,-22.84444570541382
13,2020-08-02,8099.506360111642,2.4198526531833826,0.8409711516907478,0.45416020994871503,0.9459648132324219,0.0,0.9444903135299683,-314661.1452102661,-1678.9257526397705,-8.63201692700386,0.0,-6.865706294775009,-15.49772322177887
14,2020-08-09,24053.444335605032,6.953439738727856,2.4221468806129702,1.1968921767282723,0.9444444179534912,0.0,0.9416080117225647,-306561.63692474365,-1635.4182362556458,-5.84019310772419,0.0,-4.795911535620689,-10.63610464334488
15,2020-08-16,71496.35008177924,20.58036925807621,7.171989095287644,3.471458756756609,0.9667189717292786,0.0,0.9651496410369873,-282508.18252563477,-1507.563441991806,-3.4607984125614166,0.0,-2.8901124373078346,-6.350910663604736
16,2020-08-23,211011.84065634478,60.962766140044714,21.247999130827207,10.25992069380245,0.9622552990913391,0.0,0.954501748085022,-211011.83891296387,-1128.5807192325592,-1.4694621786475182,0.0,-1.2743093073368073,-2.7437714859843254


==> data/ode/policy_95.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22810.596721502094,99.408907923409,33.96204775338052,50.61202792591414,0.054344166070222855,0.0688219964504242,0.051180675625801086,-367413.3539199829,-3661.91565990448,-442.6210403442383,-107.1261978149414,-344.5959806442261,-894.3431854248047
1,2020-05-10,12320.155633236165,69.00997764850766,23.54831551742153,35.499785696232,0.06416049599647522,0.057540711015462875,0.050412118434906006,-344602.75173187256,-2898.5273838043213,-404.750919342041,-93.57769012451172,-313.3504867553711,-811.6790771484375
2,2020-05-17,7019.868658363324,43.3463700190391,14.767099955744175,24.19119724309448,0.0617123581469059,0.05794946104288101,0.05042913928627968,-332282.59086608887,-2391.417771577835,-363.4441137313843,-80.55745124816895,-281.2115430831909,-725.213098526001
3,2020-05-24,4067.3245085107337,24.939779831313228,8.459596695235003,15.332213753031215,0.07300271093845367,0.07347477227449417,0.060718826949596405,-325262.713432312,-2090.3120934963226,-322.39110469818115,-67.4703598022461,-249.1002321243286,-638.9616966247559
4,2020-05-31,2470.284732658285,14.159584146659487,4.77875241393868,9.134866596983338,0.07986637204885483,0.09432851523160934,0.06855810433626175,-321195.387840271,-1919.0685451030731,-281.512713432312,-54.48958396911621,-217.15991497039795,-553.1621932983398
5,2020-06-07,1534.1426040384977,8.178060149858988,2.7486002085667187,5.293332664702768,0.07703949511051178,0.10542099177837372,0.06942377239465714,-318725.1091003418,-1821.2804198265076,-241.06411933898926,-41.762681007385254,-185.5468511581421,-468.3736324310303
6,2020-06-14,960.4165785926161,4.864792771610276,1.6304723276682815,3.068817877942921,0.07853873819112778,0.12270035594701767,0.07614413648843765,-317190.957069397,-1763.9735341072083,-200.7479429244995,-29.27255868911743,-154.10829782485962,-384.1287851333618
7,2020-06-21,620.9936054655554,2.9585935994842822,0.9900248666173247,1.808209890975335,0.0773966982960701,0.15446050465106964,0.08992614597082138,-316230.53550720215,-1729.4630408287048,-160.39433479309082,-16.975187063217163,-122.78774976730347,-300.1572608947754
8,2020-06-28,395.9817978483479,1.8319655224982956,0.612532942250963,1.0864421457202051,0.09022218734025955,0.22023780643939972,0.11692796647548676,-315609.5504760742,-1708.2855105400085,-120.06186246871948,-5.003625154495239,-91.79795980453491,-216.86344146728516
9,2020-07-05,270.31923305518285,1.1627139695549347,0.3888442895446796,0.6667827999597808,0.2197900414466858,0.0,0.23199698328971863,-315213.56105804443,-1695.0096189975739,-79.93941307067871,0.0,-61.46352291107178,-141.4029359817505
10,2020-07-12,354.97538294433616,0.7602805387867886,0.2553696940383894,0.42010391267814506,0.8275148272514343,0.0,0.7954367399215698,-314943.2420730591,-1686.447113752365,-42.52972602844238,0.0,-33.29330086708069,-75.82303285598755
11,2020-07-19,967.4461090620462,0.577201145659583,0.19540584037818926,0.2784938721556018,0.8796811699867249,0.0,0.8941766023635864,-314588.26065063477,-1680.501401424408,-19.594401121139526,0.0,-15.378966927528381,-34.97336804866791
12,2020-07-26,2715.8039026027545,0.9186482534914826,0.3162660248740007,0.24907697083152794,0.9285628795623779,0.0,0.9340610504150391,-313620.80574035645,-1673.84535074234,-13.01136165857315,0.0,-9.878528118133545,-22.889889776706696
13,2020-08-02,7998.886703328753,2.39066588589978,0.830823152772671,0.4487632429054478,0.9459916949272156,0.0,0.944549024105072,-310905.00354766846,-1658.5168242454529,-8.650874346494675,0.0,-6.874993443489075,-15.52586704492569
14,2020-08-09,23759.029130854906,6.867537960188119,2.3922216033325254,1.1823039732913512,0.9444655776023865,0.0,0.9416590929031372,-302906.10790252686,-1615.542620420456,-5.851577967405319,0.0,-4.801502823829651,-10.65308004617691
15,2020-08-16,70630.93335971028,20.326343569960578,7.083459706330601,3.428639745055936,0.9664815068244934,0.0,0.9649690389633179,-279147.0766067505,-1489.2695844173431,-3.4729748964309692,0.0,-2.8973598033189774,-6.370334327220917
16,2020-08-23,208516.13722769916,60.22087328060207,20.9893948032108,10.13447230340207,0.9621821641921997,0.0,0.9544088840484619,-208516.14475250244,-1114.9219423532486,-1.4774266630411148,0.0,-1.2796849012374878,-2.7571115642786026


==> data/ode/policy_96.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22740.220500624084,99.408907923409,33.96204775338052,50.61202792591414,0.05160735547542572,0.0649065375328064,0.04871837794780731,-356202.1255493164,-3596.698045730591,-443.4080123901367,-107.23258018493652,-345.14307975769043,-895.7837104797363
1,2020-05-10,12171.960286950969,68.99959669526636,23.544779550333505,35.49935367196109,0.06292864680290222,0.056096699088811874,0.049503400921821594,-333461.90452575684,-2833.332121372223,-405.487060546875,-93.66101264953613,-313.8622999191284,-813.0104064941406
2,2020-05-17,6920.79302881172,43.20903994590442,14.720271760588814,24.174464569146735,0.0607372410595417,0.05708693340420723,0.049808405339717865,-321289.9446487427,-2326.938956975937,-364.08674716949463,-80.60022354125977,-281.66115283966064,-726.3481140136719
3,2020-05-24,4001.4214177970425,24.74541417180217,8.393012515913382,15.284650679483583,0.07259645313024521,0.07251955568790436,0.0603957399725914,-314369.15397644043,-2027.534693479538,-322.98247814178467,-67.49557495117188,-249.52161312103271,-639.9996757507324
4,2020-05-31,2429.0680632487347,13.996019888418811,4.722706253892546,9.075848143843185,0.08014314621686935,0.09434927999973297,0.06887755542993546,-310367.7272796631,-1857.9848110675812,-282.06937313079834,-54.501190185546875,-217.56258010864258,-554.133129119873
5,2020-06-07,1509.6318412351684,8.06248996677587,2.7091158137876743,5.241394555147451,0.07683517783880234,0.10549646615982056,0.0692460834980011,-307938.67111206055,-1761.4749073982239,-241.6128158569336,-41.76552772521973,-185.94552278518677,-469.32387351989746
6,2020-06-14,944.5372706916096,4.790733487967094,1.6052687642672376,3.030417169884154,0.0784272775053978,0.12275440990924835,0.07606524229049683,-306429.02851104736,-1705.0215601921082,-201.2969732284546,-29.274752140045166,-154.5083522796631,-385.08007526397705
7,2020-06-21,610.6786920974992,2.9121889219900026,0.9742910474077456,1.7824843036456355,0.07733684033155441,0.1544322818517685,0.08984506130218506,-305484.4856262207,-1671.0467636585236,-160.93310117721558,-16.977012157440186,-123.18079471588135,-301.0909080505371
8,2020-06-28,389.2952328702813,1.8024952106525254,0.6025695733288066,1.0698622410604182,0.08991248905658722,0.21983866393566132,0.11670941859483719,-304873.80027770996,-1650.2073407173157,-120.59359550476074,-5.004434585571289,-92.1858549118042,-217.78388023376465
9,2020-07-05,264.9787268519285,1.1437079923825793,0.3824304074016538,0.656179526791519,0.21680617332458496,0.0,0.2291383147239685,-304484.51042175293,-1637.1473670005798,-80.46079874038696,0.0,-61.84428930282593,-142.3050880432129
10,2020-07-12,345.4956307797547,0.7474545436274194,0.25102892866437115,0.4132362553275261,0.8233237862586975,0.0,0.7908097505569458,-304219.53201293945,-1628.7268698215485,-42.9853618144989,0.0,-33.62687826156616,-76.61224007606506
11,2020-07-19,937.2377481004514,0.5653553670305467,0.19135972540116608,0.2736145276254508,0.8783822655677795,0.0,0.8928993344306946,-303874.0396499634,-1622.8912770748138,-19.895440340042114,0.0,-15.589451789855957,-35.48489511013031
12,2020-07-26,2626.7004671142495,0.8929577252269597,0.30737147053627395,0.24349465464861608,0.9272414445877075,0.0,0.9331254959106445,-302936.7923736572,-1616.4025664329529,-13.181795179843903,0.0,-9.979978203773499,-23.16177487373352
13,2020-08-02,7726.912637207366,2.315005798996209,0.8044868473923531,0.43566533828965376,0.9455217123031616,0.0,0.944270133972168,-300310.0872039795,-1601.5444695949554,-8.763684332370758,0.0,-6.937915086746216,-15.701600909233093
14,2020-08-09,22943.975825362504,6.6385323278076,2.312428720754539,1.144108110730101,0.9440666437149048,0.0,0.9413948059082031,-292583.17947387695,-1559.9806606769562,-5.921952426433563,0.0,-4.841937497258186,-10.76389029622078
15,2020-08-16,68192.78152225199,19.633221949016903,6.84190072694597,3.3132127538315177,0.9656445384025574,0.0,0.964310348033905,-269639.2059326172,-1437.9890263080597,-3.5235971212387085,0.0,-2.9281852766871452,-6.451782584190369
16,2020-08-23,201446.43409548062,58.151454836157995,20.26805342321559,9.788235693388376,0.9620969295501709,0.0,0.954312264919281,-201446.43783569336,-1076.4774680137634,-1.5018046833574772,0.0,-1.2953666970133781,-2.797171473503113


==> data/ode/policy_97.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22544.95613395318,99.408907923409,33.96204775338052,50.61202792591414,0.043476738035678864,0.05529610067605972,0.041826535016298294,-290479.06398773193,-3231.963813304901,-449.31321144104004,-107.37462043762207,-349.7478246688843,-906.4356803894043
1,2020-05-10,11786.545005365231,68.96989654509643,23.534651619677334,35.49812161663824,0.06033128872513771,0.05461461469531059,0.048651162534952164,-267934.10778045654,-2468.6619639396667,-411.24134063720703,-93.74643325805664,-318.36822032928467,-823.3560562133789
2,2020-05-17,6698.353609239144,42.823656599013454,14.588705610343743,24.12713298240576,0.05895724147558212,0.05656936764717102,0.04892519861459732,-256147.55153656006,-1964.2971456050873,-369.58296298980713,-80.59810638427734,-286.0171318054199,-736.1982345581055
3,2020-05-24,3858.6131450133253,24.24376531906324,8.221007775277826,15.155963142699362,0.07067668437957764,0.07211136072874069,0.059526246041059494,-249449.20539855957,-1669.4553196430206,-328.37462425231934,-67.47632503509521,-253.84423732757568,-649.6952056884766
4,2020-05-31,2337.8249366111704,13.607523423804682,4.58945868473456,8.926060021409436,0.07947621494531631,0.09611673653125763,0.06920285522937775,-245590.59143066406,-1504.0720999240875,-287.3746633529663,-54.47281360626221,-221.8506097793579,-563.6981010437012
5,2020-06-07,1455.6543425929995,7.797980862259803,2.618683021525207,5.1166529725442125,0.07665654271841049,0.10688391327857971,0.06924771517515182,-243252.7780532837,-1410.525143146515,-246.85025215148926,-41.741394996643066,-190.21575450897217,-478.8074016571045
6,2020-06-14,911.7520219293947,4.620899242776789,1.5474024194253444,2.9408049061448054,0.07841847091913223,0.12349435687065125,0.07616258412599564,-241797.1134185791,-1356.0248911380768,-206.50694370269775,-29.270009994506836,-158.77926349639893,-394.55621242523193
7,2020-06-21,589.7853067026444,2.807664345554969,0.9387915541777623,1.7231375120089492,0.07734529674053192,0.15372106432914734,0.08951332420110703,-240885.3530883789,-1323.2718408107758,-166.1308765411377,-16.984782218933105,-127.44723558425903,-310.5628967285156
8,2020-06-28,375.032288499875,1.7389771509400376,0.5810756618462116,1.0324220570283045,0.08724301308393478,0.2147039771080017,0.11474189162254333,-240295.57704925537,-1303.1767308712006,-125.78366994857788,-5.011067986488342,-96.44354581832886,-227.23829746246338
9,2020-07-05,247.30613123663352,1.104003917007154,0.3690352482293518,0.6330104399908164,0.1855299174785614,0.0,0.1964244395494461,-239920.5446243286,-1290.5734777450562,-85.59421300888062,0.0,-66.0616397857666,-151.65586471557617
10,2020-07-12,295.7667775785667,0.7187130549971624,0.24128907485791795,0.39847045138178,0.7681220769882202,0.0,0.7298698425292969,-239673.23303222656,-1282.4557721614838,-47.46774137020111,0.0,-37.335240840911865,-84.80298519134521
11,2020-07-19,753.1880332405854,0.5221914185170067,0.17649517565047063,0.26112764407174643,0.8651584386825562,0.0,0.8736590147018433,-239377.47478485107,-1276.9423425197601,-22.564101219177246,0.0,-17.788590490818024,-40.35269021987915
12,2020-07-26,2080.04405962459,0.7505391945298514,0.25786931329296053,0.2197102109104733,0.9218781590461731,0.0,0.9300986528396606,-238624.28665161133,-1271.2809443473816,-14.207133650779724,0.0,-10.713358223438263,-24.920490384101868
13,2020-08-02,6093.156002853924,1.852207326469613,0.6431757865156846,0.36019726993223333,0.9431259036064148,0.0,0.9429376125335693,-236544.25144195557,-1259.2440843582153,-9.354092925786972,0.0,-7.251445949077606,-16.60553812980652
14,2020-08-09,18054.04946969918,5.249183636280508,1.8281842694188966,0.9120889050969748,0.9412344694137573,0.0,0.9393066763877869,-230451.10702514648,-1226.2879312038422,-6.331098824739456,0.0,-5.076423659920692,-11.407522112131119
15,2020-08-16,53549.79261812348,15.470647303615575,5.391157760853079,2.6169289206058575,0.9608237147331238,0.0,0.9605454802513123,-212397.05085754395,-1130.0700157880783,-3.8174010813236237,0.0,-3.1050335615873337,-6.9224342703819275
16,2020-08-23,158847.26502210653,45.7237197340715,15.936185261195781,7.707254368950329,0.9623385667800903,0.0,0.9546000361442566,-158847.2604751587,-845.6195145845413,-1.6307070851325989,0.0,-1.3743816874921322,-3.0050888657569885


==> data/ode/policy_98.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22523.084489464032,99.408907923409,33.96204775338052,50.61202792591414,0.042414817959070206,0.05457485094666481,0.041049882769584656,-273532.03296661377,-3137.9014253616333,-450.9982109069824,-107.34328269958496,-351.38933658599854,-909.7309112548828
1,2020-05-10,11748.267554509031,68.96633838025996,23.53343577936776,35.49797545799619,0.06025611609220505,0.0550571009516716,0.04882678762078285,-251008.939743042,-2374.6073246002197,-412.9066467285156,-93.71084213256836,-319.9985980987549,-826.6161918640137
2,2020-05-17,6682.553393251568,42.778751119341976,14.573334674440227,24.121561906083027,0.05856464058160782,0.05711955577135086,0.048862241208553314,-239260.67352294922,-1870.4821169376373,-371.2195158004761,-80.55915832519531,-287.6344919204712,-739.4132614135742
3,2020-05-24,3848.3249956875807,24.193550064875414,8.203715326115022,15.141844808694477,0.07024230808019638,0.0728764459490776,0.05946188047528267,-232578.11069488525,-1576.1318802833557,-330.00149726867676,-67.4439811706543,-255.46374320983887,-652.9092788696289
4,2020-05-31,2331.3617073657224,13.572914891307375,4.577530982427179,8.911272248449798,0.07891864329576492,0.09686300158500671,0.06902600824832916,-228729.79640960693,-1411.1366868019104,-288.9829397201538,-54.449172019958496,-223.4675168991089,-566.8996810913086
5,2020-06-07,1451.78778656332,7.775475905223455,2.6109379738680225,5.105221220962597,0.07675474882125854,0.1074075922369957,0.06940674036741257,-226398.44417572021,-1317.8467750549316,-248.4365701675415,-41.72806262969971,-191.82839393615723,-481.99305534362793
6,2020-06-14,910.2384434662672,4.606206685688923,1.542351606336288,2.9328722190195364,0.07851357012987137,0.12377689778804779,0.07627516984939575,-224946.66576385498,-1263.5137140750885,-208.08024406433105,-29.2655348777771,-160.39018630981445,-397.7360010147095
7,2020-06-21,589.0039490105555,2.7993341314537417,0.9359320953228057,1.7179644170303934,0.07741417735815048,0.15348374843597412,0.08945570886135101,-224036.43131256104,-1230.8639287948608,-167.70771741867065,-16.98596715927124,-129.06235456466675,-313.75606060028076
8,2020-06-28,374.2729804727569,1.7349869069466684,0.5797143913861285,1.029417879238165,0.08648224174976349,0.2130051553249359,0.11415057629346848,-223447.41821289062,-1210.8217924833298,-127.3634672164917,-5.012946128845215,-98.05952906608582,-230.43596744537354
9,2020-07-05,244.27460249583237,1.10203071688342,0.3683693554577899,0.6314349230986052,0.17580242455005646,0.0,0.18519636988639832,-223073.148727417,-1198.243647813797,-87.16102838516235,0.0,-67.6675796508789,-154.82861995697021
10,2020-07-12,283.37074635512545,0.7166889984604846,0.24059856986588277,0.3975799037646892,0.7476931810379028,0.0,0.7075577974319458,-222828.86505126953,-1190.1425570249557,-48.835399746894836,0.0,-38.769540190696716,-87.60493993759155
11,2020-07-19,701.1050324528187,0.513953355756379,0.17363179467894746,0.259743885677702,0.8541937470436096,0.0,0.854758083820343,-222545.50457000732,-1184.675469994545,-23.308542370796204,0.0,-18.685925006866455,-41.9944703578949
12,2020-07-26,1912.5397274895367,0.7138008396319815,0.24507247119441744,0.21450365384994607,0.9237004518508911,0.0,0.9320228099822998,-221844.41089630127,-1179.213672876358,-14.231929183006287,0.0,-10.905805230140686,-25.137734413146973
13,2020-08-02,5626.509196651372,1.7136352227857032,0.5948000214029385,0.339103480768497,0.9455186128616333,0.0,0.9450209736824036,-219931.86473846436,-1167.9854989051819,-9.134525805711746,0.0,-7.101722806692123,-16.23624861240387
14,2020-08-09,16725.881693073927,4.837305184205387,1.6845499325863187,0.8428106936907289,0.9425549507141113,0.0,0.9404025673866272,-214305.35316467285,-1137.615516781807,-6.201323494315147,0.0,-4.993633180856705,-11.194956302642822
15,2020-08-16,49722.28343454597,14.304458181396821,4.984662369820185,2.4164985229927303,0.9614080190658569,0.0,0.9610189199447632,-197579.4792175293,-1048.758253455162,-3.771522641181946,0.0,-3.077846020460129,-6.849368661642075
16,2020-08-23,147857.19760394614,42.39540364100491,14.776039813434634,7.136694287854543,0.9619616866111755,0.0,0.9541946649551392,-147857.20109939575,-785.2485030889511,-1.6268614679574966,0.0,-1.373874768614769,-3.0007362365722656


==> data/ode/policy_99.csv <==
index,dates,ari,i_hosp_new,i_icu_new,d_new,p_w,p_s,p_l,o_0,o_1,o_2,o_3,o_4,o_5
0,2020-05-03,22514.247855244015,99.408907923409,33.96204775338052,50.61202792591414,0.042060256004333496,0.05410665273666382,0.04073581472039223,-271565.98567962646,-3126.552999019623,-451.1789321899414,-107.35450744628906,-351.56426429748535,-910.0976943969727
1,2020-05-10,11730.353475751617,68.96501052327271,23.532983080545666,35.497920167296556,0.060093123465776443,0.05493205413222313,0.048750221729278564,-249051.73778533936,-2363.261878490448,-413.0807876586914,-93.71931076049805,-320.1690196990967,-826.9691467285156
2,2020-05-17,6671.345143149141,42.76150529157451,14.5674496146586,24.11944502055544,0.05849302187561989,0.05703635513782501,0.04881332442164421,-237321.3768005371,-1859.2272698879242,-371.38147354125977,-80.56304931640625,-287.79754638671875,-739.7420883178711
3,2020-05-24,3841.123525248957,24.17003602192519,8.195659028115738,15.135972966318334,0.07016198337078094,0.07277335226535797,0.059410564601421356,-230650.04348754883,-1565.0862455368042,-330.157732963562,-67.44626998901367,-255.6243896484375,-653.2284259796143
4,2020-05-31,2326.708510286626,13.554095972544193,4.571080677996859,8.904214416346367,0.07892601937055588,0.09689683467149734,0.0690586194396019,-226808.92944335938,-1400.2904295921326,-289.13559913635254,-54.450063705444336,-223.6262559890747,-567.2119140625
5,2020-06-07,1449.0087153208297,7.762472081807399,2.6064959816144873,5.0992127336700195,0.07671745121479034,0.10743515938520432,0.06937878578901291,-224482.22637176514,-1307.145208120346,-248.5870122909546,-41.72818660736084,-191.9863224029541,-482.30152130126953
6,2020-06-14,908.4291373554879,4.597822890539321,1.539498551099186,2.9285000198547593,0.078490249812603,0.12378616631031036,0.0762580931186676,-223033.21361541748,-1252.9084086418152,-208.22982788085938,-29.265944957733154,-160.54809093475342,-398.0438470840454
7,2020-06-21,587.8134574348951,2.794040096976501,0.9341362482883662,1.7150390782579077,0.07739730924367905,0.1534523367881775,0.08943027257919312,-222124.7911453247,-1220.3195691108704,-167.85554885864258,-16.98650598526001,-129.2191743850708,-314.06123638153076
8,2020-06-28,373.47739941999316,1.731608611745144,0.5785714614173283,1.027525603828118,0.08639688044786453,0.21284624934196472,0.11407984048128128,-221536.9701385498,-1200.3161013126373,-127.51003503799438,-5.01322865486145,-98.21536540985107,-230.73863983154297
9,2020-07-05,243.53818032547133,1.099832789366856,0.36762711729331526,0.6302185698894314,0.17498166859149933,0.0,0.18426020443439484,-221163.4874343872,-1187.7628415822983,-87.30522394180298,0.0,-67.82162189483643,-155.1268458366394
10,2020-07-12,281.7748578051396,0.7151503273340185,0.24007702398203948,0.39678234630293663,0.7458593249320984,0.0,0.705610454082489,-220919.94285583496,-1179.6784400939941,-48.96194934844971,0.0,-38.908615708351135,-87.87056803703308
11,2020-07-19,695.1933453194506,0.5122683399225728,0.17305369803284112,0.25913688519167843,0.8529139161109924,0.0,0.8525099754333496,-220638.17977905273,-1174.2258071899414,-23.380276560783386,0.0,-18.778827786445618,-42.159104347229004
12,2020-07-26,1893.5516635519452,0.7092981078272338,0.24350999043861865,0.21365117948278667,0.9238867163658142,0.0,0.9322074055671692,-219942.9750442505,-1168.791502714157,-14.2335444688797,0.0,-10.928614437580109,-25.162160396575928
13,2020-08-02,5573.407675718889,1.6978748054055484,0.5893021981037481,0.3365939610425832,0.9458335041999817,0.0,0.9452968835830688,-218049.43084716797,-1157.6564610004425,-9.107093513011932,0.0,-7.0831745862960815,-16.190268099308014
14,2020-08-09,16575.402240739466,4.790495907674986,1.6682283080795324,0.834912560048278,0.9427448511123657,0.0,0.9405650496482849,-212476.01509094238,-1127.5801062583923,-6.18433840572834,0.0,-4.982566833496094,-11.166904866695404
15,2020-08-16,49289.80576231942,14.172003310576999,4.938493814149282,2.3937155741810168,0.9614704847335815,0.0,0.9610722661018372,-195900.60710906982,-1039.55939412117,-3.765873610973358,0.0,-3.074386343359947,-6.840260326862335
16,2020-08-23,146610.79797591138,42.01890640483482,14.644806105675743,7.072036696886045,0.961897611618042,0.0,0.9541244506835938,-146610.7964515686,-778.4217596054077,-1.6269076615571976,0.0,-1.3741669245064259,-3.001074679195881

